GossipGraD: Scalable Deep Learning using Gossip Communication based Asynchronous Gradient Descent

In this paper, we present GossipGraD - a gossip communication protocol based Stochastic Gradient Descent (SGD) algorithm for scaling Deep Learning (DL) algorithms on large-scale systems. The salient features of GossipGraD are: 1) reduction in overall communication complexity from {\Theta}(log(p)) for p compute nodes in well-studied SGD to O(1), 2) model diffusion such that compute nodes exchange their updates (gradients) indirectly after every log(p) steps, 3) rotation of communication partners for facilitating direct diffusion of gradients, 4) asynchronous distributed shuffle of samples during the feedforward phase in SGD to prevent over-fitting, 5) asynchronous communication of gradients for further reducing the communication cost of SGD and GossipGraD. We implement GossipGraD for GPU and CPU clusters and use NVIDIA GPUs (Pascal P100) connected with InfiniBand, and Intel Knights Landing (KNL) connected with Aries network. We evaluate GossipGraD using well-studied dataset ImageNet-1K (~250GB), and widely studied neural network topologies such as GoogLeNet and ResNet50 (current winner of ImageNet Large Scale Visualization Research Challenge (ILSVRC)). Our performance evaluation using both KNL and Pascal GPUs indicates that GossipGraD can achieve perfect efficiency for these datasets and their associated neural network topologies. Specifically, for ResNet50, GossipGraD is able to achieve ~100% compute efficiency using 128 NVIDIA Pascal P100 GPUs - while matching the top-1 classification accuracy published in literature.

==> fig/agd_test.csv <==
iteration,loss,accuracy
"1000,",6.25761,0.0129601
"2000,",5.38216,0.0603203
"3000,",4.89382,0.10224
"5000,",4.25525,0.17056
"6000,",4.16266,0.17904
"7000,",3.99563,0.20416
"9000,",3.7354,0.24608
"10000,",3.69084,0.24944
"11000,",3.61154,0.25888
"13000,",3.49287,0.28
"14000,",3.41796,0.29472
"15000,",3.39964,0.29232
"17000,",3.3546,0.29984
"18000,",3.34797,0.30256
"19000,",3.29513,0.30816
"21000,",3.31493,0.3056
"22000,",3.19381,0.32592
"23000,",3.25648,0.31648
"25000,",3.1664,0.3328
"26000,",3.19825,0.32624
"27000,",3.17514,0.32672
"29000,",3.15296,0.335359
"30000,",3.09054,0.34368
"31000,",3.09725,0.35072
"33000,",3.05656,0.35408
"34000,",3.14521,0.33584
"35000,",3.11314,0.34624
"37000,",3.00186,0.35968
"38000,",3.04407,0.353439
"39000,",3.01682,0.35472
"41000,",2.97458,0.36048
"42000,",3.0158,0.36704
"43000,",3.01319,0.357119
"45000,",2.99896,0.35952
"46000,",2.98811,0.3672
"47000,",2.95135,0.36976
"49000,",2.9428,0.37424
"50000,",2.97761,0.36352
"51000,",2.95626,0.37616
"53000,",2.95125,0.36752
"54000,",2.96719,0.36464
"55000,",2.96277,0.378239
"57000,",2.93469,0.37808
"58000,",2.93563,0.3712
"59000,",2.91093,0.377599
"61000,",2.91319,0.3776
"62000,",2.89315,0.37824
"63000,",2.93177,0.37248
"65000,",2.91787,0.37344
"66000,",2.92093,0.377919
"67000,",2.90754,0.38096
"69000,",2.90825,0.37424
"70000,",2.89031,0.38624
"71000,",2.9311,0.3744
"73000,",2.90291,0.3784
"74000,",2.90128,0.37424
"75000,",2.88857,0.38176
"77000,",2.90602,0.37664
"78000,",2.89695,0.3816
"79000,",2.83193,0.39184
"81000,",2.88514,0.38576
"82000,",2.88086,0.38256
"83000,",2.81886,0.39168
"85000,",2.91553,0.3808
"86000,",2.89278,0.38096
"87000,",2.86382,0.38352
"89000,",2.89227,0.3856
"90000,",2.8288,0.39328
"91000,",2.89521,0.38192
"93000,",2.89025,0.38112
"94000,",2.83092,0.39088
"95000,",2.86629,0.38528
"97000,",2.82388,0.39392
"98000,",2.85356,0.38928
"99000,",2.83132,0.38512
"101000,",2.46507,0.46368
"102000,",2.42018,0.46944
"103000,",2.38738,0.47248
"105000,",2.33369,0.48128
"106000,",2.3327,0.48112
"107000,",2.30709,0.48848
"109000,",2.26996,0.49312
"110000,",2.26414,0.4904
"111000,",2.26115,0.49024
"113000,",2.23407,0.498239
"114000,",2.23033,0.4984
"115000,",2.21357,0.50528
"117000,",2.20076,0.508639
"118000,",2.19111,0.507679
"119000,",2.18769,0.51008
"121000,",2.16566,0.507039
"122000,",2.16368,0.508
"123000,",2.1569,0.51088
"125000,",2.14294,0.515999
"126000,",2.13958,0.512159
"127000,",2.13942,0.51568
"129000,",2.12081,0.51632
"130000,",2.11697,0.51792
"131000,",2.12173,0.519359
"133000,",2.09967,0.52192
"134000,",2.10242,0.5208
"135000,",2.10115,0.52384
"137000,",2.09139,0.52576
"138000,",2.08406,0.526399
"139000,",2.08894,0.52288
"141000,",2.09227,0.527519
"142000,",2.0759,0.52704
"143000,",2.07184,0.52656
"145000,",2.05354,0.52928
"146000,",2.06101,0.53072
"147000,",2.06178,0.526879
"149000,",2.05705,0.529279
"150000,",2.04454,0.53328
"151000,",2.04388,0.53344
"153000,",2.05113,0.53168
"154000,",2.03651,0.536319
"155000,",2.04216,0.53104
"157000,",2.03016,0.53376
"158000,",2.02625,0.53664
"159000,",2.02186,0.53712
"161000,",2.02867,0.54304
"162000,",2.00914,0.542079
"163000,",2.01358,0.53792
"165000,",2.00046,0.54144
"166000,",2.00561,0.54144
"167000,",2.01406,0.541919
"169000,",2.00108,0.53696
"170000,",2.00175,0.5376
"171000,",1.99487,0.54352
"173000,",2.00161,0.53648
"174000,",2.0159,0.5416
"175000,",2.0072,0.54576
"177000,",2.00419,0.54064
"178000,",1.99248,0.53888
"179000,",1.99555,0.54144
"181000,",1.99199,0.54416
"182000,",1.99883,0.540159
"183000,",1.9907,0.546239
"185000,",1.98917,0.54224
"186000,",1.97835,0.54864
"187000,",1.98642,0.541919
"189000,",1.98283,0.543359
"190000,",2.01367,0.53456
"191000,",1.97457,0.546239
"193000,",1.9768,0.5464
"194000,",1.97026,0.540959
"195000,",1.97597,0.542879
"197000,",1.98076,0.54384
"198000,",1.96328,0.55264
"199000,",1.96747,0.53984
"201000,",1.91834,0.56368
"202000,",1.90596,0.56592
"203000,",1.90524,0.558079
"205000,",1.90256,0.562559
"206000,",1.89778,0.56512
"207000,",1.90184,0.565919
"209000,",1.89663,0.565759
"210000,",1.89331,0.566239
"211000,",1.89708,0.56384
"213000,",1.88988,0.5664
"214000,",1.89072,0.568479
"215000,",1.8892,0.567359
"217000,",1.88865,0.56448
"218000,",1.88721,0.564479
"219000,",1.88724,0.566879
"221000,",1.88731,0.56736
"222000,",1.88219,0.569759
"223000,",1.88443,0.56848
"225000,",1.88522,0.567839
"226000,",1.88852,0.56336
"227000,",1.88292,0.56688
"229000,",1.88348,0.56816
"230000,",1.88009,0.56928
"231000,",1.88415,0.56848
"233000,",1.87936,0.56848
"234000,",1.88378,0.5696
"235000,",1.87198,0.571839
"237000,",1.87473,0.57104
"238000,",1.87848,0.5696
"239000,",1.87681,0.57024
"241000,",1.87636,0.57024
"242000,",1.87388,0.57424
"243000,",1.8749,0.57008
"245000,",1.88049,0.570399
"246000,",1.87499,0.5712
"247000,",1.8714,0.571679
"249000,",1.8733,0.57088
"250000,",1.87031,0.57168
"251000,",1.8745,0.57024
"253000,",1.86997,0.571039
"254000,",1.87742,0.56944
"255000,",1.87106,0.56736
"257000,",1.87239,0.572319
"258000,",1.8695,0.57024
"259000,",1.87498,0.56896
"261000,",1.86869,0.56944
"262000,",1.87217,0.572639
"263000,",1.86855,0.57184
"265000,",1.86923,0.56896
"266000,",1.86901,0.57056
"267000,",1.86771,0.57264
"269000,",1.87235,0.56832
"270000,",1.8712,0.56912
"271000,",1.86773,0.57072
"273000,",1.87068,0.5696
"274000,",1.87012,0.56816
"275000,",1.87076,0.57152
"277000,",1.86868,0.56928
"278000,",1.87373,0.56864
"279000,",1.86451,0.569439
"281000,",1.86517,0.56944
"282000,",1.86738,0.567679
"283000,",1.87014,0.57056
"285000,",1.86742,0.56896
"286000,",1.86702,0.56992
"287000,",1.86248,0.5696
"289000,",1.86209,0.56944
"290000,",1.86626,0.568639
"291000,",1.86698,0.5704
"293000,",1.86331,0.56944
"294000,",1.86061,0.56976
"295000,",1.86803,0.56784
"297000,",1.86289,0.5688
"298000,",1.85862,0.57104
"299000,",1.862,0.56848
"301000,",1.85469,0.56736
"302000,",1.85393,0.56896
"303000,",1.8538,0.57168
"305000,",1.85635,0.57216
"306000,",1.85261,0.57184
"307000,",1.85469,0.57024
"309000,",1.85317,0.57136
"310000,",1.85585,0.57136
"311000,",1.85241,0.56944
"313000,",1.85261,0.57264
"314000,",1.85174,0.57152
"315000,",1.8561,0.57088
"317000,",1.85384,0.57024
"318000,",1.85238,0.57136
"319000,",1.85032,0.57232
"321000,",1.85106,0.57232
"322000,",1.85384,0.5704
"323000,",1.8516,0.57136
"325000,",1.85396,0.5712
"326000,",1.85101,0.57056
"327000,",1.85278,0.57216
"329000,",1.85114,0.572
"330000,",1.85381,0.57152
"331000,",1.85017,0.57088
"333000,",1.85216,0.57024
"334000,",1.85121,0.5712
"335000,",1.85395,0.56992
"337000,",1.85268,0.56976
"338000,",1.85189,0.571039
"339000,",1.85148,0.57088
"341000,",1.84998,0.56928
"342000,",1.85177,0.56944
"343000,",1.85213,0.5704
"345000,",1.85355,0.57056
"346000,",1.85017,0.57168
"347000,",1.8534,0.570081
"349000,",1.85144,0.5704
"350000,",1.8522,0.57088
"351000,",1.84967,0.57072
"353000,",1.8523,0.57136
"354000,",1.85215,0.57232
"355000,",1.85283,0.57072
"357000,",1.85227,0.57136
"358000,",1.85105,0.57136
"359000,",1.85097,0.572
"361000,",1.84912,0.571519
"362000,",1.85131,0.57136
"363000,",1.85202,0.570559
"365000,",1.85343,0.57072
"366000,",1.84877,0.56992
"367000,",1.85211,0.57104
"369000,",1.85222,0.572
"370000,",1.85249,0.5704
"371000,",1.8491,0.57232
"373000,",1.85207,0.5712
"374000,",1.85112,0.57296
"375000,",1.85226,0.57232
"377000,",1.85153,0.57104
"378000,",1.8519,0.572319
"379000,",1.84983,0.57392
"381000,",1.8485,0.56928
"382000,",1.85126,0.57168
"383000,",1.85009,0.57184
"385000,",1.85246,0.57232
"386000,",1.84812,0.571519
"387000,",1.85094,0.57264
"389000,",1.85172,0.57232
"390000,",1.8525,0.57008
"391000,",1.84902,0.571199
"393000,",1.85041,0.572
"394000,",1.85168,0.57072
"395000,",1.85255,0.57088
"397000,",1.85031,0.57056
"398000,",1.85177,0.570719
"399000,",1.85147,0.57152
"401000,",1.85079,0.57072
"402000,",1.85038,0.57088
"403000,",1.85041,0.57024
"405000,",1.85051,0.57024
"406000,",1.84976,0.57008
"407000,",1.85005,0.57088
"409000,",1.85073,0.57008
"410000,",1.85075,0.57008
"411000,",1.85013,0.56992
"413000,",1.85013,0.57008
"414000,",1.85059,0.57056
"415000,",1.85053,0.57072
"417000,",1.85021,0.57088
"418000,",1.85035,0.57072
"419000,",1.85075,0.57072
"421000,",1.85003,0.570879
"422000,",1.84993,0.57088
"423000,",1.85006,0.57024
"425000,",1.85051,0.57072
"426000,",1.85006,0.57024
"427000,",1.8498,0.57024
"429000,",1.85048,0.57088
"430000,",1.85037,0.5704
"431000,",1.84955,0.57104
"433000,",1.85001,0.57056
"434000,",1.85037,0.57024
"435000,",1.85046,0.56992
"437000,",1.84968,0.57072
"438000,",1.84967,0.57088
"439000,",1.85058,0.57024
"441000,",1.84975,0.570239
"442000,",1.84967,0.5712
"443000,",1.84991,0.57104
"445000,",1.85022,0.57104
"446000,",1.84988,0.570879
"447000,",1.8497,0.5712
"449000,",1.85052,0.57024
"450000,",1.85023,0.57056


==> fig/agd_train.csv <==
iteration,loss,lr
0,6.9113,0.01
20,6.89042,0.01
40,6.89793,0.01
60,6.95651,0.01
80,6.92885,0.01
100,6.89955,0.01
120,6.92439,0.01
140,6.93683,0.01
160,6.87876,0.01
180,6.90907,0.01
200,6.90474,0.01
220,6.89278,0.01
240,6.92307,0.01
260,6.89713,0.01
280,6.86801,0.01
300,6.82635,0.01
320,6.87175,0.01
340,6.7274,0.01
360,6.92161,0.01
380,6.85419,0.01
400,6.73156,0.01
420,6.67654,0.01
440,6.74309,0.01
460,6.68784,0.01
480,6.66968,0.01
500,6.86214,0.01
520,6.82784,0.01
540,6.72272,0.01
560,6.52237,0.01
580,6.78524,0.01
600,6.58372,0.01
620,6.79665,0.01
640,6.38376,0.01
660,6.49956,0.01
680,6.4714,0.01
700,6.58803,0.01
720,6.68355,0.01
740,6.38772,0.01
760,6.5524,0.01
780,6.36554,0.01
800,6.50652,0.01
820,6.18859,0.01
840,6.31164,0.01
860,6.42655,0.01
880,6.42423,0.01
900,6.09013,0.01
920,6.51627,0.01
940,6.26037,0.01
960,6.01706,0.01
980,6.34137,0.01
1000,6.20894,0.01
1020,6.11333,0.01
1040,6.3553,0.01
1060,6.20713,0.01
1080,6.29885,0.01
1100,6.39854,0.01
1120,6.18831,0.01
1140,6.1764,0.01
1160,6.20969,0.01
1180,6.1337,0.01
1200,6.37691,0.01
1220,5.74126,0.01
1240,6.29703,0.01
1260,5.87364,0.01
1280,6.18548,0.01
1300,5.86538,0.01
1320,6.04009,0.01
1340,5.84936,0.01
1360,6.30305,0.01
1380,6.18372,0.01
1400,5.59214,0.01
1420,5.80434,0.01
1440,6.14792,0.01
1460,5.93648,0.01
1480,5.90028,0.01
1500,6.07517,0.01
1520,5.98257,0.01
1540,5.70402,0.01
1560,5.87961,0.01
1580,5.66016,0.01
1600,5.46756,0.01
1620,5.82766,0.01
1640,6.10516,0.01
1660,6.18506,0.01
1680,5.88794,0.01
1700,5.7609,0.01
1720,6.00888,0.01
1740,5.36085,0.01
1760,5.64225,0.01
1780,5.50834,0.01
1800,5.86647,0.01
1820,5.21439,0.01
1840,5.79315,0.01
1860,5.10764,0.01
1880,6.24983,0.01
1900,6.29351,0.01
1920,5.49939,0.01
1940,5.47069,0.01
1960,5.21424,0.01
1980,5.94573,0.01
2000,5.48627,0.01
2020,5.48307,0.01
2040,6.13966,0.01
2060,6.11872,0.01
2080,4.86986,0.01
2100,5.04333,0.01
2120,5.61516,0.01
2140,5.35578,0.01
2160,5.00137,0.01
2180,5.19106,0.01
2200,5.62822,0.01
2220,5.42247,0.01
2240,5.09452,0.01
2260,5.46142,0.01
2280,5.29408,0.01
2300,5.723,0.01
2320,5.26214,0.01
2340,5.18434,0.01
2360,5.20842,0.01
2380,4.88543,0.01
2400,5.61333,0.01
2420,5.33474,0.01
2440,4.97983,0.01
2460,4.89565,0.01
2480,5.33593,0.01
2500,5.59466,0.01
2520,5.31367,0.01
2540,5.18786,0.01
2560,5.4674,0.01
2580,4.83703,0.01
2600,5.59519,0.01
2620,5.07547,0.01
2640,5.45151,0.01
2660,5.54785,0.01
2680,5.00075,0.01
2700,5.187,0.01
2720,4.51661,0.01
2740,5.05188,0.01
2760,5.0318,0.01
2780,5.36341,0.01
2800,4.84124,0.01
2820,5.30377,0.01
2840,5.02101,0.01
2860,5.21251,0.01
2880,5.01989,0.01
2900,4.89534,0.01
2920,4.65036,0.01
2940,5.69001,0.01
2960,5.37491,0.01
2980,5.29951,0.01
3000,4.93171,0.01
3020,4.98949,0.01
3040,5.35549,0.01
3060,4.96326,0.01
3080,4.58494,0.01
3100,4.98604,0.01
3120,5.33592,0.01
3140,4.71858,0.01
3160,4.55136,0.01
3180,4.54285,0.01
3200,4.67915,0.01
3220,4.46997,0.01
3240,5.14293,0.01
3260,4.47123,0.01
3280,4.58851,0.01
3300,5.09454,0.01
3320,5.32399,0.01
3340,4.81378,0.01
3360,4.95969,0.01
3380,5.09169,0.01
3400,5.16124,0.01
3420,4.83256,0.01
3440,5.09626,0.01
3460,5.0524,0.01
3480,5.1334,0.01
3500,4.72338,0.01
3520,4.44904,0.01
3540,4.40002,0.01
3560,4.2861,0.01
3580,4.7248,0.01
3600,5.14699,0.01
3620,4.84694,0.01
3640,4.93915,0.01
3660,4.72592,0.01
3680,4.47582,0.01
3700,4.23194,0.01
3720,4.73722,0.01
3740,5.1019,0.01
3760,4.66775,0.01
3780,4.66467,0.01
3800,5.05268,0.01
3820,4.98917,0.01
3840,4.93501,0.01
3860,4.86766,0.01
3880,4.55247,0.01
3900,5.21335,0.01
3920,4.51415,0.01
3940,4.12837,0.01
3960,4.3958,0.01
3980,4.67968,0.01
4000,4.23867,0.01
4020,4.66617,0.01
4040,4.73415,0.01
4060,4.37466,0.01
4080,4.56757,0.01
4100,4.86537,0.01
4120,4.52954,0.01
4140,4.99662,0.01
4160,4.62071,0.01
4180,4.27298,0.01
4200,4.79842,0.01
4220,4.64282,0.01
4240,4.35539,0.01
4260,5.04033,0.01
4280,4.52242,0.01
4300,4.27151,0.01
4320,4.52151,0.01
4340,5.39952,0.01
4360,4.82628,0.01
4380,4.45512,0.01
4400,4.18557,0.01
4420,4.46051,0.01
4440,4.79089,0.01
4460,4.71499,0.01
4480,4.33901,0.01
4500,4.72766,0.01
4520,5.2092,0.01
4540,5.2033,0.01
4560,4.06951,0.01
4580,4.46922,0.01
4600,5.07937,0.01
4620,4.55405,0.01
4640,4.87199,0.01
4660,4.38057,0.01
4680,4.23764,0.01
4700,4.12978,0.01
4720,4.29215,0.01
4740,4.50815,0.01
4760,4.7045,0.01
4780,4.28259,0.01
4800,3.9408,0.01
4820,4.78053,0.01
4840,4.68988,0.01
4860,3.94519,0.01
4880,4.63215,0.01
4900,4.54661,0.01
4920,3.94346,0.01
4940,4.81621,0.01
4960,4.39389,0.01
4980,4.54639,0.01
5000,3.8421,0.01
5020,4.96563,0.01
5040,3.97007,0.01
5060,4.13021,0.01
5080,5.00344,0.01
5100,4.51392,0.01
5120,3.68739,0.01
5140,4.57346,0.01
5160,4.47079,0.01
5180,4.47608,0.01
5200,4.23532,0.01
5220,4.20806,0.01
5240,5.23605,0.01
5260,4.3703,0.01
5280,4.36168,0.01
5300,4.34775,0.01
5320,4.96868,0.01
5340,4.8135,0.01
5360,4.36467,0.01
5380,4.67929,0.01
5400,3.70247,0.01
5420,4.64575,0.01
5440,4.28254,0.01
5460,4.05837,0.01
5480,4.43061,0.01
5500,3.81084,0.01
5520,4.36489,0.01
5540,3.52965,0.01
5560,4.1607,0.01
5580,4.9352,0.01
5600,4.36285,0.01
5620,3.81056,0.01
5640,4.56537,0.01
5660,3.85649,0.01
5680,4.55526,0.01
5700,4.48854,0.01
5720,3.53943,0.01
5740,5.14701,0.01
5760,4.74329,0.01
5780,3.10829,0.01
5800,4.71847,0.01
5820,4.15477,0.01
5840,4.8577,0.01
5860,4.62532,0.01
5880,4.46211,0.01
5900,4.44694,0.01
5920,4.14112,0.01
5940,3.91809,0.01
5960,4.43486,0.01
5980,4.32722,0.01
6000,3.94093,0.01
6020,3.80808,0.01
6040,4.36418,0.01
6060,5.08299,0.01
6080,4.13496,0.01
6100,4.03549,0.01
6120,3.49206,0.01
6140,4.34439,0.01
6160,4.07692,0.01
6180,4.6006,0.01
6200,3.94366,0.01
6220,4.5196,0.01
6240,3.94775,0.01
6260,3.96298,0.01
6280,4.07435,0.01
6300,4.09274,0.01
6320,3.9832,0.01
6340,4.39107,0.01
6360,4.6016,0.01
6380,3.96377,0.01
6400,4.46635,0.01
6420,3.97489,0.01
6440,4.56415,0.01
6460,4.59434,0.01
6480,4.31416,0.01
6500,3.4289,0.01
6520,3.82254,0.01
6540,4.69053,0.01
6560,4.36071,0.01
6580,4.44675,0.01
6600,4.05406,0.01
6620,4.41551,0.01
6640,3.96683,0.01
6660,4.28202,0.01
6680,4.49991,0.01
6700,4.33045,0.01
6720,3.51036,0.01
6740,3.86957,0.01
6760,3.69282,0.01
6780,4.45163,0.01
6800,4.46549,0.01
6820,4.53843,0.01
6840,4.45169,0.01
6860,4.71772,0.01
6880,3.97498,0.01
6900,3.80628,0.01
6920,3.88264,0.01
6940,4.4747,0.01
6960,3.90819,0.01
6980,3.92486,0.01
7000,4.65032,0.01
7020,4.54162,0.01
7040,3.90985,0.01
7060,3.91879,0.01
7080,4.0071,0.01
7100,4.09716,0.01
7120,4.05628,0.01
7140,4.28828,0.01
7160,3.32825,0.01
7180,3.71824,0.01
7200,4.16586,0.01
7220,4.80137,0.01
7240,4.57902,0.01
7260,3.56528,0.01
7280,5.16085,0.01
7300,4.44293,0.01
7320,4.77835,0.01
7340,5.14665,0.01
7360,4.37483,0.01
7380,3.80199,0.01
7400,4.03173,0.01
7420,3.7806,0.01
7440,4.24337,0.01
7460,4.39827,0.01
7480,3.30319,0.01
7500,4.11329,0.01
7520,3.72055,0.01
7540,3.84367,0.01
7560,3.70835,0.01
7580,3.89529,0.01
7600,3.66611,0.01
7620,4.23303,0.01
7640,4.14786,0.01
7660,3.76975,0.01
7680,3.91589,0.01
7700,4.56445,0.01
7720,4.19839,0.01
7740,4.49726,0.01
7760,3.65308,0.01
7780,3.65223,0.01
7800,4.06443,0.01
7820,4.10564,0.01
7840,4.37206,0.01
7860,3.56507,0.01
7880,3.68401,0.01
7900,4.03707,0.01
7920,4.57557,0.01
7940,3.89113,0.01
7960,4.41941,0.01
7980,4.23111,0.01
8000,3.44778,0.01
8020,4.37193,0.01
8040,3.46741,0.01
8060,4.22951,0.01
8080,3.50617,0.01
8100,3.9541,0.01
8120,4.29697,0.01
8140,4.12159,0.01
8160,3.8747,0.01
8180,4.75695,0.01
8200,3.53661,0.01
8220,3.81155,0.01
8240,3.71949,0.01
8260,3.81126,0.01
8280,3.83081,0.01
8300,4.06843,0.01
8320,4.20408,0.01
8340,4.33997,0.01
8360,4.91933,0.01
8380,4.50691,0.01
8400,3.94422,0.01
8420,3.58828,0.01
8440,4.28799,0.01
8460,4.04621,0.01
8480,4.28492,0.01
8500,4.85465,0.01
8520,3.74175,0.01
8540,3.27482,0.01
8560,4.07175,0.01
8580,4.39673,0.01
8600,4.00977,0.01
8620,3.92087,0.01
8640,4.06081,0.01
8660,3.97779,0.01
8680,3.69447,0.01
8700,3.47961,0.01
8720,3.60764,0.01
8740,4.23948,0.01
8760,3.97399,0.01
8780,3.20245,0.01
8800,3.61039,0.01
8820,3.97271,0.01
8840,2.74085,0.01
8860,4.25697,0.01
8880,3.96731,0.01
8900,3.84997,0.01
8920,3.76268,0.01
8940,3.5429,0.01
8960,4.2049,0.01
8980,4.22863,0.01
9000,4.00607,0.01
9020,3.97779,0.01
9040,4.69181,0.01
9060,3.94575,0.01
9080,4.58889,0.01
9100,3.87843,0.01
9120,4.06084,0.01
9140,3.63387,0.01
9160,3.95276,0.01
9180,4.14101,0.01
9200,3.6844,0.01
9220,4.07594,0.01
9240,3.16749,0.01
9260,3.87067,0.01
9280,3.67004,0.01
9300,3.97148,0.01
9320,3.25634,0.01
9340,4.13696,0.01
9360,3.93983,0.01
9380,3.75815,0.01
9400,3.6675,0.01
9420,3.63843,0.01
9440,4.08857,0.01
9460,4.7961,0.01
9480,4.55727,0.01
9500,4.59914,0.01
9520,4.09693,0.01
9540,4.50678,0.01
9560,3.27033,0.01
9580,3.61603,0.01
9600,3.98349,0.01
9620,3.1372,0.01
9640,3.92344,0.01
9660,3.79605,0.01
9680,3.50804,0.01
9700,4.30485,0.01
9720,3.75158,0.01
9740,4.1876,0.01
9760,3.86762,0.01
9780,4.09632,0.01
9800,3.54713,0.01
9820,3.93175,0.01
9840,4.09599,0.01
9860,3.07405,0.01
9880,3.96427,0.01
9900,4.20752,0.01
9920,3.83239,0.01
9940,4.76643,0.01
9960,4.07272,0.01
9980,3.87529,0.01
10000,4.06668,0.01
10020,3.27445,0.01
10040,3.42996,0.01
10060,3.79998,0.01
10080,3.62499,0.01
10100,3.9385,0.01
10120,3.89639,0.01
10140,3.5553,0.01
10160,4.19421,0.01
10180,3.72379,0.01
10200,3.94746,0.01
10220,4.46669,0.01
10240,4.11255,0.01
10260,3.68359,0.01
10280,5.23743,0.01
10300,3.52583,0.01
10320,3.95851,0.01
10340,3.68877,0.01
10360,4.1232,0.01
10380,4.34932,0.01
10400,3.75972,0.01
10420,4.10622,0.01
10440,3.88012,0.01
10460,3.078,0.01
10480,3.89312,0.01
10500,3.45005,0.01
10520,3.72277,0.01
10540,4.51727,0.01
10560,3.62667,0.01
10580,3.73179,0.01
10600,4.07344,0.01
10620,3.59471,0.01
10640,3.29328,0.01
10660,3.71855,0.01
10680,3.28897,0.01
10700,4.02873,0.01
10720,4.06903,0.01
10740,3.84437,0.01
10760,4.03301,0.01
10780,4.7363,0.01
10800,3.74895,0.01
10820,3.68225,0.01
10840,4.15944,0.01
10860,4.12035,0.01
10880,3.37843,0.01
10900,3.15161,0.01
10920,3.87947,0.01
10940,3.38804,0.01
10960,3.27536,0.01
10980,3.95622,0.01
11000,3.27548,0.01
11020,3.78373,0.01
11040,4.1226,0.01
11060,2.94719,0.01
11080,4.94525,0.01
11100,4.13025,0.01
11120,3.66949,0.01
11140,3.03226,0.01
11160,3.69657,0.01
11180,4.42877,0.01
11200,3.6633,0.01
11220,4.564,0.01
11240,3.63763,0.01
11260,3.81406,0.01
11280,4.11031,0.01
11300,4.03969,0.01
11320,4.03456,0.01
11340,4.55718,0.01
11360,3.46013,0.01
11380,4.13994,0.01
11400,3.91229,0.01
11420,3.82681,0.01
11440,3.08128,0.01
11460,3.57481,0.01
11480,4.0941,0.01
11500,3.92291,0.01
11520,3.84947,0.01
11540,3.97266,0.01
11560,3.54359,0.01
11580,3.69088,0.01
11600,3.403,0.01
11620,4.0413,0.01
11640,3.2446,0.01
11660,4.28055,0.01
11680,3.62018,0.01
11700,3.37021,0.01
11720,4.09876,0.01
11740,3.46364,0.01
11760,3.27859,0.01
11780,3.83573,0.01
11800,3.2404,0.01
11820,3.67086,0.01
11840,3.76919,0.01
11860,3.32677,0.01
11880,3.66945,0.01
11900,3.6176,0.01
11920,4.29028,0.01
11940,3.13852,0.01
11960,3.94772,0.01
11980,3.51963,0.01
12000,4.25053,0.01
12020,4.64693,0.01
12040,3.67444,0.01
12060,3.51358,0.01
12080,3.09197,0.01
12100,4.34676,0.01
12120,3.30332,0.01
12140,3.7874,0.01
12160,3.03417,0.01
12180,3.64493,0.01
12200,4.05293,0.01
12220,3.98697,0.01
12240,3.94001,0.01
12260,3.46828,0.01
12280,3.8356,0.01
12300,3.14803,0.01
12320,3.17058,0.01
12340,3.38303,0.01
12360,3.67281,0.01
12380,3.25975,0.01
12400,4.13553,0.01
12420,2.96322,0.01
12440,3.65166,0.01
12460,4.08291,0.01
12480,3.74891,0.01
12500,3.58928,0.01
12520,3.45274,0.01
12540,3.29838,0.01
12560,4.02724,0.01
12580,3.63888,0.01
12600,3.66152,0.01
12620,3.63079,0.01
12640,3.61074,0.01
12660,3.65621,0.01
12680,3.87265,0.01
12700,3.4995,0.01
12720,3.73492,0.01
12740,2.97723,0.01
12760,3.99364,0.01
12780,2.95763,0.01
12800,3.38585,0.01
12820,4.15935,0.01
12840,3.48075,0.01
12860,3.73943,0.01
12880,4.95145,0.01
12900,4.20022,0.01
12920,3.35566,0.01
12940,3.37709,0.01
12960,3.53599,0.01
12980,3.32584,0.01
13000,3.63438,0.01
13020,3.70035,0.01
13040,3.64018,0.01
13060,3.8734,0.01
13080,3.86258,0.01
13100,3.79279,0.01
13120,2.91276,0.01
13140,3.82601,0.01
13160,2.62763,0.01
13180,3.85226,0.01
13200,4.6196,0.01
13220,3.17821,0.01
13240,3.6843,0.01
13260,3.13509,0.01
13280,4.00715,0.01
13300,3.32554,0.01
13320,3.09899,0.01
13340,3.30762,0.01
13360,3.76452,0.01
13380,3.2167,0.01
13400,3.25315,0.01
13420,4.07098,0.01
13440,3.3141,0.01
13460,3.36076,0.01
13480,3.21697,0.01
13500,3.87611,0.01
13520,3.77319,0.01
13540,3.15163,0.01
13560,4.07321,0.01
13580,3.73537,0.01
13600,4.2971,0.01
13620,3.61298,0.01
13640,3.88091,0.01
13660,3.23196,0.01
13680,4.06383,0.01
13700,3.90065,0.01
13720,3.49582,0.01
13740,3.00856,0.01
13760,3.48558,0.01
13780,3.91617,0.01
13800,2.76878,0.01
13820,3.86276,0.01
13840,3.77942,0.01
13860,4.5149,0.01
13880,3.64919,0.01
13900,3.74608,0.01
13920,3.43054,0.01
13940,3.62404,0.01
13960,3.3768,0.01
13980,3.54263,0.01
14000,3.36657,0.01
14020,3.73491,0.01
14040,3.65013,0.01
14060,3.10431,0.01
14080,3.77609,0.01
14100,4.15526,0.01
14120,3.35163,0.01
14140,3.3633,0.01
14160,3.71668,0.01
14180,3.21528,0.01
14200,3.58019,0.01
14220,3.79907,0.01
14240,3.60321,0.01
14260,3.63146,0.01
14280,3.44542,0.01
14300,4.16961,0.01
14320,3.90659,0.01
14340,3.76645,0.01
14360,3.23054,0.01
14380,4.04824,0.01
14400,3.99068,0.01
14420,4.18081,0.01
14440,3.91858,0.01
14460,3.33349,0.01
14480,3.57447,0.01
14500,2.88778,0.01
14520,4.16117,0.01
14540,4.08054,0.01
14560,3.60652,0.01
14580,3.8629,0.01
14600,3.52881,0.01
14620,3.90781,0.01
14640,3.15683,0.01
14660,3.12381,0.01
14680,3.13735,0.01
14700,3.66564,0.01
14720,3.88271,0.01
14740,3.35993,0.01
14760,3.15898,0.01
14780,3.8973,0.01
14800,3.53254,0.01
14820,3.60654,0.01
14840,3.2715,0.01
14860,3.15061,0.01
14880,3.82418,0.01
14900,3.68022,0.01
14920,3.72735,0.01
14940,3.49751,0.01
14960,3.80304,0.01
14980,3.10598,0.01
15000,3.31655,0.01
15020,3.74031,0.01
15040,3.55912,0.01
15060,3.5902,0.01
15080,3.18863,0.01
15100,2.96378,0.01
15120,3.4876,0.01
15140,4.00887,0.01
15160,3.47852,0.01
15180,4.3694,0.01
15200,2.95521,0.01
15220,4.02042,0.01
15240,3.46263,0.01
15260,3.23156,0.01
15280,3.64808,0.01
15300,4.31968,0.01
15320,3.7808,0.01
15340,2.97847,0.01
15360,4.52645,0.01
15380,3.63864,0.01
15400,3.97745,0.01
15420,3.44977,0.01
15440,3.82262,0.01
15460,2.8073,0.01
15480,3.6125,0.01
15500,3.11641,0.01
15520,3.43052,0.01
15540,3.65489,0.01
15560,3.75504,0.01
15580,3.54524,0.01
15600,4.19272,0.01
15620,3.50418,0.01
15640,3.57812,0.01
15660,2.66548,0.01
15680,4.21628,0.01
15700,3.77147,0.01
15720,3.65454,0.01
15740,3.44243,0.01
15760,3.44113,0.01
15780,3.05562,0.01
15800,3.28731,0.01
15820,3.70394,0.01
15840,4.07058,0.01
15860,2.31439,0.01
15880,3.74455,0.01
15900,3.74041,0.01
15920,2.97435,0.01
15940,4.08163,0.01
15960,3.48412,0.01
15980,3.5963,0.01
16000,3.73288,0.01
16020,3.65415,0.01
16040,2.94598,0.01
16060,3.02413,0.01
16080,4.49118,0.01
16100,3.1178,0.01
16120,3.90692,0.01
16140,3.38772,0.01
16160,3.70636,0.01
16180,3.91304,0.01
16200,2.80667,0.01
16220,3.79859,0.01
16240,2.53624,0.01
16260,3.50099,0.01
16280,3.52733,0.01
16300,3.09531,0.01
16320,3.96557,0.01
16340,3.40724,0.01
16360,3.55304,0.01
16380,3.44765,0.01
16400,4.39141,0.01
16420,4.22508,0.01
16440,3.93778,0.01
16460,3.09862,0.01
16480,3.36864,0.01
16500,3.02272,0.01
16520,4.25386,0.01
16540,3.36241,0.01
16560,3.79858,0.01
16580,3.19257,0.01
16600,3.22533,0.01
16620,3.28683,0.01
16640,4.02102,0.01
16660,3.39237,0.01
16680,3.532,0.01
16700,3.8725,0.01
16720,4.2176,0.01
16740,3.80324,0.01
16760,3.88665,0.01
16780,2.56503,0.01
16800,3.82862,0.01
16820,3.59972,0.01
16840,3.7225,0.01
16860,3.858,0.01
16880,3.14066,0.01
16900,3.4437,0.01
16920,2.69618,0.01
16940,2.84176,0.01
16960,3.83239,0.01
16980,3.46976,0.01
17000,3.9004,0.01
17020,3.15058,0.01
17040,4.0162,0.01
17060,3.97134,0.01
17080,3.6554,0.01
17100,3.52716,0.01
17120,3.97593,0.01
17140,3.95578,0.01
17160,3.59566,0.01
17180,3.92236,0.01
17200,2.62112,0.01
17220,4.47005,0.01
17240,2.97759,0.01
17260,3.49512,0.01
17280,3.34022,0.01
17300,3.5988,0.01
17320,3.68077,0.01
17340,3.89657,0.01
17360,3.14848,0.01
17380,3.14133,0.01
17400,3.66878,0.01
17420,3.9883,0.01
17440,4.39135,0.01
17460,3.32296,0.01
17480,3.33255,0.01
17500,3.87405,0.01
17520,3.44821,0.01
17540,3.07646,0.01
17560,3.57771,0.01
17580,4.39582,0.01
17600,3.50164,0.01
17620,3.22493,0.01
17640,2.8778,0.01
17660,3.72032,0.01
17680,2.9195,0.01
17700,3.66992,0.01
17720,3.30752,0.01
17740,2.79258,0.01
17760,3.63819,0.01
17780,3.76193,0.01
17800,3.04013,0.01
17820,3.71211,0.01
17840,2.85251,0.01
17860,3.4479,0.01
17880,3.6806,0.01
17900,4.28364,0.01
17920,3.26234,0.01
17940,3.27035,0.01
17960,3.70214,0.01
17980,2.99397,0.01
18000,3.73873,0.01
18020,2.71897,0.01
18040,3.65325,0.01
18060,3.84075,0.01
18080,3.11548,0.01
18100,3.74626,0.01
18120,3.52474,0.01
18140,3.55286,0.01
18160,4.02184,0.01
18180,3.60058,0.01
18200,3.18518,0.01
18220,3.28105,0.01
18240,3.77784,0.01
18260,3.41982,0.01
18280,2.80625,0.01
18300,3.07146,0.01
18320,3.92822,0.01
18340,2.9002,0.01
18360,4.20166,0.01
18380,4.35771,0.01
18400,3.09442,0.01
18420,3.36948,0.01
18440,3.36034,0.01
18460,3.29713,0.01
18480,3.11325,0.01
18500,3.4846,0.01
18520,3.53322,0.01
18540,3.83685,0.01
18560,3.25931,0.01
18580,2.94394,0.01
18600,3.39443,0.01
18620,2.87247,0.01
18640,3.1393,0.01
18660,3.50472,0.01
18680,3.38874,0.01
18700,3.74041,0.01
18720,3.52548,0.01
18740,4.25876,0.01
18760,3.27022,0.01
18780,4.2716,0.01
18800,2.95405,0.01
18820,2.55072,0.01
18840,2.92406,0.01
18860,2.73997,0.01
18880,2.80953,0.01
18900,2.73607,0.01
18920,3.6392,0.01
18940,3.35997,0.01
18960,3.6675,0.01
18980,3.94818,0.01
19000,2.62807,0.01
19020,3.03886,0.01
19040,3.81855,0.01
19060,2.85295,0.01
19080,3.27198,0.01
19100,3.72927,0.01
19120,3.25207,0.01
19140,3.4976,0.01
19160,3.30044,0.01
19180,3.38627,0.01
19200,3.43066,0.01
19220,3.71969,0.01
19240,3.26724,0.01
19260,3.10415,0.01
19280,3.14104,0.01
19300,3.1123,0.01
19320,3.10165,0.01
19340,3.05475,0.01
19360,3.18439,0.01
19380,3.92416,0.01
19400,3.44457,0.01
19420,3.11205,0.01
19440,4.05849,0.01
19460,2.61329,0.01
19480,2.83975,0.01
19500,3.66832,0.01
19520,3.65871,0.01
19540,3.57902,0.01
19560,2.92373,0.01
19580,3.55889,0.01
19600,3.10661,0.01
19620,3.05254,0.01
19640,3.88023,0.01
19660,3.10686,0.01
19680,3.57406,0.01
19700,3.56978,0.01
19720,3.13958,0.01
19740,3.93277,0.01
19760,3.48196,0.01
19780,3.52158,0.01
19800,3.695,0.01
19820,3.47199,0.01
19840,3.65689,0.01
19860,3.07343,0.01
19880,3.01261,0.01
19900,3.12822,0.01
19920,3.59785,0.01
19940,3.46888,0.01
19960,3.23408,0.01
19980,3.50392,0.01
20000,2.82466,0.01
20020,2.79535,0.01
20040,3.46468,0.01
20060,3.73505,0.01
20080,3.75963,0.01
20100,3.1086,0.01
20120,3.24112,0.01
20140,3.18972,0.01
20160,3.9323,0.01
20180,3.37375,0.01
20200,3.28234,0.01
20220,3.53767,0.01
20240,4.30311,0.01
20260,3.80495,0.01
20280,2.83103,0.01
20300,4.0148,0.01
20320,3.4589,0.01
20340,2.93907,0.01
20360,3.24766,0.01
20380,3.67185,0.01
20400,3.19823,0.01
20420,3.06067,0.01
20440,3.46045,0.01
20460,2.97676,0.01
20480,3.51303,0.01
20500,2.62964,0.01
20520,4.12633,0.01
20540,4.33167,0.01
20560,3.4039,0.01
20580,3.98665,0.01
20600,3.54576,0.01
20620,3.56193,0.01
20640,2.95016,0.01
20660,3.04608,0.01
20680,2.94193,0.01
20700,2.99221,0.01
20720,3.54141,0.01
20740,3.49872,0.01
20760,3.56524,0.01
20780,3.24928,0.01
20800,2.95023,0.01
20820,3.70634,0.01
20840,2.8319,0.01
20860,3.93561,0.01
20880,4.18232,0.01
20900,4.06783,0.01
20920,3.79348,0.01
20940,2.59955,0.01
20960,2.80827,0.01
20980,4.17729,0.01
21000,3.90586,0.01
21020,2.74074,0.01
21040,3.75016,0.01
21060,2.80002,0.01
21080,3.66712,0.01
21100,3.31124,0.01
21120,2.68503,0.01
21140,2.95729,0.01
21160,3.41007,0.01
21180,3.84475,0.01
21200,3.8693,0.01
21220,3.87331,0.01
21240,3.30266,0.01
21260,3.33479,0.01
21280,3.74567,0.01
21300,3.29396,0.01
21320,2.92561,0.01
21340,3.09895,0.01
21360,3.07456,0.01
21380,3.6525,0.01
21400,4.54075,0.01
21420,3.22278,0.01
21440,2.85586,0.01
21460,3.98738,0.01
21480,3.56292,0.01
21500,3.38015,0.01
21520,3.94091,0.01
21540,3.44925,0.01
21560,3.07841,0.01
21580,2.81144,0.01
21600,3.36688,0.01
21620,3.5939,0.01
21640,3.12419,0.01
21660,2.92782,0.01
21680,3.26554,0.01
21700,4.05371,0.01
21720,3.6138,0.01
21740,3.12609,0.01
21760,3.0059,0.01
21780,3.79793,0.01
21800,3.49271,0.01
21820,3.83249,0.01
21840,4.05353,0.01
21860,3.19754,0.01
21880,3.85263,0.01
21900,3.26776,0.01
21920,2.71464,0.01
21940,2.86813,0.01
21960,3.31348,0.01
21980,4.09121,0.01
22000,3.34836,0.01
22020,3.85218,0.01
22040,3.54099,0.01
22060,2.68197,0.01
22080,3.7449,0.01
22100,3.73136,0.01
22120,3.62654,0.01
22140,3.90455,0.01
22160,3.48296,0.01
22180,3.69225,0.01
22200,3.88755,0.01
22220,3.75395,0.01
22240,2.9121,0.01
22260,3.78337,0.01
22280,4.03818,0.01
22300,3.37255,0.01
22320,4.34574,0.01
22340,3.62639,0.01
22360,3.0084,0.01
22380,3.12834,0.01
22400,3.06542,0.01
22420,2.72172,0.01
22440,3.34905,0.01
22460,3.50879,0.01
22480,3.17339,0.01
22500,3.31512,0.01
22520,2.87182,0.01
22540,4.61916,0.01
22560,3.75218,0.01
22580,3.24897,0.01
22600,3.26146,0.01
22620,3.17613,0.01
22640,3.23713,0.01
22660,2.81845,0.01
22680,3.23598,0.01
22700,2.84975,0.01
22720,3.59124,0.01
22740,4.14571,0.01
22760,3.2876,0.01
22780,3.22829,0.01
22800,3.08691,0.01
22820,4.06963,0.01
22840,3.83299,0.01
22860,3.88823,0.01
22880,2.86106,0.01
22900,2.79028,0.01
22920,3.57445,0.01
22940,3.08258,0.01
22960,3.16911,0.01
22980,3.43273,0.01
23000,2.93807,0.01
23020,3.2225,0.01
23040,3.01054,0.01
23060,2.8703,0.01
23080,4.55247,0.01
23100,3.29944,0.01
23120,3.27494,0.01
23140,3.82332,0.01
23160,3.15891,0.01
23180,2.56357,0.01
23200,3.32288,0.01
23220,3.09969,0.01
23240,3.15651,0.01
23260,3.40632,0.01
23280,3.8549,0.01
23300,3.861,0.01
23320,3.96466,0.01
23340,3.42428,0.01
23360,3.63736,0.01
23380,3.75402,0.01
23400,3.24837,0.01
23420,3.58529,0.01
23440,3.8146,0.01
23460,3.08352,0.01
23480,3.39775,0.01
23500,3.71878,0.01
23520,2.75077,0.01
23540,3.72168,0.01
23560,3.74663,0.01
23580,3.58577,0.01
23600,3.00457,0.01
23620,3.3171,0.01
23640,3.69612,0.01
23660,3.58681,0.01
23680,3.4585,0.01
23700,3.54774,0.01
23720,2.88701,0.01
23740,3.19082,0.01
23760,3.74402,0.01
23780,2.51659,0.01
23800,4.18583,0.01
23820,3.53532,0.01
23840,2.84907,0.01
23860,2.91346,0.01
23880,3.09411,0.01
23900,3.20236,0.01
23920,3.5741,0.01
23940,3.44268,0.01
23960,3.72273,0.01
23980,4.30763,0.01
24000,2.68257,0.01
24020,4.67679,0.01
24040,3.64418,0.01
24060,3.87839,0.01
24080,3.23549,0.01
24100,3.43771,0.01
24120,3.58044,0.01
24140,3.62511,0.01
24160,2.97121,0.01
24180,3.45428,0.01
24200,2.73404,0.01
24220,3.75863,0.01
24240,2.81642,0.01
24260,3.59811,0.01
24280,2.96455,0.01
24300,3.56864,0.01
24320,3.99809,0.01
24340,3.25419,0.01
24360,2.48893,0.01
24380,3.54514,0.01
24400,4.17273,0.01
24420,3.41508,0.01
24440,3.66414,0.01
24460,3.36126,0.01
24480,3.24413,0.01
24500,2.94556,0.01
24520,3.95373,0.01
24540,3.43326,0.01
24560,3.47874,0.01
24580,3.04294,0.01
24600,3.59553,0.01
24620,3.36025,0.01
24640,3.46778,0.01
24660,3.01526,0.01
24680,2.41883,0.01
24700,2.50201,0.01
24720,2.97657,0.01
24740,3.51787,0.01
24760,3.39894,0.01
24780,3.28446,0.01
24800,3.9072,0.01
24820,2.98845,0.01
24840,2.8359,0.01
24860,3.1757,0.01
24880,3.07321,0.01
24900,3.80169,0.01
24920,3.99104,0.01
24940,3.31142,0.01
24960,2.73957,0.01
24980,3.51712,0.01
25000,3.40048,0.01
25020,3.19588,0.01
25040,3.09025,0.01
25060,2.90564,0.01
25080,3.45797,0.01
25100,2.99135,0.01
25120,2.71276,0.01
25140,2.32855,0.01
25160,4.15966,0.01
25180,3.87134,0.01
25200,3.38943,0.01
25220,3.78553,0.01
25240,3.77632,0.01
25260,3.68733,0.01
25280,4.00659,0.01
25300,3.14781,0.01
25320,2.57842,0.01
25340,4.23068,0.01
25360,3.09115,0.01
25380,3.24667,0.01
25400,3.28728,0.01
25420,3.23165,0.01
25440,3.49375,0.01
25460,3.61257,0.01
25480,3.64316,0.01
25500,3.22691,0.01
25520,3.0724,0.01
25540,2.92417,0.01
25560,3.07681,0.01
25580,3.43519,0.01
25600,3.49219,0.01
25620,2.78842,0.01
25640,3.44076,0.01
25660,2.38696,0.01
25680,3.54763,0.01
25700,3.32771,0.01
25720,3.21592,0.01
25740,3.28079,0.01
25760,3.50126,0.01
25780,2.76664,0.01
25800,3.2886,0.01
25820,3.77101,0.01
25840,2.8868,0.01
25860,2.77044,0.01
25880,3.8095,0.01
25900,3.36927,0.01
25920,3.46117,0.01
25940,3.40705,0.01
25960,3.74284,0.01
25980,3.08357,0.01
26000,3.10941,0.01
26020,3.32092,0.01
26040,2.90046,0.01
26060,3.60301,0.01
26080,2.74758,0.01
26100,3.44988,0.01
26120,2.64696,0.01
26140,3.68847,0.01
26160,3.04616,0.01
26180,3.66899,0.01
26200,2.88436,0.01
26220,2.55573,0.01
26240,3.6624,0.01
26260,3.59984,0.01
26280,3.62714,0.01
26300,3.95192,0.01
26320,3.34656,0.01
26340,3.53467,0.01
26360,3.1385,0.01
26380,3.38856,0.01
26400,3.99459,0.01
26420,3.29796,0.01
26440,3.18655,0.01
26460,3.7878,0.01
26480,3.10122,0.01
26500,3.06082,0.01
26520,3.14927,0.01
26540,3.48395,0.01
26560,2.88036,0.01
26580,3.19315,0.01
26600,3.49775,0.01
26620,3.38872,0.01
26640,2.31812,0.01
26660,2.59989,0.01
26680,3.12641,0.01
26700,3.10556,0.01
26720,3.15694,0.01
26740,3.69597,0.01
26760,3.25188,0.01
26780,3.33926,0.01
26800,3.49913,0.01
26820,3.09924,0.01
26840,2.80438,0.01
26860,3.09707,0.01
26880,3.26741,0.01
26900,3.31178,0.01
26920,3.33387,0.01
26940,3.31131,0.01
26960,3.6987,0.01
26980,3.12128,0.01
27000,3.04893,0.01
27020,3.21019,0.01
27040,2.77749,0.01
27060,3.45199,0.01
27080,2.80204,0.01
27100,3.02624,0.01
27120,3.62309,0.01
27140,3.03182,0.01
27160,2.84777,0.01
27180,3.50943,0.01
27200,2.32253,0.01
27220,3.18816,0.01
27240,3.54009,0.01
27260,3.18954,0.01
27280,4.23143,0.01
27300,3.25796,0.01
27320,3.17749,0.01
27340,3.80684,0.01
27360,2.54268,0.01
27380,2.86326,0.01
27400,3.02848,0.01
27420,2.55198,0.01
27440,2.67003,0.01
27460,3.20468,0.01
27480,3.84758,0.01
27500,2.72777,0.01
27520,3.14255,0.01
27540,3.30973,0.01
27560,3.12433,0.01
27580,3.23544,0.01
27600,2.81505,0.01
27620,3.51887,0.01
27640,2.87696,0.01
27660,3.52896,0.01
27680,3.3432,0.01
27700,3.53151,0.01
27720,2.52744,0.01
27740,3.49712,0.01
27760,2.83143,0.01
27780,3.43839,0.01
27800,3.19955,0.01
27820,3.15018,0.01
27840,3.55286,0.01
27860,2.78103,0.01
27880,3.51695,0.01
27900,3.05376,0.01
27920,3.06671,0.01
27940,2.97971,0.01
27960,3.34216,0.01
27980,3.29429,0.01
28000,3.1456,0.01
28020,2.46117,0.01
28040,3.44642,0.01
28060,2.91878,0.01
28080,2.82639,0.01
28100,3.25284,0.01
28120,3.79871,0.01
28140,3.37213,0.01
28160,3.67208,0.01
28180,3.13904,0.01
28200,3.10965,0.01
28220,4.27425,0.01
28240,3.63118,0.01
28260,3.68554,0.01
28280,2.49493,0.01
28300,3.14897,0.01
28320,2.99746,0.01
28340,2.72567,0.01
28360,3.21666,0.01
28380,3.60924,0.01
28400,3.28106,0.01
28420,3.61175,0.01
28440,3.92648,0.01
28460,4.38971,0.01
28480,3.69229,0.01
28500,3.12625,0.01
28520,2.59968,0.01
28540,3.41414,0.01
28560,3.03007,0.01
28580,3.63332,0.01
28600,3.47286,0.01
28620,2.69241,0.01
28640,2.6531,0.01
28660,2.63747,0.01
28680,3.6162,0.01
28700,3.25872,0.01
28720,3.09728,0.01
28740,3.38697,0.01
28760,3.55257,0.01
28780,3.6276,0.01
28800,3.12409,0.01
28820,3.33285,0.01
28840,3.31557,0.01
28860,3.12159,0.01
28880,3.14571,0.01
28900,3.43757,0.01
28920,3.40666,0.01
28940,4.08742,0.01
28960,4.13105,0.01
28980,2.98489,0.01
29000,2.88296,0.01
29020,2.62643,0.01
29040,3.66869,0.01
29060,3.3743,0.01
29080,2.9875,0.01
29100,3.34592,0.01
29120,2.65283,0.01
29140,3.26187,0.01
29160,3.45691,0.01
29180,2.98045,0.01
29200,3.30173,0.01
29220,3.17317,0.01
29240,2.41281,0.01
29260,3.86917,0.01
29280,4.00803,0.01
29300,3.3661,0.01
29320,2.93309,0.01
29340,3.13292,0.01
29360,3.12925,0.01
29380,2.73456,0.01
29400,2.92364,0.01
29420,3.53386,0.01
29440,3.46171,0.01
29460,3.533,0.01
29480,2.74221,0.01
29500,2.99171,0.01
29520,2.97791,0.01
29540,2.70255,0.01
29560,3.3335,0.01
29580,3.40334,0.01
29600,3.19584,0.01
29620,3.51139,0.01
29640,2.83789,0.01
29660,3.42591,0.01
29680,3.3942,0.01
29700,3.32577,0.01
29720,4.00418,0.01
29740,3.39522,0.01
29760,3.26524,0.01
29780,3.37803,0.01
29800,4.07422,0.01
29820,3.62561,0.01
29840,3.58522,0.01
29860,3.14091,0.01
29880,3.62504,0.01
29900,3.15941,0.01
29920,2.79884,0.01
29940,3.64602,0.01
29960,2.70116,0.01
29980,3.61428,0.01
30000,3.19853,0.01
30020,3.17855,0.01
30040,2.96464,0.01
30060,2.72721,0.01
30080,2.95709,0.01
30100,3.38136,0.01
30120,3.47634,0.01
30140,3.25846,0.01
30160,3.21235,0.01
30180,2.90045,0.01
30200,2.87923,0.01
30220,3.23083,0.01
30240,4.19244,0.01
30260,3.12384,0.01
30280,3.14059,0.01
30300,3.00297,0.01
30320,4.35624,0.01
30340,3.85832,0.01
30360,3.06193,0.01
30380,2.87098,0.01
30400,2.98493,0.01
30420,2.58405,0.01
30440,2.08985,0.01
30460,2.5677,0.01
30480,2.55679,0.01
30500,2.71832,0.01
30520,3.51259,0.01
30540,2.34885,0.01
30560,3.48504,0.01
30580,3.59517,0.01
30600,2.69135,0.01
30620,3.17306,0.01
30640,3.24766,0.01
30660,3.93216,0.01
30680,3.08199,0.01
30700,3.34727,0.01
30720,3.1567,0.01
30740,2.94544,0.01
30760,2.68938,0.01
30780,3.27757,0.01
30800,3.27163,0.01
30820,3.18182,0.01
30840,3.4771,0.01
30860,3.30834,0.01
30880,3.71247,0.01
30900,2.81137,0.01
30920,3.29555,0.01
30940,2.85946,0.01
30960,3.14894,0.01
30980,3.54548,0.01
31000,3.41071,0.01
31020,3.07604,0.01
31040,3.59872,0.01
31060,3.0119,0.01
31080,3.11644,0.01
31100,3.39117,0.01
31120,3.03883,0.01
31140,3.05711,0.01
31160,4.44209,0.01
31180,3.35161,0.01
31200,3.53878,0.01
31220,3.52162,0.01
31240,4.70458,0.01
31260,3.72478,0.01
31280,2.37368,0.01
31300,3.00416,0.01
31320,3.6142,0.01
31340,2.77511,0.01
31360,4.26662,0.01
31380,2.89391,0.01
31400,3.29923,0.01
31420,2.93286,0.01
31440,3.97816,0.01
31460,4.14051,0.01
31480,3.98286,0.01
31500,2.90317,0.01
31520,2.62892,0.01
31540,3.62612,0.01
31560,3.47226,0.01
31580,3.42882,0.01
31600,3.21214,0.01
31620,3.09842,0.01
31640,2.83911,0.01
31660,3.04024,0.01
31680,3.78362,0.01
31700,3.42939,0.01
31720,3.3792,0.01
31740,2.66309,0.01
31760,2.70192,0.01
31780,3.23904,0.01
31800,3.62724,0.01
31820,3.45465,0.01
31840,3.76635,0.01
31860,2.69964,0.01
31880,2.91696,0.01
31900,3.25426,0.01
31920,3.18539,0.01
31940,3.01085,0.01
31960,3.64854,0.01
31980,3.9509,0.01
32000,3.31357,0.01
32020,3.20953,0.01
32040,2.72648,0.01
32060,3.13372,0.01
32080,2.85673,0.01
32100,3.48519,0.01
32120,3.81284,0.01
32140,3.31439,0.01
32160,3.03675,0.01
32180,3.76551,0.01
32200,3.66052,0.01
32220,3.13374,0.01
32240,2.15861,0.01
32260,3.02213,0.01
32280,2.89125,0.01
32300,3.68002,0.01
32320,3.54577,0.01
32340,3.55212,0.01
32360,3.21176,0.01
32380,3.56296,0.01
32400,3.54402,0.01
32420,3.29186,0.01
32440,3.74511,0.01
32460,3.59032,0.01
32480,3.69788,0.01
32500,3.38228,0.01
32520,3.85828,0.01
32540,2.82245,0.01
32560,3.09441,0.01
32580,3.09322,0.01
32600,3.04914,0.01
32620,2.25766,0.01
32640,2.80097,0.01
32660,2.60988,0.01
32680,2.95704,0.01
32700,3.6613,0.01
32720,3.54593,0.01
32740,3.62862,0.01
32760,3.05539,0.01
32780,3.3025,0.01
32800,3.98262,0.01
32820,3.62931,0.01
32840,3.43037,0.01
32860,3.72557,0.01
32880,2.81288,0.01
32900,3.47073,0.01
32920,3.00061,0.01
32940,3.13791,0.01
32960,2.90362,0.01
32980,3.07984,0.01
33000,3.0013,0.01
33020,2.8371,0.01
33040,3.30372,0.01
33060,3.69078,0.01
33080,3.24193,0.01
33100,3.31409,0.01
33120,3.30654,0.01
33140,2.87367,0.01
33160,3.14365,0.01
33180,3.30781,0.01
33200,3.01875,0.01
33220,2.88912,0.01
33240,3.09257,0.01
33260,3.17931,0.01
33280,3.25263,0.01
33300,2.89863,0.01
33320,3.33169,0.01
33340,3.33469,0.01
33360,3.16367,0.01
33380,2.86371,0.01
33400,3.74,0.01
33420,3.19698,0.01
33440,2.84759,0.01
33460,2.85087,0.01
33480,2.77403,0.01
33500,3.57354,0.01
33520,4.00258,0.01
33540,2.92362,0.01
33560,2.84631,0.01
33580,3.62397,0.01
33600,3.31139,0.01
33620,3.52904,0.01
33640,3.4447,0.01
33660,3.1721,0.01
33680,3.23844,0.01
33700,3.69791,0.01
33720,3.78725,0.01
33740,3.38176,0.01
33760,2.79008,0.01
33780,4.27457,0.01
33800,2.88768,0.01
33820,2.78773,0.01
33840,3.28482,0.01
33860,3.48582,0.01
33880,2.97692,0.01
33900,2.97439,0.01
33920,2.6604,0.01
33940,2.28015,0.01
33960,2.77925,0.01
33980,3.01588,0.01
34000,2.68576,0.01
34020,3.57049,0.01
34040,3.32692,0.01
34060,2.87947,0.01
34080,3.84366,0.01
34100,2.84867,0.01
34120,3.00339,0.01
34140,3.03254,0.01
34160,2.94122,0.01
34180,2.74319,0.01
34200,3.17093,0.01
34220,3.99979,0.01
34240,3.172,0.01
34260,3.52615,0.01
34280,3.19532,0.01
34300,2.77146,0.01
34320,3.15634,0.01
34340,3.39006,0.01
34360,2.74732,0.01
34380,3.28394,0.01
34400,3.5892,0.01
34420,2.88612,0.01
34440,3.4566,0.01
34460,3.44184,0.01
34480,3.83545,0.01
34500,3.24238,0.01
34520,2.76007,0.01
34540,3.39908,0.01
34560,3.62533,0.01
34580,3.30606,0.01
34600,3.35378,0.01
34620,3.44225,0.01
34640,2.99203,0.01
34660,2.83706,0.01
34680,3.20954,0.01
34700,3.5179,0.01
34720,3.37762,0.01
34740,2.74744,0.01
34760,2.0385,0.01
34780,2.6888,0.01
34800,3.50546,0.01
34820,3.09004,0.01
34840,2.66477,0.01
34860,3.53836,0.01
34880,3.48859,0.01
34900,3.23265,0.01
34920,2.94832,0.01
34940,3.12336,0.01
34960,3.05407,0.01
34980,3.07603,0.01
35000,3.65356,0.01
35020,2.74852,0.01
35040,3.36565,0.01
35060,3.31439,0.01
35080,3.32848,0.01
35100,3.34952,0.01
35120,3.29549,0.01
35140,2.91656,0.01
35160,2.69783,0.01
35180,3.25921,0.01
35200,2.91597,0.01
35220,2.7253,0.01
35240,3.43676,0.01
35260,3.0674,0.01
35280,2.60747,0.01
35300,3.61699,0.01
35320,2.62867,0.01
35340,3.28364,0.01
35360,2.7724,0.01
35380,2.41416,0.01
35400,3.8169,0.01
35420,3.41662,0.01
35440,3.53466,0.01
35460,3.57688,0.01
35480,3.5689,0.01
35500,2.93419,0.01
35520,3.28884,0.01
35540,2.3608,0.01
35560,2.3938,0.01
35580,2.92886,0.01
35600,3.05103,0.01
35620,3.22011,0.01
35640,2.88505,0.01
35660,3.74789,0.01
35680,2.61471,0.01
35700,3.41877,0.01
35720,3.13964,0.01
35740,3.74779,0.01
35760,3.22616,0.01
35780,3.7193,0.01
35800,3.91145,0.01
35820,2.56271,0.01
35840,3.1065,0.01
35860,2.66581,0.01
35880,3.86444,0.01
35900,3.17967,0.01
35920,2.46354,0.01
35940,3.17892,0.01
35960,3.32866,0.01
35980,3.66062,0.01
36000,2.76734,0.01
36020,3.69051,0.01
36040,3.24202,0.01
36060,2.7861,0.01
36080,2.51085,0.01
36100,4.11526,0.01
36120,2.96367,0.01
36140,3.16696,0.01
36160,3.31994,0.01
36180,3.18743,0.01
36200,3.74238,0.01
36220,2.95078,0.01
36240,2.94907,0.01
36260,3.39941,0.01
36280,3.34394,0.01
36300,3.18923,0.01
36320,3.24505,0.01
36340,3.41993,0.01
36360,2.71889,0.01
36380,2.47109,0.01
36400,3.29752,0.01
36420,3.37644,0.01
36440,3.72653,0.01
36460,2.91845,0.01
36480,3.56341,0.01
36500,2.83621,0.01
36520,3.10198,0.01
36540,2.90429,0.01
36560,3.21442,0.01
36580,3.39828,0.01
36600,2.74858,0.01
36620,3.31583,0.01
36640,3.17472,0.01
36660,3.52875,0.01
36680,3.44421,0.01
36700,2.4207,0.01
36720,3.09624,0.01
36740,3.24959,0.01
36760,3.17954,0.01
36780,2.53291,0.01
36800,3.395,0.01
36820,2.95398,0.01
36840,3.27508,0.01
36860,3.11303,0.01
36880,2.92611,0.01
36900,2.62471,0.01
36920,2.6961,0.01
36940,3.05125,0.01
36960,3.26535,0.01
36980,2.35609,0.01
37000,3.0045,0.01
37020,2.94703,0.01
37040,2.84589,0.01
37060,2.19375,0.01
37080,3.44864,0.01
37100,2.89449,0.01
37120,3.31766,0.01
37140,3.20563,0.01
37160,3.3213,0.01
37180,3.20683,0.01
37200,2.7795,0.01
37220,3.94963,0.01
37240,3.10877,0.01
37260,2.86694,0.01
37280,3.52323,0.01
37300,3.42182,0.01
37320,2.56684,0.01
37340,3.10444,0.01
37360,2.93631,0.01
37380,2.46158,0.01
37400,4.25128,0.01
37420,3.5645,0.01
37440,2.83211,0.01
37460,3.02421,0.01
37480,3.15556,0.01
37500,2.75831,0.01
37520,2.86501,0.01
37540,3.12596,0.01
37560,3.77963,0.01
37580,3.25086,0.01
37600,3.36796,0.01
37620,3.39584,0.01
37640,3.24036,0.01
37660,3.13858,0.01
37680,2.78235,0.01
37700,3.53951,0.01
37720,3.54139,0.01
37740,2.98,0.01
37760,2.87878,0.01
37780,2.60162,0.01
37800,2.43641,0.01
37820,2.74584,0.01
37840,3.86354,0.01
37860,3.09788,0.01
37880,3.43486,0.01
37900,3.43825,0.01
37920,3.58887,0.01
37940,4.36635,0.01
37960,3.05944,0.01
37980,3.35655,0.01
38000,3.22395,0.01
38020,3.30672,0.01
38040,2.8839,0.01
38060,3.13351,0.01
38080,3.33398,0.01
38100,3.13436,0.01
38120,3.40118,0.01
38140,3.59512,0.01
38160,2.48311,0.01
38180,2.72871,0.01
38200,3.51929,0.01
38220,2.79633,0.01
38240,2.70136,0.01
38260,2.9929,0.01
38280,3.46347,0.01
38300,2.8394,0.01
38320,2.07995,0.01
38340,2.20467,0.01
38360,2.52018,0.01
38380,3.29681,0.01
38400,3.52596,0.01
38420,3.06904,0.01
38440,3.62957,0.01
38460,3.04165,0.01
38480,3.44688,0.01
38500,3.35916,0.01
38520,3.84114,0.01
38540,3.57274,0.01
38560,2.32434,0.01
38580,2.70468,0.01
38600,3.69661,0.01
38620,2.72002,0.01
38640,2.77665,0.01
38660,2.79963,0.01
38680,2.91175,0.01
38700,2.897,0.01
38720,3.10229,0.01
38740,3.40807,0.01
38760,3.88871,0.01
38780,3.38253,0.01
38800,2.38595,0.01
38820,2.82665,0.01
38840,3.00846,0.01
38860,2.59231,0.01
38880,3.19236,0.01
38900,3.33202,0.01
38920,2.76371,0.01
38940,3.65279,0.01
38960,3.9524,0.01
38980,2.87476,0.01
39000,3.87219,0.01
39020,3.29825,0.01
39040,3.3956,0.01
39060,2.8275,0.01
39080,3.06619,0.01
39100,3.57858,0.01
39120,3.33356,0.01
39140,3.40314,0.01
39160,2.70759,0.01
39180,2.99737,0.01
39200,3.24389,0.01
39220,3.04597,0.01
39240,3.33471,0.01
39260,3.10016,0.01
39280,2.52795,0.01
39300,3.17531,0.01
39320,2.80861,0.01
39340,3.01164,0.01
39360,3.19239,0.01
39380,2.81316,0.01
39400,3.43062,0.01
39420,3.26145,0.01
39440,3.16731,0.01
39460,3.2274,0.01
39480,2.60046,0.01
39500,3.66547,0.01
39520,3.06927,0.01
39540,2.51096,0.01
39560,3.9298,0.01
39580,3.41267,0.01
39600,3.88737,0.01
39620,2.89771,0.01
39640,3.58712,0.01
39660,2.67441,0.01
39680,3.13381,0.01
39700,2.87821,0.01
39720,2.51062,0.01
39740,3.08916,0.01
39760,2.74961,0.01
39780,3.00734,0.01
39800,3.17965,0.01
39820,3.37465,0.01
39840,2.70877,0.01
39860,3.31203,0.01
39880,2.71785,0.01
39900,3.1154,0.01
39920,3.68465,0.01
39940,2.8215,0.01
39960,3.24815,0.01
39980,2.64411,0.01
40000,2.95892,0.01
40020,3.00033,0.01
40040,3.32895,0.01
40060,3.76025,0.01
40080,2.52147,0.01
40100,2.90831,0.01
40120,2.48472,0.01
40140,3.26597,0.01
40160,3.3935,0.01
40180,3.78091,0.01
40200,2.99437,0.01
40220,2.05615,0.01
40240,2.84162,0.01
40260,3.06274,0.01
40280,3.64269,0.01
40300,3.00034,0.01
40320,3.20977,0.01
40340,2.77493,0.01
40360,3.34552,0.01
40380,3.4091,0.01
40400,2.66694,0.01
40420,2.77765,0.01
40440,2.48412,0.01
40460,3.19507,0.01
40480,2.92373,0.01
40500,3.05796,0.01
40520,3.57412,0.01
40540,2.70229,0.01
40560,2.78967,0.01
40580,3.04213,0.01
40600,3.35984,0.01
40620,2.73365,0.01
40640,3.67776,0.01
40660,3.62933,0.01
40680,2.53209,0.01
40700,3.04392,0.01
40720,2.4982,0.01
40740,2.69014,0.01
40760,2.55558,0.01
40780,3.04934,0.01
40800,3.02098,0.01
40820,2.50709,0.01
40840,3.5269,0.01
40860,3.09642,0.01
40880,2.63203,0.01
40900,3.13668,0.01
40920,2.36638,0.01
40940,3.40838,0.01
40960,3.533,0.01
40980,2.74704,0.01
41000,2.87638,0.01
41020,3.0655,0.01
41040,2.81753,0.01
41060,3.28362,0.01
41080,2.64063,0.01
41100,2.43412,0.01
41120,3.11243,0.01
41140,3.72682,0.01
41160,2.62635,0.01
41180,3.34627,0.01
41200,3.73997,0.01
41220,3.23354,0.01
41240,3.33072,0.01
41260,3.7088,0.01
41280,3.03662,0.01
41300,2.69371,0.01
41320,3.67973,0.01
41340,3.4647,0.01
41360,3.03471,0.01
41380,3.59209,0.01
41400,3.22645,0.01
41420,3.40133,0.01
41440,3.63605,0.01
41460,3.21993,0.01
41480,2.72318,0.01
41500,2.7902,0.01
41520,2.38669,0.01
41540,2.67732,0.01
41560,3.5518,0.01
41580,2.6476,0.01
41600,2.94593,0.01
41620,2.93513,0.01
41640,3.09303,0.01
41660,3.02044,0.01
41680,3.44027,0.01
41700,2.89353,0.01
41720,3.56491,0.01
41740,3.71283,0.01
41760,3.23696,0.01
41780,3.98779,0.01
41800,2.52196,0.01
41820,2.98562,0.01
41840,4.18627,0.01
41860,2.70137,0.01
41880,2.93298,0.01
41900,2.52484,0.01
41920,2.86924,0.01
41940,3.10447,0.01
41960,3.06723,0.01
41980,3.38103,0.01
42000,3.15914,0.01
42020,2.57199,0.01
42040,3.09168,0.01
42060,2.53537,0.01
42080,2.89725,0.01
42100,3.57778,0.01
42120,3.19339,0.01
42140,3.17642,0.01
42160,3.23632,0.01
42180,3.21011,0.01
42200,2.44464,0.01
42220,3.66365,0.01
42240,2.88622,0.01
42260,2.75118,0.01
42280,3.58112,0.01
42300,3.64148,0.01
42320,2.78868,0.01
42340,2.59087,0.01
42360,3.7283,0.01
42380,3.38039,0.01
42400,3.51154,0.01
42420,2.83381,0.01
42440,3.33707,0.01
42460,3.3523,0.01
42480,2.80493,0.01
42500,2.48547,0.01
42520,3.08825,0.01
42540,3.00658,0.01
42560,3.0468,0.01
42580,2.98349,0.01
42600,3.20002,0.01
42620,3.49476,0.01
42640,3.63821,0.01
42660,3.3917,0.01
42680,3.65788,0.01
42700,2.81231,0.01
42720,3.12204,0.01
42740,2.85706,0.01
42760,3.24717,0.01
42780,2.55996,0.01
42800,3.61097,0.01
42820,3.54114,0.01
42840,2.68891,0.01
42860,3.12941,0.01
42880,3.21938,0.01
42900,2.96126,0.01
42920,2.75003,0.01
42940,3.02569,0.01
42960,3.10641,0.01
42980,4.64526,0.01
43000,2.68242,0.01
43020,2.35174,0.01
43040,2.66596,0.01
43060,3.09342,0.01
43080,3.02342,0.01
43100,3.46397,0.01
43120,2.82709,0.01
43140,3.81562,0.01
43160,2.74739,0.01
43180,3.01415,0.01
43200,2.69325,0.01
43220,2.95338,0.01
43240,2.65346,0.01
43260,2.82802,0.01
43280,2.99916,0.01
43300,3.42789,0.01
43320,2.40921,0.01
43340,2.74674,0.01
43360,2.94435,0.01
43380,2.31868,0.01
43400,2.83574,0.01
43420,2.90887,0.01
43440,2.75557,0.01
43460,2.70279,0.01
43480,2.81229,0.01
43500,3.02901,0.01
43520,2.75416,0.01
43540,2.88233,0.01
43560,3.42891,0.01
43580,3.54622,0.01
43600,3.34428,0.01
43620,3.32241,0.01
43640,2.75265,0.01
43660,3.12268,0.01
43680,2.9872,0.01
43700,3.27706,0.01
43720,3.58952,0.01
43740,3.22275,0.01
43760,2.70218,0.01
43780,2.58703,0.01
43800,2.79794,0.01
43820,3.08874,0.01
43840,3.2154,0.01
43860,3.23398,0.01
43880,2.98737,0.01
43900,3.11973,0.01
43920,3.04064,0.01
43940,3.62104,0.01
43960,3.90599,0.01
43980,3.89843,0.01
44000,3.49463,0.01
44020,3.27953,0.01
44040,2.95593,0.01
44060,3.30827,0.01
44080,3.2826,0.01
44100,3.32584,0.01
44120,3.01507,0.01
44140,2.88802,0.01
44160,3.36245,0.01
44180,2.82377,0.01
44200,3.261,0.01
44220,3.09901,0.01
44240,2.9305,0.01
44260,3.56586,0.01
44280,2.34233,0.01
44300,2.68366,0.01
44320,2.92226,0.01
44340,3.45727,0.01
44360,3.83451,0.01
44380,3.07152,0.01
44400,3.46317,0.01
44420,2.69352,0.01
44440,4.09477,0.01
44460,3.15143,0.01
44480,3.03517,0.01
44500,3.01252,0.01
44520,2.9104,0.01
44540,3.6833,0.01
44560,3.15059,0.01
44580,2.69777,0.01
44600,3.1629,0.01
44620,3.24181,0.01
44640,2.82217,0.01
44660,2.61022,0.01
44680,3.04731,0.01
44700,2.87668,0.01
44720,3.13315,0.01
44740,3.16861,0.01
44760,2.77643,0.01
44780,2.61562,0.01
44800,2.87903,0.01
44820,2.90854,0.01
44840,3.32224,0.01
44860,3.30429,0.01
44880,2.80328,0.01
44900,3.31081,0.01
44920,3.96087,0.01
44940,3.16704,0.01
44960,2.47432,0.01
44980,3.09271,0.01
45000,3.59438,0.01
45020,2.81286,0.01
45040,2.82995,0.01
45060,3.25134,0.01
45080,3.24379,0.01
45100,2.71194,0.01
45120,3.47131,0.01
45140,2.33527,0.01
45160,2.64127,0.01
45180,2.66432,0.01
45200,2.88057,0.01
45220,2.90097,0.01
45240,2.94697,0.01
45260,2.91005,0.01
45280,2.49549,0.01
45300,2.52358,0.01
45320,3.24135,0.01
45340,2.55255,0.01
45360,3.22834,0.01
45380,3.72255,0.01
45400,2.94571,0.01
45420,3.40572,0.01
45440,3.37882,0.01
45460,3.23737,0.01
45480,3.36,0.01
45500,3.39742,0.01
45520,2.97493,0.01
45540,3.37994,0.01
45560,4.00092,0.01
45580,2.71629,0.01
45600,2.84727,0.01
45620,3.65682,0.01
45640,3.38438,0.01
45660,3.94126,0.01
45680,3.18015,0.01
45700,3.2864,0.01
45720,3.07293,0.01
45740,3.31497,0.01
45760,3.31995,0.01
45780,3.37855,0.01
45800,3.16816,0.01
45820,3.07245,0.01
45840,2.93153,0.01
45860,3.37643,0.01
45880,3.24098,0.01
45900,3.23503,0.01
45920,3.45652,0.01
45940,3.27242,0.01
45960,3.33535,0.01
45980,2.8245,0.01
46000,4.02512,0.01
46020,2.72213,0.01
46040,3.84954,0.01
46060,2.40445,0.01
46080,3.18551,0.01
46100,2.58286,0.01
46120,3.14536,0.01
46140,2.21379,0.01
46160,2.71296,0.01
46180,3.64551,0.01
46200,3.25659,0.01
46220,3.6362,0.01
46240,3.29522,0.01
46260,3.47062,0.01
46280,2.95578,0.01
46300,2.50019,0.01
46320,2.6628,0.01
46340,3.36136,0.01
46360,2.98519,0.01
46380,3.02508,0.01
46400,2.32903,0.01
46420,3.2301,0.01
46440,2.71242,0.01
46460,2.71494,0.01
46480,3.10862,0.01
46500,3.12327,0.01
46520,3.84223,0.01
46540,3.49475,0.01
46560,2.88669,0.01
46580,2.3474,0.01
46600,3.12878,0.01
46620,2.94736,0.01
46640,4.00388,0.01
46660,2.54022,0.01
46680,2.80065,0.01
46700,1.97713,0.01
46720,2.75299,0.01
46740,3.30986,0.01
46760,2.7301,0.01
46780,3.53754,0.01
46800,3.29909,0.01
46820,2.75874,0.01
46840,2.69446,0.01
46860,3.00096,0.01
46880,2.87351,0.01
46900,4.08574,0.01
46920,3.78284,0.01
46940,2.25367,0.01
46960,2.56928,0.01
46980,3.50888,0.01
47000,2.88819,0.01
47020,3.64499,0.01
47040,3.19494,0.01
47060,3.06454,0.01
47080,2.52081,0.01
47100,2.90083,0.01
47120,2.56877,0.01
47140,3.60281,0.01
47160,4.07288,0.01
47180,2.74779,0.01
47200,2.38776,0.01
47220,3.50625,0.01
47240,2.66098,0.01
47260,2.98129,0.01
47280,2.90896,0.01
47300,4.21963,0.01
47320,2.79018,0.01
47340,2.8889,0.01
47360,3.05533,0.01
47380,3.13309,0.01
47400,3.8773,0.01
47420,3.47177,0.01
47440,3.72706,0.01
47460,3.74419,0.01
47480,2.5355,0.01
47500,3.0685,0.01
47520,2.84344,0.01
47540,3.73314,0.01
47560,2.91889,0.01
47580,2.45535,0.01
47600,3.6046,0.01
47620,3.62339,0.01
47640,4.34624,0.01
47660,3.23397,0.01
47680,3.59815,0.01
47700,2.31174,0.01
47720,4.17646,0.01
47740,3.05713,0.01
47760,2.55353,0.01
47780,2.93351,0.01
47800,4.09134,0.01
47820,2.34369,0.01
47840,3.0286,0.01
47860,2.65231,0.01
47880,3.74461,0.01
47900,3.22906,0.01
47920,3.05071,0.01
47940,2.03914,0.01
47960,2.15054,0.01
47980,2.92082,0.01
48000,3.53955,0.01
48020,2.9365,0.01
48040,2.39073,0.01
48060,3.65902,0.01
48080,3.02795,0.01
48100,2.40693,0.01
48120,3.3978,0.01
48140,2.58063,0.01
48160,3.20466,0.01
48180,3.39614,0.01
48200,3.39913,0.01
48220,3.06091,0.01
48240,2.58701,0.01
48260,2.6063,0.01
48280,3.01629,0.01
48300,2.5737,0.01
48320,3.04683,0.01
48340,2.5756,0.01
48360,2.88094,0.01
48380,3.03357,0.01
48400,3.57848,0.01
48420,3.71134,0.01
48440,3.50462,0.01
48460,3.78282,0.01
48480,3.19186,0.01
48500,3.23126,0.01
48520,2.87738,0.01
48540,3.28899,0.01
48560,3.85453,0.01
48580,2.89731,0.01
48600,3.05216,0.01
48620,2.80424,0.01
48640,2.66725,0.01
48660,2.71949,0.01
48680,3.14597,0.01
48700,2.98878,0.01
48720,2.99257,0.01
48740,2.95475,0.01
48760,2.4349,0.01
48780,2.45258,0.01
48800,2.68684,0.01
48820,3.77565,0.01
48840,2.71997,0.01
48860,3.75696,0.01
48880,2.67358,0.01
48900,3.04278,0.01
48920,3.13041,0.01
48940,3.55836,0.01
48960,3.22877,0.01
48980,2.18244,0.01
49000,3.34844,0.01
49020,3.38649,0.01
49040,3.24955,0.01
49060,2.81871,0.01
49080,2.56704,0.01
49100,2.97835,0.01
49120,2.69373,0.01
49140,2.90113,0.01
49160,3.1629,0.01
49180,3.55281,0.01
49200,3.10742,0.01
49220,2.53833,0.01
49240,3.8451,0.01
49260,2.95239,0.01
49280,2.65471,0.01
49300,3.54645,0.01
49320,3.1216,0.01
49340,2.91857,0.01
49360,3.75222,0.01
49380,3.31779,0.01
49400,3.38269,0.01
49420,3.21772,0.01
49440,2.63167,0.01
49460,2.18749,0.01
49480,2.38226,0.01
49500,2.71424,0.01
49520,2.38701,0.01
49540,2.97448,0.01
49560,3.24175,0.01
49580,3.18414,0.01
49600,3.2323,0.01
49620,2.31758,0.01
49640,3.29933,0.01
49660,2.69691,0.01
49680,3.24462,0.01
49700,2.35206,0.01
49720,3.21922,0.01
49740,2.42245,0.01
49760,3.23601,0.01
49780,3.27631,0.01
49800,3.08144,0.01
49820,2.64892,0.01
49840,3.26366,0.01
49860,2.76856,0.01
49880,3.16429,0.01
49900,2.8518,0.01
49920,2.87246,0.01
49940,2.98521,0.01
49960,2.6776,0.01
49980,3.57177,0.01
50000,2.89378,0.01
50020,2.93122,0.01
50040,2.74438,0.01
50060,2.83506,0.01
50080,3.03856,0.01
50100,3.57446,0.01
50120,2.98993,0.01
50140,2.58917,0.01
50160,3.55682,0.01
50180,2.48111,0.01
50200,2.95713,0.01
50220,2.82693,0.01
50240,2.46458,0.01
50260,2.96386,0.01
50280,2.73433,0.01
50300,2.68739,0.01
50320,3.62923,0.01
50340,2.5121,0.01
50360,2.53785,0.01
50380,3.01251,0.01
50400,3.37737,0.01
50420,3.05015,0.01
50440,3.61796,0.01
50460,3.1014,0.01
50480,2.85993,0.01
50500,3.3184,0.01
50520,2.64274,0.01
50540,2.99835,0.01
50560,2.846,0.01
50580,3.70268,0.01
50600,2.95154,0.01
50620,3.11292,0.01
50640,3.49574,0.01
50660,3.29961,0.01
50680,3.44077,0.01
50700,3.06458,0.01
50720,2.59483,0.01
50740,2.53042,0.01
50760,2.92992,0.01
50780,3.61041,0.01
50800,2.59287,0.01
50820,2.46981,0.01
50840,3.23083,0.01
50860,2.74163,0.01
50880,2.0521,0.01
50900,2.63438,0.01
50920,3.1188,0.01
50940,3.01181,0.01
50960,2.90692,0.01
50980,3.47068,0.01
51000,3.17283,0.01
51020,2.95424,0.01
51040,2.63166,0.01
51060,3.273,0.01
51080,3.60217,0.01
51100,2.6304,0.01
51120,3.14911,0.01
51140,3.64645,0.01
51160,3.22698,0.01
51180,2.89142,0.01
51200,3.12534,0.01
51220,3.04488,0.01
51240,3.22014,0.01
51260,2.38258,0.01
51280,3.17008,0.01
51300,2.79362,0.01
51320,2.74753,0.01
51340,3.26914,0.01
51360,3.32921,0.01
51380,3.2115,0.01
51400,3.16685,0.01
51420,2.22568,0.01
51440,2.5297,0.01
51460,2.75496,0.01
51480,2.60099,0.01
51500,3.5933,0.01
51520,4.09177,0.01
51540,2.95586,0.01
51560,2.6836,0.01
51580,3.19608,0.01
51600,2.60561,0.01
51620,3.10742,0.01
51640,2.52595,0.01
51660,3.13299,0.01
51680,2.03796,0.01
51700,4.02047,0.01
51720,3.40046,0.01
51740,2.62603,0.01
51760,2.85045,0.01
51780,3.17474,0.01
51800,3.66615,0.01
51820,3.95001,0.01
51840,2.73225,0.01
51860,2.50516,0.01
51880,3.20298,0.01
51900,3.521,0.01
51920,2.69666,0.01
51940,3.16735,0.01
51960,2.29561,0.01
51980,3.27667,0.01
52000,2.9582,0.01
52020,3.75319,0.01
52040,2.88409,0.01
52060,2.43784,0.01
52080,3.61412,0.01
52100,3.11807,0.01
52120,2.49406,0.01
52140,2.84182,0.01
52160,3.52366,0.01
52180,2.65079,0.01
52200,3.12094,0.01
52220,2.78293,0.01
52240,3.0066,0.01
52260,3.16544,0.01
52280,2.56058,0.01
52300,2.96117,0.01
52320,2.9993,0.01
52340,3.02559,0.01
52360,3.61309,0.01
52380,2.65522,0.01
52400,3.73073,0.01
52420,3.26081,0.01
52440,2.94514,0.01
52460,2.35644,0.01
52480,3.13571,0.01
52500,2.5903,0.01
52520,3.04225,0.01
52540,3.06649,0.01
52560,2.80536,0.01
52580,2.66087,0.01
52600,3.37332,0.01
52620,3.257,0.01
52640,2.49438,0.01
52660,3.65881,0.01
52680,3.33216,0.01
52700,2.54026,0.01
52720,3.14781,0.01
52740,2.9783,0.01
52760,3.68539,0.01
52780,3.43759,0.01
52800,2.93428,0.01
52820,3.17662,0.01
52840,3.24917,0.01
52860,3.54827,0.01
52880,3.18397,0.01
52900,3.33385,0.01
52920,2.74579,0.01
52940,3.44677,0.01
52960,2.98136,0.01
52980,2.93153,0.01
53000,3.34535,0.01
53020,3.30518,0.01
53040,3.67771,0.01
53060,2.71879,0.01
53080,2.96448,0.01
53100,2.88176,0.01
53120,2.66561,0.01
53140,3.80064,0.01
53160,3.1384,0.01
53180,3.55624,0.01
53200,2.77973,0.01
53220,3.34217,0.01
53240,3.44256,0.01
53260,2.91767,0.01
53280,2.73917,0.01
53300,3.40218,0.01
53320,3.57257,0.01
53340,3.25588,0.01
53360,1.92282,0.01
53380,3.36545,0.01
53400,2.82503,0.01
53420,3.6183,0.01
53440,2.71759,0.01
53460,3.3694,0.01
53480,2.56187,0.01
53500,2.87966,0.01
53520,3.36783,0.01
53540,3.5296,0.01
53560,3.09636,0.01
53580,2.92161,0.01
53600,2.98088,0.01
53620,3.07364,0.01
53640,3.19614,0.01
53660,4.14735,0.01
53680,2.89303,0.01
53700,2.89755,0.01
53720,2.83346,0.01
53740,3.15285,0.01
53760,2.41375,0.01
53780,3.34886,0.01
53800,2.54451,0.01
53820,2.6824,0.01
53840,3.89158,0.01
53860,2.95192,0.01
53880,3.44881,0.01
53900,3.31843,0.01
53920,2.24467,0.01
53940,2.86185,0.01
53960,3.33635,0.01
53980,3.16199,0.01
54000,2.81364,0.01
54020,2.93642,0.01
54040,2.69711,0.01
54060,2.86135,0.01
54080,3.10282,0.01
54100,3.35662,0.01
54120,3.01296,0.01
54140,2.95651,0.01
54160,3.09367,0.01
54180,2.94099,0.01
54200,2.78672,0.01
54220,2.66419,0.01
54240,2.94133,0.01
54260,2.99301,0.01
54280,2.79212,0.01
54300,3.36681,0.01
54320,3.23361,0.01
54340,2.99942,0.01
54360,3.09051,0.01
54380,3.17158,0.01
54400,2.96346,0.01
54420,2.56669,0.01
54440,3.33934,0.01
54460,3.29242,0.01
54480,3.2798,0.01
54500,2.93875,0.01
54520,3.00098,0.01
54540,3.51827,0.01
54560,3.14511,0.01
54580,3.04803,0.01
54600,3.7374,0.01
54620,2.78447,0.01
54640,3.26604,0.01
54660,2.75141,0.01
54680,3.02439,0.01
54700,3.62078,0.01
54720,2.8035,0.01
54740,2.75351,0.01
54760,3.19883,0.01
54780,2.9947,0.01
54800,2.783,0.01
54820,2.82732,0.01
54840,2.86308,0.01
54860,2.91436,0.01
54880,3.41129,0.01
54900,2.35985,0.01
54920,2.76926,0.01
54940,3.20295,0.01
54960,2.71334,0.01
54980,3.02449,0.01
55000,3.72278,0.01
55020,3.72738,0.01
55040,2.499,0.01
55060,3.68739,0.01
55080,2.90829,0.01
55100,2.62332,0.01
55120,2.79608,0.01
55140,3.02372,0.01
55160,3.06357,0.01
55180,2.95695,0.01
55200,2.6285,0.01
55220,3.15089,0.01
55240,3.82102,0.01
55260,2.3649,0.01
55280,2.19,0.01
55300,2.95936,0.01
55320,2.62316,0.01
55340,2.98444,0.01
55360,2.96808,0.01
55380,3.24722,0.01
55400,2.66464,0.01
55420,3.11983,0.01
55440,2.82707,0.01
55460,2.94832,0.01
55480,2.81125,0.01
55500,2.85054,0.01
55520,3.17546,0.01
55540,2.94449,0.01
55560,3.08345,0.01
55580,3.16248,0.01
55600,2.93807,0.01
55620,3.29512,0.01
55640,3.2641,0.01
55660,3.20462,0.01
55680,2.75579,0.01
55700,3.15792,0.01
55720,2.97846,0.01
55740,3.2954,0.01
55760,3.26387,0.01
55780,3.22447,0.01
55800,2.6953,0.01
55820,4.48051,0.01
55840,2.61751,0.01
55860,3.46182,0.01
55880,2.53376,0.01
55900,3.39283,0.01
55920,2.73686,0.01
55940,2.63175,0.01
55960,3.09714,0.01
55980,2.8842,0.01
56000,2.88951,0.01
56020,3.56403,0.01
56040,2.93015,0.01
56060,3.26529,0.01
56080,2.94678,0.01
56100,2.29904,0.01
56120,2.86537,0.01
56140,3.00249,0.01
56160,3.0406,0.01
56180,3.20932,0.01
56200,3.12343,0.01
56220,3.32816,0.01
56240,2.96254,0.01
56260,3.45137,0.01
56280,3.31975,0.01
56300,2.34756,0.01
56320,3.40846,0.01
56340,2.42975,0.01
56360,3.34565,0.01
56380,3.16236,0.01
56400,3.35873,0.01
56420,3.35246,0.01
56440,2.87689,0.01
56460,2.59435,0.01
56480,2.57583,0.01
56500,3.18284,0.01
56520,3.05097,0.01
56540,2.68875,0.01
56560,3.09232,0.01
56580,2.76704,0.01
56600,3.63169,0.01
56620,3.01343,0.01
56640,3.29153,0.01
56660,2.39833,0.01
56680,2.95307,0.01
56700,3.60585,0.01
56720,3.09325,0.01
56740,3.51875,0.01
56760,3.83485,0.01
56780,2.51514,0.01
56800,3.0452,0.01
56820,3.06864,0.01
56840,3.99733,0.01
56860,2.4722,0.01
56880,3.19656,0.01
56900,3.41483,0.01
56920,2.83717,0.01
56940,3.52258,0.01
56960,3.71811,0.01
56980,3.74046,0.01
57000,3.09921,0.01
57020,3.21085,0.01
57040,3.2331,0.01
57060,3.23562,0.01
57080,3.27479,0.01
57100,2.64815,0.01
57120,2.36773,0.01
57140,2.92317,0.01
57160,2.88793,0.01
57180,3.47699,0.01
57200,3.07817,0.01
57220,3.84643,0.01
57240,2.64083,0.01
57260,3.37553,0.01
57280,2.77505,0.01
57300,2.736,0.01
57320,2.51786,0.01
57340,3.1111,0.01
57360,2.22537,0.01
57380,3.23518,0.01
57400,3.37389,0.01
57420,3.34365,0.01
57440,3.51129,0.01
57460,4.23601,0.01
57480,3.38705,0.01
57500,3.29862,0.01
57520,2.9237,0.01
57540,2.58157,0.01
57560,3.0904,0.01
57580,3.24466,0.01
57600,2.72415,0.01
57620,2.34663,0.01
57640,2.06862,0.01
57660,2.31223,0.01
57680,3.05061,0.01
57700,2.61513,0.01
57720,2.64467,0.01
57740,2.34814,0.01
57760,3.41918,0.01
57780,3.62389,0.01
57800,3.1818,0.01
57820,3.7169,0.01
57840,3.2457,0.01
57860,3.73956,0.01
57880,3.079,0.01
57900,3.39156,0.01
57920,2.9606,0.01
57940,2.93364,0.01
57960,3.08825,0.01
57980,3.66759,0.01
58000,2.85876,0.01
58020,3.60753,0.01
58040,3.62678,0.01
58060,1.8533,0.01
58080,2.77961,0.01
58100,3.54776,0.01
58120,3.21816,0.01
58140,3.21771,0.01
58160,3.16092,0.01
58180,3.34319,0.01
58200,2.69314,0.01
58220,2.63211,0.01
58240,3.17102,0.01
58260,2.61591,0.01
58280,3.3063,0.01
58300,2.74756,0.01
58320,2.66087,0.01
58340,3.6228,0.01
58360,3.36754,0.01
58380,2.75033,0.01
58400,3.41813,0.01
58420,2.56795,0.01
58440,3.51594,0.01
58460,2.37886,0.01
58480,2.63433,0.01
58500,3.11343,0.01
58520,2.62196,0.01
58540,3.1922,0.01
58560,3.4105,0.01
58580,2.24081,0.01
58600,2.90294,0.01
58620,2.83449,0.01
58640,3.14515,0.01
58660,2.95339,0.01
58680,3.89585,0.01
58700,3.03817,0.01
58720,2.95439,0.01
58740,3.22698,0.01
58760,3.07073,0.01
58780,2.69757,0.01
58800,3.75937,0.01
58820,3.38551,0.01
58840,4.0092,0.01
58860,2.88947,0.01
58880,3.0312,0.01
58900,3.11362,0.01
58920,2.81232,0.01
58940,3.08275,0.01
58960,2.92154,0.01
58980,3.3343,0.01
59000,2.90133,0.01
59020,2.58534,0.01
59040,2.97374,0.01
59060,3.63006,0.01
59080,3.42521,0.01
59100,2.25454,0.01
59120,3.68054,0.01
59140,3.36821,0.01
59160,2.87912,0.01
59180,2.97134,0.01
59200,2.25906,0.01
59220,3.12808,0.01
59240,3.14008,0.01
59260,2.93011,0.01
59280,3.86212,0.01
59300,3.10099,0.01
59320,3.65604,0.01
59340,3.00491,0.01
59360,2.62371,0.01
59380,3.29638,0.01
59400,3.11924,0.01
59420,2.6571,0.01
59440,3.04688,0.01
59460,2.66651,0.01
59480,3.28255,0.01
59500,2.33792,0.01
59520,2.87924,0.01
59540,3.29109,0.01
59560,3.52304,0.01
59580,3.52191,0.01
59600,2.37579,0.01
59620,2.6874,0.01
59640,2.79488,0.01
59660,3.15484,0.01
59680,3.45623,0.01
59700,2.46779,0.01
59720,3.65052,0.01
59740,3.26451,0.01
59760,3.72684,0.01
59780,3.12426,0.01
59800,2.80379,0.01
59820,3.21554,0.01
59840,2.5007,0.01
59860,2.58484,0.01
59880,2.9765,0.01
59900,2.85164,0.01
59920,2.27913,0.01
59940,2.18535,0.01
59960,2.28182,0.01
59980,2.37721,0.01
60000,3.22314,0.01
60020,2.29131,0.01
60040,3.24655,0.01
60060,2.32539,0.01
60080,2.75876,0.01
60100,3.58829,0.01
60120,2.52825,0.01
60140,2.99614,0.01
60160,3.4601,0.01
60180,2.122,0.01
60200,4.17814,0.01
60220,3.15269,0.01
60240,2.90058,0.01
60260,2.96544,0.01
60280,2.48975,0.01
60300,2.34026,0.01
60320,2.9705,0.01
60340,3.32807,0.01
60360,3.27427,0.01
60380,2.88464,0.01
60400,2.85778,0.01
60420,2.87839,0.01
60440,2.55071,0.01
60460,3.21026,0.01
60480,2.74372,0.01
60500,2.31229,0.01
60520,3.86033,0.01
60540,2.23279,0.01
60560,2.89282,0.01
60580,3.54621,0.01
60600,2.83107,0.01
60620,2.51273,0.01
60640,2.85856,0.01
60660,3.06314,0.01
60680,2.59672,0.01
60700,2.30634,0.01
60720,2.89591,0.01
60740,2.42346,0.01
60760,3.15085,0.01
60780,2.9481,0.01
60800,3.12979,0.01
60820,2.22535,0.01
60840,3.07296,0.01
60860,2.49662,0.01
60880,3.56838,0.01
60900,2.87587,0.01
60920,2.92136,0.01
60940,2.3358,0.01
60960,2.97137,0.01
60980,2.46953,0.01
61000,3.31604,0.01
61020,2.73815,0.01
61040,2.43004,0.01
61060,2.51439,0.01
61080,3.89551,0.01
61100,2.92792,0.01
61120,3.05171,0.01
61140,3.13159,0.01
61160,3.11375,0.01
61180,3.25215,0.01
61200,2.32353,0.01
61220,2.73779,0.01
61240,3.01182,0.01
61260,3.49798,0.01
61280,3.49089,0.01
61300,2.9781,0.01
61320,2.81489,0.01
61340,2.97108,0.01
61360,2.79109,0.01
61380,3.33659,0.01
61400,3.25551,0.01
61420,3.27977,0.01
61440,2.77841,0.01
61460,2.59115,0.01
61480,3.07364,0.01
61500,3.29432,0.01
61520,3.30007,0.01
61540,3.58499,0.01
61560,2.98093,0.01
61580,2.67568,0.01
61600,3.316,0.01
61620,3.46774,0.01
61640,2.89963,0.01
61660,2.07005,0.01
61680,3.38245,0.01
61700,3.10016,0.01
61720,3.27059,0.01
61740,2.21471,0.01
61760,2.7572,0.01
61780,3.894,0.01
61800,3.20446,0.01
61820,2.33372,0.01
61840,3.0948,0.01
61860,3.81424,0.01
61880,2.90469,0.01
61900,3.5145,0.01
61920,3.11878,0.01
61940,3.01976,0.01
61960,3.29375,0.01
61980,3.48879,0.01
62000,3.33308,0.01
62020,2.97268,0.01
62040,3.47742,0.01
62060,2.91532,0.01
62080,3.04359,0.01
62100,3.10469,0.01
62120,2.38551,0.01
62140,3.02032,0.01
62160,2.76711,0.01
62180,2.62846,0.01
62200,2.9436,0.01
62220,3.26384,0.01
62240,3.09977,0.01
62260,2.78112,0.01
62280,2.41256,0.01
62300,2.80226,0.01
62320,2.83765,0.01
62340,3.6635,0.01
62360,3.20896,0.01
62380,2.48536,0.01
62400,3.01651,0.01
62420,2.49143,0.01
62440,2.66347,0.01
62460,3.66784,0.01
62480,2.66607,0.01
62500,3.05243,0.01
62520,3.0001,0.01
62540,3.23798,0.01
62560,2.82209,0.01
62580,2.81441,0.01
62600,3.43527,0.01
62620,2.41578,0.01
62640,3.46921,0.01
62660,3.03066,0.01
62680,2.40202,0.01
62700,2.64203,0.01
62720,2.83303,0.01
62740,2.81798,0.01
62760,2.25471,0.01
62780,3.15124,0.01
62800,2.82965,0.01
62820,3.3208,0.01
62840,3.18285,0.01
62860,3.86109,0.01
62880,2.63261,0.01
62900,3.0204,0.01
62920,2.95724,0.01
62940,2.10899,0.01
62960,3.27325,0.01
62980,2.89173,0.01
63000,3.39871,0.01
63020,2.59485,0.01
63040,2.67776,0.01
63060,2.77827,0.01
63080,3.03209,0.01
63100,2.73334,0.01
63120,2.51085,0.01
63140,2.12035,0.01
63160,3.70073,0.01
63180,3.25607,0.01
63200,3.39176,0.01
63220,2.7368,0.01
63240,3.37388,0.01
63260,2.59042,0.01
63280,2.57639,0.01
63300,2.64446,0.01
63320,3.51909,0.01
63340,3.45012,0.01
63360,3.05727,0.01
63380,3.05065,0.01
63400,2.49731,0.01
63420,3.45558,0.01
63440,2.95597,0.01
63460,2.52571,0.01
63480,3.31206,0.01
63500,2.8828,0.01
63520,2.5797,0.01
63540,2.67057,0.01
63560,2.82682,0.01
63580,2.57473,0.01
63600,2.56998,0.01
63620,3.41693,0.01
63640,3.292,0.01
63660,3.27421,0.01
63680,2.8624,0.01
63700,3.71414,0.01
63720,2.39654,0.01
63740,3.55988,0.01
63760,3.12599,0.01
63780,2.32945,0.01
63800,2.60126,0.01
63820,3.40566,0.01
63840,2.54252,0.01
63860,2.05122,0.01
63880,3.1368,0.01
63900,2.86553,0.01
63920,3.24477,0.01
63940,3.67037,0.01
63960,3.35197,0.01
63980,2.79609,0.01
64000,3.06359,0.01
64020,2.65425,0.01
64040,2.85775,0.01
64060,2.99002,0.01
64080,2.39281,0.01
64100,2.87133,0.01
64120,2.81909,0.01
64140,2.78488,0.01
64160,2.74989,0.01
64180,2.97183,0.01
64200,3.47066,0.01
64220,2.56149,0.01
64240,3.697,0.01
64260,1.8866,0.01
64280,2.89534,0.01
64300,3.11017,0.01
64320,2.75301,0.01
64340,2.64476,0.01
64360,3.54655,0.01
64380,2.91779,0.01
64400,3.84141,0.01
64420,3.15773,0.01
64440,2.78716,0.01
64460,3.69468,0.01
64480,3.27165,0.01
64500,3.48969,0.01
64520,2.89187,0.01
64540,2.93336,0.01
64560,2.61369,0.01
64580,3.40662,0.01
64600,2.82878,0.01
64620,2.14173,0.01
64640,3.28753,0.01
64660,3.60848,0.01
64680,3.27278,0.01
64700,3.75653,0.01
64720,3.34668,0.01
64740,3.49844,0.01
64760,3.07219,0.01
64780,2.5597,0.01
64800,3.0155,0.01
64820,3.64394,0.01
64840,3.68591,0.01
64860,3.05934,0.01
64880,2.56463,0.01
64900,3.9496,0.01
64920,2.35652,0.01
64940,2.53557,0.01
64960,2.93823,0.01
64980,2.32762,0.01
65000,2.8228,0.01
65020,3.39646,0.01
65040,2.95824,0.01
65060,3.4572,0.01
65080,2.4102,0.01
65100,2.85117,0.01
65120,3.21714,0.01
65140,3.33295,0.01
65160,2.74334,0.01
65180,2.75227,0.01
65200,3.14509,0.01
65220,3.08947,0.01
65240,2.95198,0.01
65260,2.98316,0.01
65280,3.17672,0.01
65300,3.04468,0.01
65320,2.84378,0.01
65340,2.72932,0.01
65360,3.09077,0.01
65380,3.3401,0.01
65400,3.28645,0.01
65420,2.48342,0.01
65440,2.49387,0.01
65460,2.74046,0.01
65480,2.80415,0.01
65500,3.64339,0.01
65520,2.75791,0.01
65540,3.86471,0.01
65560,3.05734,0.01
65580,2.23153,0.01
65600,3.55742,0.01
65620,3.31971,0.01
65640,3.34958,0.01
65660,2.58895,0.01
65680,3.14664,0.01
65700,2.49069,0.01
65720,3.14917,0.01
65740,2.98036,0.01
65760,2.72539,0.01
65780,3.11636,0.01
65800,2.55396,0.01
65820,3.53419,0.01
65840,3.0171,0.01
65860,2.75756,0.01
65880,3.22006,0.01
65900,2.26788,0.01
65920,3.05297,0.01
65940,2.96237,0.01
65960,3.08116,0.01
65980,3.09257,0.01
66000,2.75462,0.01
66020,2.60184,0.01
66040,3.59948,0.01
66060,2.43161,0.01
66080,3.30648,0.01
66100,3.0107,0.01
66120,2.81426,0.01
66140,2.46065,0.01
66160,3.16537,0.01
66180,3.43215,0.01
66200,2.33521,0.01
66220,2.50854,0.01
66240,3.03146,0.01
66260,2.98079,0.01
66280,3.03788,0.01
66300,2.93878,0.01
66320,3.29152,0.01
66340,2.7824,0.01
66360,2.93161,0.01
66380,2.62737,0.01
66400,2.60281,0.01
66420,2.96844,0.01
66440,2.92321,0.01
66460,3.30861,0.01
66480,2.46725,0.01
66500,2.98627,0.01
66520,2.77838,0.01
66540,3.2728,0.01
66560,3.01791,0.01
66580,3.20276,0.01
66600,3.3232,0.01
66620,2.34541,0.01
66640,3.36949,0.01
66660,2.43401,0.01
66680,2.72419,0.01
66700,3.88506,0.01
66720,2.6847,0.01
66740,3.34682,0.01
66760,2.98506,0.01
66780,3.09382,0.01
66800,2.49491,0.01
66820,3.75749,0.01
66840,2.7302,0.01
66860,2.75484,0.01
66880,2.60142,0.01
66900,2.24297,0.01
66920,2.87182,0.01
66940,3.03073,0.01
66960,3.37117,0.01
66980,2.16441,0.01
67000,2.92226,0.01
67020,2.60307,0.01
67040,2.50793,0.01
67060,2.37074,0.01
67080,2.6878,0.01
67100,3.00589,0.01
67120,3.19692,0.01
67140,3.68773,0.01
67160,2.75505,0.01
67180,3.04037,0.01
67200,2.86088,0.01
67220,2.83505,0.01
67240,2.79421,0.01
67260,3.54512,0.01
67280,3.12524,0.01
67300,2.86074,0.01
67320,3.51205,0.01
67340,2.54197,0.01
67360,3.01559,0.01
67380,2.46531,0.01
67400,3.02214,0.01
67420,3.31999,0.01
67440,3.40068,0.01
67460,2.32079,0.01
67480,2.89521,0.01
67500,3.05265,0.01
67520,3.95821,0.01
67540,2.52356,0.01
67560,2.99342,0.01
67580,3.13719,0.01
67600,2.92219,0.01
67620,3.65912,0.01
67640,2.8764,0.01
67660,3.67493,0.01
67680,2.66622,0.01
67700,2.8283,0.01
67720,2.28241,0.01
67740,2.745,0.01
67760,2.81389,0.01
67780,3.07321,0.01
67800,3.58138,0.01
67820,3.00346,0.01
67840,3.58746,0.01
67860,3.05699,0.01
67880,2.77381,0.01
67900,2.30917,0.01
67920,3.65832,0.01
67940,2.50962,0.01
67960,2.59045,0.01
67980,3.26976,0.01
68000,2.46518,0.01
68020,3.00667,0.01
68040,3.40877,0.01
68060,3.23339,0.01
68080,3.10358,0.01
68100,2.51181,0.01
68120,2.95767,0.01
68140,2.7024,0.01
68160,2.74161,0.01
68180,3.24285,0.01
68200,2.05432,0.01
68220,3.01091,0.01
68240,3.01114,0.01
68260,2.82982,0.01
68280,2.62056,0.01
68300,2.95853,0.01
68320,2.43879,0.01
68340,2.50888,0.01
68360,2.6361,0.01
68380,2.65368,0.01
68400,3.02164,0.01
68420,3.10215,0.01
68440,3.29819,0.01
68460,3.4082,0.01
68480,2.50183,0.01
68500,3.53569,0.01
68520,2.45898,0.01
68540,3.21618,0.01
68560,2.56709,0.01
68580,3.05569,0.01
68600,2.52948,0.01
68620,2.35505,0.01
68640,3.0793,0.01
68660,2.75711,0.01
68680,2.70048,0.01
68700,3.30949,0.01
68720,3.25524,0.01
68740,2.55215,0.01
68760,3.68317,0.01
68780,2.89447,0.01
68800,3.51741,0.01
68820,2.75819,0.01
68840,2.40799,0.01
68860,2.94456,0.01
68880,3.20413,0.01
68900,3.05372,0.01
68920,2.95946,0.01
68940,2.71033,0.01
68960,3.02535,0.01
68980,2.69869,0.01
69000,3.94211,0.01
69020,2.13739,0.01
69040,3.0188,0.01
69060,3.46614,0.01
69080,2.90531,0.01
69100,3.9157,0.01
69120,3.07235,0.01
69140,3.47585,0.01
69160,3.00352,0.01
69180,2.86064,0.01
69200,3.1043,0.01
69220,3.10576,0.01
69240,3.35151,0.01
69260,3.31597,0.01
69280,2.95814,0.01
69300,3.23746,0.01
69320,2.89157,0.01
69340,2.65485,0.01
69360,2.95527,0.01
69380,2.22587,0.01
69400,3.06618,0.01
69420,3.26422,0.01
69440,3.02886,0.01
69460,2.33811,0.01
69480,2.84543,0.01
69500,3.14952,0.01
69520,2.87892,0.01
69540,2.56021,0.01
69560,3.07531,0.01
69580,3.01524,0.01
69600,2.77047,0.01
69620,2.89826,0.01
69640,2.34828,0.01
69660,3.42291,0.01
69680,3.09058,0.01
69700,3.0427,0.01
69720,3.24393,0.01
69740,2.88153,0.01
69760,2.94648,0.01
69780,3.56809,0.01
69800,3.1342,0.01
69820,2.67771,0.01
69840,3.46679,0.01
69860,2.77629,0.01
69880,2.05256,0.01
69900,2.81346,0.01
69920,2.4015,0.01
69940,2.79834,0.01
69960,3.1767,0.01
69980,2.60692,0.01
70000,3.34003,0.01
70020,2.83265,0.01
70040,2.37045,0.01
70060,2.60905,0.01
70080,3.2855,0.01
70100,3.6038,0.01
70120,3.67897,0.01
70140,2.45347,0.01
70160,2.80679,0.01
70180,2.67321,0.01
70200,2.51477,0.01
70220,2.24297,0.01
70240,2.79841,0.01
70260,2.74039,0.01
70280,3.55709,0.01
70300,2.76706,0.01
70320,2.55639,0.01
70340,2.4935,0.01
70360,3.25014,0.01
70380,3.49774,0.01
70400,2.96911,0.01
70420,2.32841,0.01
70440,3.12537,0.01
70460,2.62412,0.01
70480,2.99781,0.01
70500,3.12779,0.01
70520,3.40729,0.01
70540,3.07167,0.01
70560,2.82793,0.01
70580,2.51535,0.01
70600,3.2968,0.01
70620,3.20674,0.01
70640,2.82895,0.01
70660,2.9359,0.01
70680,3.49994,0.01
70700,4.34918,0.01
70720,3.09426,0.01
70740,2.867,0.01
70760,3.06519,0.01
70780,2.60588,0.01
70800,3.55448,0.01
70820,2.8063,0.01
70840,2.21441,0.01
70860,2.86335,0.01
70880,3.45703,0.01
70900,3.53749,0.01
70920,3.1009,0.01
70940,3.11643,0.01
70960,2.99517,0.01
70980,3.52058,0.01
71000,3.25086,0.01
71020,2.62511,0.01
71040,4.03754,0.01
71060,2.66464,0.01
71080,3.33511,0.01
71100,2.96874,0.01
71120,3.49533,0.01
71140,3.1268,0.01
71160,3.09286,0.01
71180,3.1874,0.01
71200,2.6218,0.01
71220,3.21166,0.01
71240,3.27463,0.01
71260,3.24263,0.01
71280,2.76595,0.01
71300,2.68774,0.01
71320,2.94084,0.01
71340,3.18979,0.01
71360,3.31539,0.01
71380,2.95968,0.01
71400,3.23008,0.01
71420,3.72378,0.01
71440,2.70038,0.01
71460,3.3434,0.01
71480,3.10264,0.01
71500,3.10156,0.01
71520,2.70323,0.01
71540,3.29596,0.01
71560,2.83658,0.01
71580,2.42104,0.01
71600,3.34663,0.01
71620,2.58343,0.01
71640,3.58666,0.01
71660,2.60889,0.01
71680,2.57383,0.01
71700,3.76713,0.01
71720,3.08445,0.01
71740,2.71587,0.01
71760,3.7454,0.01
71780,2.23505,0.01
71800,3.40795,0.01
71820,3.29794,0.01
71840,3.7862,0.01
71860,3.07376,0.01
71880,2.57692,0.01
71900,3.29443,0.01
71920,2.14133,0.01
71940,2.84942,0.01
71960,2.12437,0.01
71980,3.28604,0.01
72000,2.25894,0.01
72020,2.84554,0.01
72040,2.48686,0.01
72060,3.46376,0.01
72080,2.79681,0.01
72100,2.6523,0.01
72120,2.87042,0.01
72140,2.65128,0.01
72160,2.57142,0.01
72180,2.6084,0.01
72200,3.34832,0.01
72220,3.27588,0.01
72240,3.15701,0.01
72260,3.61968,0.01
72280,3.00099,0.01
72300,3.23779,0.01
72320,3.26271,0.01
72340,3.15744,0.01
72360,2.50357,0.01
72380,3.29944,0.01
72400,3.29867,0.01
72420,2.72292,0.01
72440,3.12956,0.01
72460,2.6705,0.01
72480,3.93122,0.01
72500,2.45686,0.01
72520,2.56609,0.01
72540,2.54584,0.01
72560,3.20738,0.01
72580,2.4287,0.01
72600,2.86133,0.01
72620,2.62722,0.01
72640,2.50187,0.01
72660,2.69073,0.01
72680,2.58882,0.01
72700,3.65644,0.01
72720,3.11008,0.01
72740,3.31279,0.01
72760,2.72598,0.01
72780,2.63585,0.01
72800,3.26585,0.01
72820,2.63037,0.01
72840,3.23071,0.01
72860,2.87715,0.01
72880,2.96443,0.01
72900,3.39983,0.01
72920,2.84164,0.01
72940,2.56214,0.01
72960,3.16587,0.01
72980,2.84312,0.01
73000,3.22159,0.01
73020,3.18708,0.01
73040,3.59523,0.01
73060,2.92332,0.01
73080,3.04777,0.01
73100,2.58105,0.01
73120,3.0301,0.01
73140,2.76899,0.01
73160,3.22598,0.01
73180,2.754,0.01
73200,2.81905,0.01
73220,2.90855,0.01
73240,2.94015,0.01
73260,3.22187,0.01
73280,2.34809,0.01
73300,2.45646,0.01
73320,1.89409,0.01
73340,2.9894,0.01
73360,3.13636,0.01
73380,3.25805,0.01
73400,2.96507,0.01
73420,2.6446,0.01
73440,3.37187,0.01
73460,3.3661,0.01
73480,2.95798,0.01
73500,3.11743,0.01
73520,4.0316,0.01
73540,3.24943,0.01
73560,2.96964,0.01
73580,2.07488,0.01
73600,2.75487,0.01
73620,2.61369,0.01
73640,3.16529,0.01
73660,3.80558,0.01
73680,2.28709,0.01
73700,2.717,0.01
73720,3.07743,0.01
73740,3.20635,0.01
73760,2.15169,0.01
73780,3.28487,0.01
73800,3.43057,0.01
73820,3.20928,0.01
73840,2.6309,0.01
73860,3.13124,0.01
73880,3.22042,0.01
73900,2.95452,0.01
73920,2.93282,0.01
73940,3.42989,0.01
73960,3.05258,0.01
73980,2.84282,0.01
74000,3.45525,0.01
74020,2.74302,0.01
74040,3.54907,0.01
74060,3.38259,0.01
74080,3.79367,0.01
74100,3.58086,0.01
74120,2.60031,0.01
74140,4.19242,0.01
74160,2.57684,0.01
74180,3.28795,0.01
74200,2.79339,0.01
74220,2.50248,0.01
74240,3.86168,0.01
74260,3.2663,0.01
74280,3.05988,0.01
74300,2.26673,0.01
74320,2.34929,0.01
74340,3.35829,0.01
74360,2.67586,0.01
74380,3.18052,0.01
74400,3.57704,0.01
74420,2.33731,0.01
74440,3.40446,0.01
74460,2.62332,0.01
74480,2.66308,0.01
74500,3.21987,0.01
74520,2.75511,0.01
74540,2.64457,0.01
74560,2.90092,0.01
74580,2.93095,0.01
74600,2.94152,0.01
74620,2.73668,0.01
74640,3.03406,0.01
74660,3.52076,0.01
74680,2.5137,0.01
74700,3.14155,0.01
74720,3.33488,0.01
74740,3.11321,0.01
74760,2.0867,0.01
74780,3.30831,0.01
74800,3.13934,0.01
74820,2.07145,0.01
74840,3.03025,0.01
74860,3.01652,0.01
74880,3.45456,0.01
74900,3.35578,0.01
74920,2.96876,0.01
74940,3.53321,0.01
74960,4.1024,0.01
74980,3.16502,0.01
75000,3.66914,0.01
75020,2.82906,0.01
75040,3.77882,0.01
75060,2.7754,0.01
75080,3.04812,0.01
75100,2.57452,0.01
75120,2.49949,0.01
75140,3.23644,0.01
75160,3.06469,0.01
75180,3.04531,0.01
75200,2.94634,0.01
75220,3.51909,0.01
75240,2.9343,0.01
75260,2.87438,0.01
75280,3.11826,0.01
75300,2.94853,0.01
75320,2.98212,0.01
75340,3.56612,0.01
75360,3.43621,0.01
75380,3.15442,0.01
75400,2.79117,0.01
75420,2.72851,0.01
75440,3.1216,0.01
75460,3.04945,0.01
75480,3.04614,0.01
75500,2.94279,0.01
75520,2.5887,0.01
75540,2.98732,0.01
75560,2.75024,0.01
75580,3.25311,0.01
75600,3.01995,0.01
75620,2.52263,0.01
75640,3.11205,0.01
75660,2.84084,0.01
75680,3.85084,0.01
75700,2.54706,0.01
75720,2.61431,0.01
75740,2.9464,0.01
75760,3.29422,0.01
75780,3.24482,0.01
75800,2.70097,0.01
75820,2.94594,0.01
75840,2.79312,0.01
75860,3.25182,0.01
75880,2.75211,0.01
75900,3.56299,0.01
75920,3.08511,0.01
75940,3.29857,0.01
75960,3.19228,0.01
75980,3.2404,0.01
76000,2.7215,0.01
76020,2.42408,0.01
76040,3.04363,0.01
76060,3.26623,0.01
76080,2.959,0.01
76100,3.10195,0.01
76120,3.11328,0.01
76140,3.36499,0.01
76160,3.71534,0.01
76180,2.24924,0.01
76200,3.73096,0.01
76220,3.26304,0.01
76240,3.31303,0.01
76260,2.39306,0.01
76280,2.94404,0.01
76300,3.27499,0.01
76320,2.51038,0.01
76340,2.8166,0.01
76360,3.04634,0.01
76380,2.86668,0.01
76400,2.86286,0.01
76420,3.5686,0.01
76440,2.60955,0.01
76460,4.06552,0.01
76480,3.09593,0.01
76500,2.51335,0.01
76520,2.99241,0.01
76540,2.24216,0.01
76560,3.17022,0.01
76580,2.77452,0.01
76600,3.11364,0.01
76620,2.80202,0.01
76640,2.74575,0.01
76660,2.51445,0.01
76680,3.00243,0.01
76700,2.97485,0.01
76720,3.19992,0.01
76740,3.41898,0.01
76760,2.30883,0.01
76780,2.98387,0.01
76800,2.44731,0.01
76820,2.83074,0.01
76840,2.48183,0.01
76860,2.83372,0.01
76880,2.24508,0.01
76900,2.80186,0.01
76920,3.30744,0.01
76940,3.36138,0.01
76960,2.78383,0.01
76980,2.89054,0.01
77000,3.16173,0.01
77020,2.78822,0.01
77040,3.36412,0.01
77060,2.85187,0.01
77080,2.97068,0.01
77100,2.46476,0.01
77120,3.4911,0.01
77140,3.08573,0.01
77160,2.37596,0.01
77180,2.78649,0.01
77200,3.07082,0.01
77220,2.83466,0.01
77240,3.85897,0.01
77260,3.46734,0.01
77280,3.14961,0.01
77300,2.88311,0.01
77320,2.79419,0.01
77340,2.33226,0.01
77360,1.99621,0.01
77380,2.97597,0.01
77400,2.72237,0.01
77420,2.17396,0.01
77440,3.09794,0.01
77460,3.37543,0.01
77480,2.74242,0.01
77500,2.54873,0.01
77520,3.55115,0.01
77540,3.01662,0.01
77560,3.14912,0.01
77580,2.28708,0.01
77600,2.32389,0.01
77620,3.19803,0.01
77640,2.72072,0.01
77660,2.72949,0.01
77680,2.76316,0.01
77700,2.89339,0.01
77720,2.31821,0.01
77740,3.4644,0.01
77760,2.68849,0.01
77780,3.19979,0.01
77800,2.37851,0.01
77820,3.65177,0.01
77840,2.28606,0.01
77860,2.52092,0.01
77880,2.95631,0.01
77900,2.50688,0.01
77920,2.58736,0.01
77940,3.85554,0.01
77960,4.34532,0.01
77980,2.40108,0.01
78000,2.48237,0.01
78020,3.00479,0.01
78040,3.13454,0.01
78060,3.47984,0.01
78080,2.74538,0.01
78100,2.57941,0.01
78120,3.13282,0.01
78140,1.9641,0.01
78160,3.33164,0.01
78180,1.89937,0.01
78200,3.59144,0.01
78220,2.66894,0.01
78240,2.56781,0.01
78260,3.05337,0.01
78280,2.37733,0.01
78300,3.01978,0.01
78320,2.81684,0.01
78340,3.37613,0.01
78360,2.62388,0.01
78380,3.68054,0.01
78400,3.0377,0.01
78420,3.11821,0.01
78440,2.90374,0.01
78460,2.76064,0.01
78480,3.12979,0.01
78500,2.67386,0.01
78520,2.18247,0.01
78540,2.93958,0.01
78560,3.60505,0.01
78580,3.06811,0.01
78600,3.19438,0.01
78620,2.90813,0.01
78640,3.01321,0.01
78660,2.71005,0.01
78680,2.28263,0.01
78700,3.42799,0.01
78720,2.46366,0.01
78740,3.07912,0.01
78760,3.48482,0.01
78780,3.03013,0.01
78800,3.09118,0.01
78820,2.75454,0.01
78840,3.27437,0.01
78860,2.94737,0.01
78880,2.54954,0.01
78900,2.65446,0.01
78920,3.17802,0.01
78940,2.25317,0.01
78960,3.37629,0.01
78980,3.23443,0.01
79000,2.75362,0.01
79020,3.24821,0.01
79040,2.87993,0.01
79060,3.20664,0.01
79080,2.74506,0.01
79100,3.22753,0.01
79120,3.14779,0.01
79140,2.32813,0.01
79160,2.56158,0.01
79180,2.7622,0.01
79200,3.37799,0.01
79220,2.71201,0.01
79240,2.99342,0.01
79260,3.36157,0.01
79280,3.57952,0.01
79300,2.62639,0.01
79320,3.11252,0.01
79340,3.03966,0.01
79360,3.43574,0.01
79380,3.78005,0.01
79400,3.26366,0.01
79420,2.40886,0.01
79440,3.13856,0.01
79460,2.43956,0.01
79480,3.14183,0.01
79500,3.82053,0.01
79520,2.53905,0.01
79540,3.08802,0.01
79560,2.62923,0.01
79580,2.59949,0.01
79600,3.41392,0.01
79620,3.90209,0.01
79640,2.81643,0.01
79660,1.91732,0.01
79680,2.97439,0.01
79700,2.35707,0.01
79720,3.09665,0.01
79740,2.6545,0.01
79760,2.49336,0.01
79780,2.86502,0.01
79800,3.13351,0.01
79820,2.37713,0.01
79840,3.84628,0.01
79860,2.55169,0.01
79880,2.63233,0.01
79900,2.59427,0.01
79920,3.67263,0.01
79940,3.05291,0.01
79960,1.89546,0.01
79980,3.20353,0.01
80000,3.26253,0.01
80020,2.75243,0.01
80040,2.25515,0.01
80060,3.17987,0.01
80080,2.56,0.01
80100,2.59801,0.01
80120,3.47482,0.01
80140,2.44028,0.01
80160,2.93388,0.01
80180,3.42481,0.01
80200,3.30268,0.01
80220,2.59937,0.01
80240,3.84317,0.01
80260,3.19713,0.01
80280,3.45917,0.01
80300,3.35919,0.01
80320,3.07587,0.01
80340,3.42659,0.01
80360,3.13068,0.01
80380,2.60897,0.01
80400,3.08937,0.01
80420,4.04902,0.01
80440,2.37389,0.01
80460,2.99286,0.01
80480,2.77836,0.01
80500,2.98004,0.01
80520,2.80894,0.01
80540,2.74236,0.01
80560,3.30133,0.01
80580,3.3322,0.01
80600,3.63652,0.01
80620,3.23294,0.01
80640,2.26421,0.01
80660,3.31093,0.01
80680,3.10932,0.01
80700,3.32272,0.01
80720,2.93977,0.01
80740,3.25598,0.01
80760,2.67213,0.01
80780,3.29836,0.01
80800,3.5255,0.01
80820,2.61833,0.01
80840,2.35491,0.01
80860,2.78331,0.01
80880,2.81349,0.01
80900,3.54548,0.01
80920,3.68695,0.01
80940,3.63477,0.01
80960,3.07713,0.01
80980,2.6092,0.01
81000,2.75439,0.01
81020,2.76046,0.01
81040,2.73002,0.01
81060,2.92296,0.01
81080,2.4656,0.01
81100,3.19369,0.01
81120,2.65145,0.01
81140,4.20524,0.01
81160,2.68458,0.01
81180,2.90569,0.01
81200,3.48487,0.01
81220,2.56448,0.01
81240,3.56154,0.01
81260,2.01021,0.01
81280,3.41197,0.01
81300,3.45762,0.01
81320,3.23744,0.01
81340,2.96204,0.01
81360,2.77949,0.01
81380,2.6776,0.01
81400,2.77012,0.01
81420,3.18114,0.01
81440,3.09737,0.01
81460,2.99021,0.01
81480,2.314,0.01
81500,3.27511,0.01
81520,2.87528,0.01
81540,2.9023,0.01
81560,3.46219,0.01
81580,2.66132,0.01
81600,2.19621,0.01
81620,2.75459,0.01
81640,2.3422,0.01
81660,3.23832,0.01
81680,3.17224,0.01
81700,2.78758,0.01
81720,2.70977,0.01
81740,2.76261,0.01
81760,3.13465,0.01
81780,3.43623,0.01
81800,2.63004,0.01
81820,3.76932,0.01
81840,2.73066,0.01
81860,3.13092,0.01
81880,2.70748,0.01
81900,2.77498,0.01
81920,2.93313,0.01
81940,2.81301,0.01
81960,3.11979,0.01
81980,2.79003,0.01
82000,3.21822,0.01
82020,2.56086,0.01
82040,2.52641,0.01
82060,3.26176,0.01
82080,2.22814,0.01
82100,2.89015,0.01
82120,2.9606,0.01
82140,2.52685,0.01
82160,2.8044,0.01
82180,3.43084,0.01
82200,2.54696,0.01
82220,3.77561,0.01
82240,2.97951,0.01
82260,3.77061,0.01
82280,3.45075,0.01
82300,1.95792,0.01
82320,2.84086,0.01
82340,2.98515,0.01
82360,2.99509,0.01
82380,3.06021,0.01
82400,2.70992,0.01
82420,2.53931,0.01
82440,2.79098,0.01
82460,3.73183,0.01
82480,3.02671,0.01
82500,3.25411,0.01
82520,2.64233,0.01
82540,3.12449,0.01
82560,3.19446,0.01
82580,2.45197,0.01
82600,2.60446,0.01
82620,3.0856,0.01
82640,3.24888,0.01
82660,3.13652,0.01
82680,3.17708,0.01
82700,2.89334,0.01
82720,3.21473,0.01
82740,2.71823,0.01
82760,2.9479,0.01
82780,3.43524,0.01
82800,2.27439,0.01
82820,2.5244,0.01
82840,3.22588,0.01
82860,2.67614,0.01
82880,2.33751,0.01
82900,2.13904,0.01
82920,3.48454,0.01
82940,2.73193,0.01
82960,2.93631,0.01
82980,2.52638,0.01
83000,3.16773,0.01
83020,2.98914,0.01
83040,2.16647,0.01
83060,3.58597,0.01
83080,2.47864,0.01
83100,3.11413,0.01
83120,3.97611,0.01
83140,2.61486,0.01
83160,3.41921,0.01
83180,3.09969,0.01
83200,2.72141,0.01
83220,2.97124,0.01
83240,2.79132,0.01
83260,2.62359,0.01
83280,2.75517,0.01
83300,2.8626,0.01
83320,3.20505,0.01
83340,1.99001,0.01
83360,2.79847,0.01
83380,3.46105,0.01
83400,3.02968,0.01
83420,2.44646,0.01
83440,2.94555,0.01
83460,2.84337,0.01
83480,3.12656,0.01
83500,3.4128,0.01
83520,3.77513,0.01
83540,3.28508,0.01
83560,2.71725,0.01
83580,3.2487,0.01
83600,3.75878,0.01
83620,2.91331,0.01
83640,2.4499,0.01
83660,2.67549,0.01
83680,2.30065,0.01
83700,3.21251,0.01
83720,2.91679,0.01
83740,2.9641,0.01
83760,3.90323,0.01
83780,3.465,0.01
83800,3.36068,0.01
83820,3.07308,0.01
83840,2.88359,0.01
83860,3.38444,0.01
83880,3.14934,0.01
83900,2.04869,0.01
83920,3.21682,0.01
83940,2.93119,0.01
83960,2.67199,0.01
83980,3.86859,0.01
84000,2.79057,0.01
84020,2.60847,0.01
84040,2.29957,0.01
84060,3.31338,0.01
84080,2.81721,0.01
84100,3.06892,0.01
84120,2.78112,0.01
84140,3.0545,0.01
84160,2.31949,0.01
84180,2.89873,0.01
84200,2.86144,0.01
84220,3.23054,0.01
84240,2.34123,0.01
84260,3.41115,0.01
84280,2.8069,0.01
84300,3.1627,0.01
84320,2.98494,0.01
84340,2.86497,0.01
84360,3.05591,0.01
84380,2.48989,0.01
84400,1.80309,0.01
84420,2.71642,0.01
84440,2.90876,0.01
84460,3.05069,0.01
84480,2.68244,0.01
84500,3.60813,0.01
84520,2.13071,0.01
84540,3.51336,0.01
84560,2.64607,0.01
84580,2.93856,0.01
84600,3.25076,0.01
84620,2.24497,0.01
84640,2.72821,0.01
84660,3.26935,0.01
84680,3.23971,0.01
84700,2.28615,0.01
84720,2.31387,0.01
84740,3.03465,0.01
84760,2.46895,0.01
84780,2.38213,0.01
84800,3.7326,0.01
84820,2.89597,0.01
84840,2.69917,0.01
84860,3.32276,0.01
84880,2.88611,0.01
84900,2.48887,0.01
84920,3.17784,0.01
84940,3.55971,0.01
84960,3.3944,0.01
84980,2.97966,0.01
85000,3.59948,0.01
85020,3.22051,0.01
85040,3.12355,0.01
85060,2.66062,0.01
85080,2.37807,0.01
85100,2.57718,0.01
85120,2.74226,0.01
85140,2.61697,0.01
85160,3.15172,0.01
85180,3.39881,0.01
85200,2.72458,0.01
85220,2.77817,0.01
85240,2.40224,0.01
85260,2.72381,0.01
85280,2.96871,0.01
85300,3.44533,0.01
85320,2.50102,0.01
85340,2.16858,0.01
85360,3.40293,0.01
85380,3.57232,0.01
85400,2.50657,0.01
85420,2.95193,0.01
85440,3.53834,0.01
85460,2.28733,0.01
85480,2.9689,0.01
85500,2.74066,0.01
85520,3.00239,0.01
85540,2.81651,0.01
85560,2.85616,0.01
85580,2.68858,0.01
85600,3.51011,0.01
85620,3.426,0.01
85640,2.93108,0.01
85660,3.78831,0.01
85680,3.1712,0.01
85700,2.93121,0.01
85720,2.66149,0.01
85740,2.44563,0.01
85760,2.48806,0.01
85780,2.78686,0.01
85800,2.85939,0.01
85820,2.3336,0.01
85840,2.94439,0.01
85860,2.56758,0.01
85880,3.05844,0.01
85900,2.92302,0.01
85920,2.7199,0.01
85940,2.92685,0.01
85960,2.73933,0.01
85980,3.15196,0.01
86000,3.55073,0.01
86020,2.69318,0.01
86040,2.88045,0.01
86060,3.2128,0.01
86080,3.09857,0.01
86100,2.56563,0.01
86120,2.31578,0.01
86140,3.38625,0.01
86160,3.25391,0.01
86180,2.94922,0.01
86200,2.85183,0.01
86220,2.64907,0.01
86240,2.44327,0.01
86260,3.36147,0.01
86280,1.94755,0.01
86300,3.15175,0.01
86320,2.25333,0.01
86340,2.40699,0.01
86360,3.01525,0.01
86380,2.97894,0.01
86400,3.54966,0.01
86420,2.04561,0.01
86440,2.54878,0.01
86460,2.92736,0.01
86480,3.18061,0.01
86500,2.55045,0.01
86520,3.24642,0.01
86540,2.43533,0.01
86560,3.78776,0.01
86580,2.20678,0.01
86600,2.9319,0.01
86620,3.48096,0.01
86640,3.01383,0.01
86660,2.45874,0.01
86680,3.27174,0.01
86700,3.47251,0.01
86720,2.88248,0.01
86740,3.01972,0.01
86760,2.69283,0.01
86780,2.20648,0.01
86800,2.50845,0.01
86820,2.22907,0.01
86840,2.66052,0.01
86860,2.99049,0.01
86880,2.31761,0.01
86900,2.75818,0.01
86920,3.01601,0.01
86940,2.86323,0.01
86960,3.26552,0.01
86980,2.84565,0.01
87000,2.69499,0.01
87020,3.3199,0.01
87040,3.39384,0.01
87060,2.94503,0.01
87080,2.71398,0.01
87100,2.85624,0.01
87120,2.68457,0.01
87140,2.38904,0.01
87160,2.98806,0.01
87180,2.67204,0.01
87200,2.71295,0.01
87220,2.56417,0.01
87240,3.0902,0.01
87260,3.27009,0.01
87280,3.72467,0.01
87300,2.28532,0.01
87320,2.86448,0.01
87340,3.01999,0.01
87360,2.86143,0.01
87380,3.16927,0.01
87400,3.02851,0.01
87420,3.18339,0.01
87440,3.58997,0.01
87460,3.49952,0.01
87480,3.0193,0.01
87500,2.70983,0.01
87520,2.5217,0.01
87540,2.86354,0.01
87560,2.75907,0.01
87580,2.62785,0.01
87600,3.61073,0.01
87620,2.58974,0.01
87640,2.44661,0.01
87660,2.88794,0.01
87680,2.30036,0.01
87700,3.45232,0.01
87720,3.67756,0.01
87740,3.26999,0.01
87760,2.67136,0.01
87780,3.21706,0.01
87800,3.75956,0.01
87820,3.37609,0.01
87840,2.80092,0.01
87860,3.11589,0.01
87880,2.57714,0.01
87900,3.67212,0.01
87920,2.5288,0.01
87940,2.68778,0.01
87960,2.21781,0.01
87980,2.89549,0.01
88000,2.7004,0.01
88020,2.89444,0.01
88040,3.15585,0.01
88060,2.32052,0.01
88080,3.11879,0.01
88100,2.66436,0.01
88120,2.71332,0.01
88140,3.05329,0.01
88160,2.64193,0.01
88180,2.83738,0.01
88200,3.55789,0.01
88220,2.80464,0.01
88240,2.96905,0.01
88260,2.87946,0.01
88280,3.04388,0.01
88300,2.80253,0.01
88320,2.74815,0.01
88340,2.82107,0.01
88360,3.27431,0.01
88380,3.26041,0.01
88400,3.01931,0.01
88420,3.29276,0.01
88440,2.84258,0.01
88460,3.08052,0.01
88480,2.55851,0.01
88500,2.54468,0.01
88520,2.45795,0.01
88540,3.4133,0.01
88560,2.8287,0.01
88580,3.30153,0.01
88600,2.49767,0.01
88620,2.69349,0.01
88640,3.77886,0.01
88660,2.5981,0.01
88680,3.46147,0.01
88700,2.86393,0.01
88720,2.56937,0.01
88740,2.6774,0.01
88760,2.92449,0.01
88780,3.14773,0.01
88800,2.81219,0.01
88820,3.14628,0.01
88840,3.28944,0.01
88860,3.59179,0.01
88880,3.51322,0.01
88900,2.42219,0.01
88920,2.83214,0.01
88940,3.24174,0.01
88960,2.96302,0.01
88980,2.67259,0.01
89000,3.31549,0.01
89020,2.62908,0.01
89040,3.87019,0.01
89060,2.86629,0.01
89080,3.11621,0.01
89100,3.36459,0.01
89120,2.80718,0.01
89140,2.4722,0.01
89160,2.95642,0.01
89180,2.02016,0.01
89200,3.30072,0.01
89220,2.81712,0.01
89240,2.54896,0.01
89260,3.08426,0.01
89280,2.47878,0.01
89300,2.22817,0.01
89320,2.54893,0.01
89340,2.97126,0.01
89360,2.90428,0.01
89380,3.55892,0.01
89400,2.92618,0.01
89420,2.9292,0.01
89440,2.90494,0.01
89460,3.24532,0.01
89480,3.41369,0.01
89500,3.5471,0.01
89520,3.2918,0.01
89540,3.10493,0.01
89560,3.20817,0.01
89580,3.33934,0.01
89600,2.55588,0.01
89620,2.87925,0.01
89640,3.26837,0.01
89660,3.04896,0.01
89680,2.58499,0.01
89700,2.56693,0.01
89720,2.85719,0.01
89740,2.49878,0.01
89760,2.37154,0.01
89780,3.61135,0.01
89800,2.93765,0.01
89820,2.90515,0.01
89840,3.58587,0.01
89860,3.60116,0.01
89880,3.22141,0.01
89900,3.02428,0.01
89920,1.89354,0.01
89940,2.92344,0.01
89960,3.39862,0.01
89980,2.67878,0.01
90000,2.41321,0.01
90020,3.32732,0.01
90040,3.02776,0.01
90060,3.61958,0.01
90080,2.48732,0.01
90100,2.64224,0.01
90120,3.04902,0.01
90140,2.99634,0.01
90160,3.03481,0.01
90180,2.46251,0.01
90200,2.60204,0.01
90220,3.21598,0.01
90240,2.7097,0.01
90260,3.72017,0.01
90280,2.89124,0.01
90300,3.25635,0.01
90320,2.61738,0.01
90340,3.44661,0.01
90360,2.69836,0.01
90380,2.88799,0.01
90400,3.25025,0.01
90420,3.24743,0.01
90440,3.3812,0.01
90460,2.8002,0.01
90480,2.576,0.01
90500,3.75512,0.01
90520,3.07477,0.01
90540,2.16222,0.01
90560,3.02753,0.01
90580,3.35419,0.01
90600,2.82097,0.01
90620,2.59044,0.01
90640,2.42749,0.01
90660,3.08263,0.01
90680,3.62872,0.01
90700,2.67645,0.01
90720,2.64453,0.01
90740,2.74914,0.01
90760,3.5047,0.01
90780,2.75926,0.01
90800,2.95423,0.01
90820,2.66748,0.01
90840,2.88596,0.01
90860,2.28307,0.01
90880,2.89946,0.01
90900,2.38296,0.01
90920,2.69758,0.01
90940,2.80504,0.01
90960,3.1281,0.01
90980,2.36963,0.01
91000,3.16037,0.01
91020,3.27981,0.01
91040,3.25817,0.01
91060,2.37306,0.01
91080,3.70617,0.01
91100,2.51694,0.01
91120,3.1024,0.01
91140,2.39254,0.01
91160,2.94255,0.01
91180,2.46513,0.01
91200,2.94418,0.01
91220,2.98207,0.01
91240,3.23959,0.01
91260,3.61973,0.01
91280,3.22449,0.01
91300,3.44098,0.01
91320,2.96899,0.01
91340,3.17606,0.01
91360,3.13596,0.01
91380,2.6556,0.01
91400,2.77959,0.01
91420,2.79008,0.01
91440,2.83222,0.01
91460,3.30414,0.01
91480,3.09715,0.01
91500,2.91344,0.01
91520,2.71319,0.01
91540,2.40022,0.01
91560,2.42311,0.01
91580,2.7005,0.01
91600,3.47797,0.01
91620,3.20675,0.01
91640,2.76646,0.01
91660,2.90086,0.01
91680,2.32036,0.01
91700,2.51623,0.01
91720,2.56093,0.01
91740,2.54042,0.01
91760,2.30127,0.01
91780,3.5686,0.01
91800,2.66164,0.01
91820,3.10842,0.01
91840,2.08663,0.01
91860,3.07488,0.01
91880,2.77232,0.01
91900,2.92239,0.01
91920,2.65828,0.01
91940,2.72903,0.01
91960,3.43298,0.01
91980,2.6156,0.01
92000,2.62942,0.01
92020,2.969,0.01
92040,2.54319,0.01
92060,3.27291,0.01
92080,3.10893,0.01
92100,2.48173,0.01
92120,3.87051,0.01
92140,3.33136,0.01
92160,3.06381,0.01
92180,3.60704,0.01
92200,2.59844,0.01
92220,2.7053,0.01
92240,2.56194,0.01
92260,2.71639,0.01
92280,3.21392,0.01
92300,2.70915,0.01
92320,2.74891,0.01
92340,3.65375,0.01
92360,3.16057,0.01
92380,2.17696,0.01
92400,3.71067,0.01
92420,2.28415,0.01
92440,2.72748,0.01
92460,2.96806,0.01
92480,2.51006,0.01
92500,2.76692,0.01
92520,3.60456,0.01
92540,3.08905,0.01
92560,2.83667,0.01
92580,2.63587,0.01
92600,2.69356,0.01
92620,2.71508,0.01
92640,3.38128,0.01
92660,3.38278,0.01
92680,3.26788,0.01
92700,1.8238,0.01
92720,3.20644,0.01
92740,2.74372,0.01
92760,3.3048,0.01
92780,3.05848,0.01
92800,2.94841,0.01
92820,3.35491,0.01
92840,3.14873,0.01
92860,2.72563,0.01
92880,2.86849,0.01
92900,3.4041,0.01
92920,3.39432,0.01
92940,2.98031,0.01
92960,2.96898,0.01
92980,2.85522,0.01
93000,3.19027,0.01
93020,3.22563,0.01
93040,2.6511,0.01
93060,3.21287,0.01
93080,2.9731,0.01
93100,3.07123,0.01
93120,2.61773,0.01
93140,2.27712,0.01
93160,3.13067,0.01
93180,2.98399,0.01
93200,3.12044,0.01
93220,3.35324,0.01
93240,3.06383,0.01
93260,2.62219,0.01
93280,2.67392,0.01
93300,2.76993,0.01
93320,3.05775,0.01
93340,2.60889,0.01
93360,2.63077,0.01
93380,3.43976,0.01
93400,2.2205,0.01
93420,2.74688,0.01
93440,3.22666,0.01
93460,3.41237,0.01
93480,2.99027,0.01
93500,2.5352,0.01
93520,3.79196,0.01
93540,2.66723,0.01
93560,2.73548,0.01
93580,2.90043,0.01
93600,2.56305,0.01
93620,2.94915,0.01
93640,2.83013,0.01
93660,2.87083,0.01
93680,2.66715,0.01
93700,2.68977,0.01
93720,2.52936,0.01
93740,3.01815,0.01
93760,2.96515,0.01
93780,3.30255,0.01
93800,2.94689,0.01
93820,3.17602,0.01
93840,3.26984,0.01
93860,2.75284,0.01
93880,2.81152,0.01
93900,2.65612,0.01
93920,2.62066,0.01
93940,3.27685,0.01
93960,2.53386,0.01
93980,3.16573,0.01
94000,2.66672,0.01
94020,3.06883,0.01
94040,2.3645,0.01
94060,2.39575,0.01
94080,2.71345,0.01
94100,3.84718,0.01
94120,2.99346,0.01
94140,2.70981,0.01
94160,3.24784,0.01
94180,2.22425,0.01
94200,2.78119,0.01
94220,2.97902,0.01
94240,2.69068,0.01
94260,2.84231,0.01
94280,3.46069,0.01
94300,2.59542,0.01
94320,3.13368,0.01
94340,2.86368,0.01
94360,2.68424,0.01
94380,2.75457,0.01
94400,2.89813,0.01
94420,3.05602,0.01
94440,2.93974,0.01
94460,2.73564,0.01
94480,2.16693,0.01
94500,2.65956,0.01
94520,3.69125,0.01
94540,3.25475,0.01
94560,2.81302,0.01
94580,2.68379,0.01
94600,2.97755,0.01
94620,2.33953,0.01
94640,2.45192,0.01
94660,2.4939,0.01
94680,2.5295,0.01
94700,2.77796,0.01
94720,4.22134,0.01
94740,2.59955,0.01
94760,3.19674,0.01
94780,2.86221,0.01
94800,3.68826,0.01
94820,2.20991,0.01
94840,3.63361,0.01
94860,3.07479,0.01
94880,2.5481,0.01
94900,2.02024,0.01
94920,3.01339,0.01
94940,2.56007,0.01
94960,2.54236,0.01
94980,2.97504,0.01
95000,3.90679,0.01
95020,2.85793,0.01
95040,3.50178,0.01
95060,2.65144,0.01
95080,3.33057,0.01
95100,2.68777,0.01
95120,2.90749,0.01
95140,3.71953,0.01
95160,3.24468,0.01
95180,3.6705,0.01
95200,3.38367,0.01
95220,2.55023,0.01
95240,2.93878,0.01
95260,2.40797,0.01
95280,2.87897,0.01
95300,3.1632,0.01
95320,3.57741,0.01
95340,3.33002,0.01
95360,3.15822,0.01
95380,3.3648,0.01
95400,3.83693,0.01
95420,2.28577,0.01
95440,2.4677,0.01
95460,2.69647,0.01
95480,3.31833,0.01
95500,2.94957,0.01
95520,2.61686,0.01
95540,3.31885,0.01
95560,2.45872,0.01
95580,2.13533,0.01
95600,2.52279,0.01
95620,2.33841,0.01
95640,3.32539,0.01
95660,2.56728,0.01
95680,2.67101,0.01
95700,3.44973,0.01
95720,4.28024,0.01
95740,3.10406,0.01
95760,2.72885,0.01
95780,2.81075,0.01
95800,3.2871,0.01
95820,3.33402,0.01
95840,2.80782,0.01
95860,2.54182,0.01
95880,2.46315,0.01
95900,3.29209,0.01
95920,2.45853,0.01
95940,2.66178,0.01
95960,2.81209,0.01
95980,2.49082,0.01
96000,2.59269,0.01
96020,2.97999,0.01
96040,3.25219,0.01
96060,2.85875,0.01
96080,2.84013,0.01
96100,2.73017,0.01
96120,2.71008,0.01
96140,2.64264,0.01
96160,2.34247,0.01
96180,2.3785,0.01
96200,3.16209,0.01
96220,2.12313,0.01
96240,2.79583,0.01
96260,2.53551,0.01
96280,2.63504,0.01
96300,2.88719,0.01
96320,2.72132,0.01
96340,3.59419,0.01
96360,2.43191,0.01
96380,3.24002,0.01
96400,2.20357,0.01
96420,3.4481,0.01
96440,2.58199,0.01
96460,1.97868,0.01
96480,3.03053,0.01
96500,3.31053,0.01
96520,3.56196,0.01
96540,3.32094,0.01
96560,2.29449,0.01
96580,2.62122,0.01
96600,2.67479,0.01
96620,2.65234,0.01
96640,2.70509,0.01
96660,3.32627,0.01
96680,3.30692,0.01
96700,2.4325,0.01
96720,3.01002,0.01
96740,2.99824,0.01
96760,3.37516,0.01
96780,2.94273,0.01
96800,3.12611,0.01
96820,3.04785,0.01
96840,2.57769,0.01
96860,2.84832,0.01
96880,2.60004,0.01
96900,2.45384,0.01
96920,2.47922,0.01
96940,3.11389,0.01
96960,3.39821,0.01
96980,2.37644,0.01
97000,2.53686,0.01
97020,2.90319,0.01
97040,3.05511,0.01
97060,3.54236,0.01
97080,3.15681,0.01
97100,3.34018,0.01
97120,2.23157,0.01
97140,2.76714,0.01
97160,3.38592,0.01
97180,2.42995,0.01
97200,2.97963,0.01
97220,2.55789,0.01
97240,2.40641,0.01
97260,2.28114,0.01
97280,2.83614,0.01
97300,3.30471,0.01
97320,1.95171,0.01
97340,3.37701,0.01
97360,2.70868,0.01
97380,3.66542,0.01
97400,3.64943,0.01
97420,3.34997,0.01
97440,2.70491,0.01
97460,2.65383,0.01
97480,3.43289,0.01
97500,2.75063,0.01
97520,2.61375,0.01
97540,3.12126,0.01
97560,3.18139,0.01
97580,2.8312,0.01
97600,2.80806,0.01
97620,3.46827,0.01
97640,3.18504,0.01
97660,2.389,0.01
97680,2.96634,0.01
97700,2.19704,0.01
97720,2.51962,0.01
97740,2.74852,0.01
97760,2.39109,0.01
97780,3.33846,0.01
97800,3.21528,0.01
97820,2.85574,0.01
97840,3.02703,0.01
97860,3.3757,0.01
97880,2.98113,0.01
97900,2.78398,0.01
97920,2.68036,0.01
97940,2.68976,0.01
97960,2.68844,0.01
97980,2.24473,0.01
98000,2.23683,0.01
98020,3.26265,0.01
98040,3.23997,0.01
98060,2.97259,0.01
98080,2.83189,0.01
98100,2.51823,0.01
98120,2.93431,0.01
98140,2.4093,0.01
98160,3.253,0.01
98180,3.16746,0.01
98200,2.27984,0.01
98220,2.95115,0.01
98240,2.77079,0.01
98260,3.13367,0.01
98280,3.08779,0.01
98300,2.59763,0.01
98320,3.45181,0.01
98340,3.04992,0.01
98360,2.51987,0.01
98380,3.26817,0.01
98400,2.61438,0.01
98420,3.10259,0.01
98440,2.24101,0.01
98460,3.2747,0.01
98480,3.29701,0.01
98500,2.92246,0.01
98520,3.17093,0.01
98540,2.54205,0.01
98560,3.37148,0.01
98580,3.31541,0.01
98600,3.43653,0.01
98620,1.91277,0.01
98640,2.95018,0.01
98660,2.9212,0.01
98680,2.95093,0.01
98700,3.05383,0.01
98720,2.64337,0.01
98740,3.07319,0.01
98760,2.54003,0.01
98780,2.52249,0.01
98800,1.87043,0.01
98820,2.75581,0.01
98840,3.05096,0.01
98860,2.57095,0.01
98880,2.5956,0.01
98900,3.39058,0.01
98920,2.92043,0.01
98940,2.44075,0.01
98960,3.04667,0.01
98980,2.29074,0.01
99000,2.15654,0.01
99020,2.57482,0.01
99040,2.9251,0.01
99060,1.99807,0.01
99080,3.28785,0.01
99100,2.27998,0.01
99120,2.40556,0.01
99140,2.20813,0.01
99160,2.52351,0.01
99180,2.71247,0.01
99200,2.48916,0.01
99220,3.25922,0.01
99240,2.79782,0.01
99260,2.35417,0.01
99280,3.54379,0.01
99300,2.82925,0.01
99320,2.31309,0.01
99340,3.02556,0.01
99360,2.65555,0.01
99380,3.29583,0.01
99400,3.5319,0.01
99420,2.49474,0.01
99440,3.02472,0.01
99460,2.64485,0.01
99480,2.76238,0.01
99500,2.38303,0.01
99520,3.27927,0.01
99540,3.05874,0.01
99560,2.86757,0.01
99580,2.45585,0.01
99600,3.29795,0.01
99620,2.97829,0.01
99640,2.72474,0.01
99660,2.95278,0.01
99680,2.4535,0.01
99700,2.95527,0.01
99720,2.83319,0.01
99740,2.88957,0.01
99760,3.05,0.01
99780,2.24068,0.01
99800,3.09351,0.01
99820,2.14424,0.01
99840,2.96243,0.01
99860,2.53118,0.01
99880,2.57292,0.01
99900,2.77767,0.01
99920,3.04564,0.01
99940,3.22324,0.01
99960,2.85352,0.01
99980,2.99888,0.01
100000,3.76506,0.001
100020,3.09116,0.001
100040,3.08067,0.001
100060,3.29208,0.001
100080,2.65065,0.001
100100,3.17937,0.001
100120,2.84041,0.001
100140,2.25435,0.001
100160,2.94319,0.001
100180,2.48797,0.001
100200,1.92489,0.001
100220,2.49965,0.001
100240,2.50617,0.001
100260,2.90865,0.001
100280,2.69348,0.001
100300,2.13064,0.001
100320,2.3761,0.001
100340,2.82056,0.001
100360,3.06961,0.001
100380,2.37066,0.001
100400,2.84646,0.001
100420,2.52246,0.001
100440,2.76148,0.001
100460,2.72193,0.001
100480,2.79991,0.001
100500,2.58875,0.001
100520,2.09747,0.001
100540,2.6289,0.001
100560,2.19875,0.001
100580,2.33503,0.001
100600,2.61731,0.001
100620,2.57881,0.001
100640,2.64562,0.001
100660,2.84594,0.001
100680,2.79892,0.001
100700,1.96746,0.001
100720,2.94484,0.001
100740,2.19028,0.001
100760,2.4134,0.001
100780,3.0056,0.001
100800,3.25841,0.001
100820,3.08046,0.001
100840,2.53573,0.001
100860,2.198,0.001
100880,2.52725,0.001
100900,2.57116,0.001
100920,2.83499,0.001
100940,2.25058,0.001
100960,2.71488,0.001
100980,2.77696,0.001
101000,2.48324,0.001
101020,2.82927,0.001
101040,2.56687,0.001
101060,2.07979,0.001
101080,2.17361,0.001
101100,2.69854,0.001
101120,2.06228,0.001
101140,1.87252,0.001
101160,2.69681,0.001
101180,1.64625,0.001
101200,2.51267,0.001
101220,2.30896,0.001
101240,3.20239,0.001
101260,1.71583,0.001
101280,1.45434,0.001
101300,2.41412,0.001
101320,2.45134,0.001
101340,2.63485,0.001
101360,2.06125,0.001
101380,2.82181,0.001
101400,2.0044,0.001
101420,2.48083,0.001
101440,2.48083,0.001
101460,1.9825,0.001
101480,2.86033,0.001
101500,2.58702,0.001
101520,2.65419,0.001
101540,2.28233,0.001
101560,3.26086,0.001
101580,2.58124,0.001
101600,2.18661,0.001
101620,2.6729,0.001
101640,2.26579,0.001
101660,2.43864,0.001
101680,3.08391,0.001
101700,1.54214,0.001
101720,3.01064,0.001
101740,2.70894,0.001
101760,3.09001,0.001
101780,2.4133,0.001
101800,2.48495,0.001
101820,2.74744,0.001
101840,1.98061,0.001
101860,2.66854,0.001
101880,1.57414,0.001
101900,2.34461,0.001
101920,2.64606,0.001
101940,2.71639,0.001
101960,1.94808,0.001
101980,2.39704,0.001
102000,3.04869,0.001
102020,2.11987,0.001
102040,2.75303,0.001
102060,2.08664,0.001
102080,2.87037,0.001
102100,3.01247,0.001
102120,2.06522,0.001
102140,2.58443,0.001
102160,2.31151,0.001
102180,2.32844,0.001
102200,1.83201,0.001
102220,2.61033,0.001
102240,2.80314,0.001
102260,1.86061,0.001
102280,2.4964,0.001
102300,2.62119,0.001
102320,2.08593,0.001
102340,2.33013,0.001
102360,1.47964,0.001
102380,2.50304,0.001
102400,2.25699,0.001
102420,1.81503,0.001
102440,2.19703,0.001
102460,2.25998,0.001
102480,2.02154,0.001
102500,2.24163,0.001
102520,2.01869,0.001
102540,1.62085,0.001
102560,3.03585,0.001
102580,1.83865,0.001
102600,2.68746,0.001
102620,3.27229,0.001
102640,1.99039,0.001
102660,2.11048,0.001
102680,1.89106,0.001
102700,2.04333,0.001
102720,2.36137,0.001
102740,1.99455,0.001
102760,2.57552,0.001
102780,2.89318,0.001
102800,2.32274,0.001
102820,1.65515,0.001
102840,1.85053,0.001
102860,1.56842,0.001
102880,3.0244,0.001
102900,1.99954,0.001
102920,2.20255,0.001
102940,2.45698,0.001
102960,3.08425,0.001
102980,2.49163,0.001
103000,2.1291,0.001
103020,2.77271,0.001
103040,1.91583,0.001
103060,2.13683,0.001
103080,2.27767,0.001
103100,2.35166,0.001
103120,2.14018,0.001
103140,1.91534,0.001
103160,2.296,0.001
103180,2.11006,0.001
103200,2.01533,0.001
103220,2.26346,0.001
103240,2.75315,0.001
103260,2.30048,0.001
103280,1.85388,0.001
103300,2.20427,0.001
103320,2.06585,0.001
103340,2.38027,0.001
103360,2.15205,0.001
103380,1.75292,0.001
103400,2.31896,0.001
103420,1.75186,0.001
103440,2.32102,0.001
103460,2.06374,0.001
103480,2.12568,0.001
103500,2.41428,0.001
103520,1.8259,0.001
103540,2.1185,0.001
103560,2.87564,0.001
103580,1.79273,0.001
103600,2.37418,0.001
103620,1.71726,0.001
103640,2.7549,0.001
103660,2.26578,0.001
103680,2.41133,0.001
103700,2.9209,0.001
103720,2.82431,0.001
103740,2.97206,0.001
103760,2.36495,0.001
103780,2.98211,0.001
103800,1.77968,0.001
103820,2.82137,0.001
103840,2.60983,0.001
103860,2.58412,0.001
103880,2.28414,0.001
103900,2.1658,0.001
103920,1.97999,0.001
103940,1.51874,0.001
103960,1.5166,0.001
103980,2.41305,0.001
104000,1.8727,0.001
104020,2.17668,0.001
104040,1.75278,0.001
104060,1.90522,0.001
104080,2.66103,0.001
104100,2.62817,0.001
104120,2.16063,0.001
104140,2.20463,0.001
104160,2.89496,0.001
104180,2.2002,0.001
104200,1.55156,0.001
104220,1.88051,0.001
104240,2.65218,0.001
104260,2.52231,0.001
104280,2.80863,0.001
104300,2.41169,0.001
104320,2.76838,0.001
104340,1.93174,0.001
104360,2.58565,0.001
104380,2.07372,0.001
104400,2.00202,0.001
104420,1.97677,0.001
104440,3.02639,0.001
104460,2.38098,0.001
104480,2.14714,0.001
104500,2.54052,0.001
104520,2.02801,0.001
104540,1.51161,0.001
104560,2.24469,0.001
104580,2.01523,0.001
104600,1.55107,0.001
104620,2.50088,0.001
104640,2.34658,0.001
104660,2.3357,0.001
104680,1.91536,0.001
104700,2.39864,0.001
104720,2.22583,0.001
104740,3.00686,0.001
104760,1.83359,0.001
104780,1.97647,0.001
104800,2.23667,0.001
104820,2.04438,0.001
104840,1.92973,0.001
104860,2.65152,0.001
104880,1.5098,0.001
104900,1.42431,0.001
104920,2.09871,0.001
104940,1.37164,0.001
104960,1.55313,0.001
104980,2.12469,0.001
105000,2.22618,0.001
105020,2.22062,0.001
105040,2.1917,0.001
105060,2.47646,0.001
105080,2.03785,0.001
105100,2.3316,0.001
105120,2.50064,0.001
105140,2.1269,0.001
105160,2.24961,0.001
105180,1.44258,0.001
105200,2.56673,0.001
105220,2.49284,0.001
105240,2.45606,0.001
105260,2.15836,0.001
105280,2.49838,0.001
105300,2.25521,0.001
105320,1.92911,0.001
105340,2.08039,0.001
105360,2.39246,0.001
105380,1.96485,0.001
105400,2.22576,0.001
105420,2.18009,0.001
105440,1.81576,0.001
105460,1.49591,0.001
105480,1.63693,0.001
105500,2.4304,0.001
105520,1.88809,0.001
105540,2.28775,0.001
105560,2.14345,0.001
105580,2.76678,0.001
105600,2.88402,0.001
105620,2.68278,0.001
105640,1.55593,0.001
105660,1.51732,0.001
105680,2.3175,0.001
105700,2.86716,0.001
105720,2.7275,0.001
105740,1.84391,0.001
105760,1.80896,0.001
105780,1.74773,0.001
105800,2.34011,0.001
105820,1.91495,0.001
105840,2.59508,0.001
105860,2.31133,0.001
105880,1.78085,0.001
105900,2.27595,0.001
105920,2.39462,0.001
105940,2.67763,0.001
105960,2.51512,0.001
105980,1.82677,0.001
106000,3.03412,0.001
106020,2.50675,0.001
106040,2.1336,0.001
106060,2.5341,0.001
106080,1.77871,0.001
106100,2.12053,0.001
106120,2.69484,0.001
106140,2.55301,0.001
106160,2.82925,0.001
106180,1.8886,0.001
106200,2.2281,0.001
106220,1.99994,0.001
106240,2.36292,0.001
106260,2.2329,0.001
106280,2.07968,0.001
106300,2.17635,0.001
106320,2.74762,0.001
106340,2.32817,0.001
106360,2.10477,0.001
106380,2.00672,0.001
106400,1.94762,0.001
106420,2.2395,0.001
106440,2.40275,0.001
106460,3.24008,0.001
106480,2.1565,0.001
106500,1.66402,0.001
106520,2.4761,0.001
106540,1.67523,0.001
106560,1.80482,0.001
106580,2.29478,0.001
106600,2.2488,0.001
106620,2.48034,0.001
106640,3.14137,0.001
106660,2.97902,0.001
106680,2.33995,0.001
106700,1.73768,0.001
106720,2.83344,0.001
106740,2.33716,0.001
106760,2.233,0.001
106780,2.08999,0.001
106800,2.20728,0.001
106820,2.6014,0.001
106840,2.29881,0.001
106860,1.58875,0.001
106880,2.41124,0.001
106900,2.10196,0.001
106920,1.9183,0.001
106940,2.34636,0.001
106960,1.9005,0.001
106980,1.80789,0.001
107000,1.95723,0.001
107020,2.55534,0.001
107040,1.85497,0.001
107060,1.65388,0.001
107080,1.97363,0.001
107100,1.54008,0.001
107120,2.03298,0.001
107140,2.38182,0.001
107160,2.71663,0.001
107180,1.942,0.001
107200,2.16468,0.001
107220,1.74981,0.001
107240,2.20102,0.001
107260,2.41868,0.001
107280,2.19749,0.001
107300,2.49816,0.001
107320,2.84585,0.001
107340,2.19308,0.001
107360,2.37331,0.001
107380,2.38437,0.001
107400,2.44778,0.001
107420,2.98972,0.001
107440,2.09059,0.001
107460,2.08387,0.001
107480,2.42184,0.001
107500,2.30174,0.001
107520,2.50412,0.001
107540,1.82798,0.001
107560,1.52242,0.001
107580,1.70792,0.001
107600,2.34817,0.001
107620,1.45242,0.001
107640,1.93746,0.001
107660,1.41343,0.001
107680,1.73433,0.001
107700,2.87309,0.001
107720,3.18297,0.001
107740,2.58989,0.001
107760,1.47529,0.001
107780,2.24801,0.001
107800,2.00402,0.001
107820,1.89029,0.001
107840,2.50646,0.001
107860,2.17587,0.001
107880,1.73652,0.001
107900,2.30677,0.001
107920,2.62047,0.001
107940,1.66032,0.001
107960,1.76163,0.001
107980,2.24336,0.001
108000,2.10787,0.001
108020,2.40845,0.001
108040,2.41194,0.001
108060,1.33847,0.001
108080,1.74858,0.001
108100,1.55114,0.001
108120,2.16286,0.001
108140,2.06776,0.001
108160,2.32222,0.001
108180,1.50393,0.001
108200,2.7895,0.001
108220,2.37844,0.001
108240,1.83413,0.001
108260,2.36557,0.001
108280,2.13502,0.001
108300,2.97661,0.001
108320,1.23417,0.001
108340,1.78729,0.001
108360,1.89581,0.001
108380,1.69041,0.001
108400,1.78541,0.001
108420,2.00967,0.001
108440,2.77361,0.001
108460,1.62158,0.001
108480,1.53828,0.001
108500,1.71226,0.001
108520,2.35201,0.001
108540,1.98749,0.001
108560,2.51682,0.001
108580,2.05259,0.001
108600,2.48373,0.001
108620,2.86997,0.001
108640,1.69453,0.001
108660,1.72786,0.001
108680,1.65707,0.001
108700,2.35187,0.001
108720,1.47612,0.001
108740,1.9389,0.001
108760,2.52488,0.001
108780,2.15597,0.001
108800,2.59179,0.001
108820,1.93276,0.001
108840,2.06134,0.001
108860,2.21084,0.001
108880,1.9479,0.001
108900,2.16843,0.001
108920,2.09206,0.001
108940,2.69141,0.001
108960,2.00867,0.001
108980,1.58966,0.001
109000,1.58255,0.001
109020,1.55832,0.001
109040,2.93505,0.001
109060,2.39008,0.001
109080,2.09218,0.001
109100,2.33735,0.001
109120,1.60013,0.001
109140,2.09316,0.001
109160,1.61698,0.001
109180,2.92144,0.001
109200,1.7187,0.001
109220,1.75141,0.001
109240,1.85698,0.001
109260,2.39733,0.001
109280,2.10237,0.001
109300,2.00468,0.001
109320,2.39644,0.001
109340,2.31374,0.001
109360,1.96888,0.001
109380,1.8695,0.001
109400,1.77028,0.001
109420,2.20626,0.001
109440,2.26156,0.001
109460,2.24445,0.001
109480,2.03438,0.001
109500,2.56164,0.001
109520,1.82187,0.001
109540,1.46525,0.001
109560,1.6803,0.001
109580,1.67107,0.001
109600,1.91336,0.001
109620,1.32992,0.001
109640,2.21809,0.001
109660,2.29111,0.001
109680,2.5116,0.001
109700,1.29825,0.001
109720,1.20959,0.001
109740,2.56372,0.001
109760,1.90767,0.001
109780,1.70433,0.001
109800,2.55221,0.001
109820,1.93925,0.001
109840,1.80281,0.001
109860,1.86105,0.001
109880,2.62137,0.001
109900,2.25503,0.001
109920,2.22384,0.001
109940,2.68268,0.001
109960,2.18045,0.001
109980,2.69032,0.001
110000,2.10231,0.001
110020,2.92627,0.001
110040,1.84487,0.001
110060,2.4843,0.001
110080,2.32947,0.001
110100,1.88511,0.001
110120,2.41433,0.001
110140,2.36547,0.001
110160,2.04807,0.001
110180,2.4149,0.001
110200,1.67069,0.001
110220,2.63661,0.001
110240,2.25907,0.001
110260,2.06224,0.001
110280,2.31249,0.001
110300,1.87385,0.001
110320,1.70382,0.001
110340,2.65466,0.001
110360,2.09492,0.001
110380,1.78538,0.001
110400,1.66897,0.001
110420,2.44085,0.001
110440,1.72721,0.001
110460,2.65366,0.001
110480,2.2147,0.001
110500,1.99226,0.001
110520,1.45779,0.001
110540,2.58641,0.001
110560,2.13689,0.001
110580,2.21382,0.001
110600,2.45309,0.001
110620,1.9949,0.001
110640,1.98926,0.001
110660,1.92113,0.001
110680,2.0719,0.001
110700,2.37984,0.001
110720,2.81171,0.001
110740,1.97063,0.001
110760,1.87822,0.001
110780,2.09494,0.001
110800,2.04276,0.001
110820,3.07094,0.001
110840,2.07422,0.001
110860,3.04662,0.001
110880,1.60063,0.001
110900,1.21265,0.001
110920,2.45115,0.001
110940,1.68749,0.001
110960,1.38711,0.001
110980,2.20207,0.001
111000,2.52932,0.001
111020,2.48168,0.001
111040,2.00425,0.001
111060,3.0857,0.001
111080,2.41855,0.001
111100,2.33076,0.001
111120,1.99562,0.001
111140,2.40203,0.001
111160,2.56421,0.001
111180,2.38714,0.001
111200,2.37635,0.001
111220,2.51361,0.001
111240,2.3026,0.001
111260,2.63663,0.001
111280,1.81916,0.001
111300,2.49103,0.001
111320,2.16553,0.001
111340,2.06712,0.001
111360,1.79555,0.001
111380,1.70889,0.001
111400,2.2891,0.001
111420,1.72555,0.001
111440,1.95524,0.001
111460,1.66888,0.001
111480,2.29111,0.001
111500,1.86018,0.001
111520,2.00562,0.001
111540,2.57424,0.001
111560,2.07007,0.001
111580,2.20023,0.001
111600,3.06007,0.001
111620,1.71718,0.001
111640,1.64928,0.001
111660,1.64937,0.001
111680,1.79157,0.001
111700,2.6894,0.001
111720,2.0131,0.001
111740,2.0812,0.001
111760,2.24848,0.001
111780,2.12866,0.001
111800,1.7185,0.001
111820,1.9642,0.001
111840,1.92433,0.001
111860,2.18909,0.001
111880,2.21008,0.001
111900,2.87433,0.001
111920,1.50993,0.001
111940,1.57759,0.001
111960,2.18491,0.001
111980,2.09192,0.001
112000,2.17376,0.001
112020,1.64964,0.001
112040,2.08831,0.001
112060,2.52642,0.001
112080,2.08169,0.001
112100,1.89926,0.001
112120,1.82796,0.001
112140,2.39635,0.001
112160,1.57762,0.001
112180,1.46851,0.001
112200,2.25184,0.001
112220,1.64186,0.001
112240,2.45264,0.001
112260,1.85541,0.001
112280,1.69823,0.001
112300,1.73513,0.001
112320,1.95896,0.001
112340,1.99871,0.001
112360,1.83105,0.001
112380,1.87256,0.001
112400,1.75912,0.001
112420,1.82093,0.001
112440,2.66389,0.001
112460,2.2876,0.001
112480,2.23112,0.001
112500,2.38436,0.001
112520,2.26938,0.001
112540,1.9569,0.001
112560,2.72278,0.001
112580,2.05826,0.001
112600,2.06008,0.001
112620,2.16062,0.001
112640,1.43233,0.001
112660,2.11044,0.001
112680,1.76196,0.001
112700,3.00069,0.001
112720,2.09472,0.001
112740,2.2472,0.001
112760,2.18441,0.001
112780,3.15825,0.001
112800,1.83184,0.001
112820,2.18376,0.001
112840,1.66318,0.001
112860,2.20866,0.001
112880,2.04943,0.001
112900,1.55218,0.001
112920,2.39248,0.001
112940,2.58618,0.001
112960,2.24163,0.001
112980,2.40604,0.001
113000,1.89336,0.001
113020,1.91084,0.001
113040,2.09931,0.001
113060,3.08808,0.001
113080,2.92082,0.001
113100,1.41605,0.001
113120,1.52235,0.001
113140,2.60942,0.001
113160,1.95419,0.001
113180,1.55699,0.001
113200,2.15447,0.001
113220,2.25534,0.001
113240,1.74503,0.001
113260,2.21711,0.001
113280,1.01234,0.001
113300,1.30627,0.001
113320,1.62372,0.001
113340,1.63311,0.001
113360,1.90021,0.001
113380,2.05164,0.001
113400,1.70937,0.001
113420,2.42874,0.001
113440,1.74826,0.001
113460,2.0132,0.001
113480,2.17537,0.001
113500,2.35482,0.001
113520,2.30337,0.001
113540,2.07904,0.001
113560,2.05561,0.001
113580,2.25241,0.001
113600,1.77602,0.001
113620,2.41119,0.001
113640,1.98886,0.001
113660,1.73368,0.001
113680,1.45726,0.001
113700,2.4131,0.001
113720,1.69289,0.001
113740,2.56628,0.001
113760,2.36747,0.001
113780,1.44237,0.001
113800,1.85144,0.001
113820,1.91069,0.001
113840,1.83212,0.001
113860,1.76592,0.001
113880,1.59364,0.001
113900,2.16647,0.001
113920,2.14247,0.001
113940,2.18479,0.001
113960,2.10753,0.001
113980,2.26073,0.001
114000,2.18295,0.001
114020,2.22754,0.001
114040,2.30389,0.001
114060,1.66522,0.001
114080,2.03352,0.001
114100,1.62756,0.001
114120,2.29404,0.001
114140,1.40132,0.001
114160,1.22064,0.001
114180,1.5877,0.001
114200,1.63388,0.001
114220,2.05432,0.001
114240,2.37373,0.001
114260,2.24575,0.001
114280,1.51662,0.001
114300,2.15368,0.001
114320,2.09994,0.001
114340,1.9548,0.001
114360,2.05422,0.001
114380,2.26521,0.001
114400,1.59993,0.001
114420,1.7387,0.001
114440,2.65489,0.001
114460,1.09554,0.001
114480,1.37888,0.001
114500,0.865416,0.001
114520,1.31666,0.001
114540,2.01854,0.001
114560,1.716,0.001
114580,1.67534,0.001
114600,2.01263,0.001
114620,2.71261,0.001
114640,2.41563,0.001
114660,1.60757,0.001
114680,1.89643,0.001
114700,1.73182,0.001
114720,1.86858,0.001
114740,2.15373,0.001
114760,1.69821,0.001
114780,2.70206,0.001
114800,1.62579,0.001
114820,2.57816,0.001
114840,1.99288,0.001
114860,1.65964,0.001
114880,1.37912,0.001
114900,2.05279,0.001
114920,2.02287,0.001
114940,1.85147,0.001
114960,1.82367,0.001
114980,2.19148,0.001
115000,1.60683,0.001
115020,2.12461,0.001
115040,2.68583,0.001
115060,1.68793,0.001
115080,2.01296,0.001
115100,2.06717,0.001
115120,2.2785,0.001
115140,1.41081,0.001
115160,2.81384,0.001
115180,2.16896,0.001
115200,2.40482,0.001
115220,1.03644,0.001
115240,2.16286,0.001
115260,2.50102,0.001
115280,2.58579,0.001
115300,2.39282,0.001
115320,2.25503,0.001
115340,2.0898,0.001
115360,2.39913,0.001
115380,1.73455,0.001
115400,1.8751,0.001
115420,2.59751,0.001
115440,2.18525,0.001
115460,1.56868,0.001
115480,2.08003,0.001
115500,1.95158,0.001
115520,2.58956,0.001
115540,1.51621,0.001
115560,1.97807,0.001
115580,2.14407,0.001
115600,1.73309,0.001
115620,2.54569,0.001
115640,2.07228,0.001
115660,2.67606,0.001
115680,2.34433,0.001
115700,2.18086,0.001
115720,2.03413,0.001
115740,2.01014,0.001
115760,2.0574,0.001
115780,1.97722,0.001
115800,2.02377,0.001
115820,2.07381,0.001
115840,2.41907,0.001
115860,2.03051,0.001
115880,1.4547,0.001
115900,2.2578,0.001
115920,1.28836,0.001
115940,1.78699,0.001
115960,2.09164,0.001
115980,1.9264,0.001
116000,1.93211,0.001
116020,2.20042,0.001
116040,2.34832,0.001
116060,1.88657,0.001
116080,2.75441,0.001
116100,1.98725,0.001
116120,1.76764,0.001
116140,2.63899,0.001
116160,2.3003,0.001
116180,2.14942,0.001
116200,1.89511,0.001
116220,2.25327,0.001
116240,2.06495,0.001
116260,2.1139,0.001
116280,2.19474,0.001
116300,2.49197,0.001
116320,2.1637,0.001
116340,1.88178,0.001
116360,1.87226,0.001
116380,1.66305,0.001
116400,1.56482,0.001
116420,2.13135,0.001
116440,2.20087,0.001
116460,2.09238,0.001
116480,1.81703,0.001
116500,1.368,0.001
116520,1.79359,0.001
116540,1.95637,0.001
116560,2.41345,0.001
116580,2.84696,0.001
116600,2.43317,0.001
116620,2.55266,0.001
116640,2.65975,0.001
116660,2.16246,0.001
116680,1.87556,0.001
116700,1.83952,0.001
116720,2.35992,0.001
116740,1.91243,0.001
116760,2.57472,0.001
116780,2.44193,0.001
116800,1.62874,0.001
116820,1.63933,0.001
116840,2.24198,0.001
116860,2.31176,0.001
116880,2.43744,0.001
116900,2.25945,0.001
116920,1.94992,0.001
116940,2.67234,0.001
116960,2.84674,0.001
116980,2.02297,0.001
117000,1.89448,0.001
117020,1.32518,0.001
117040,1.51104,0.001
117060,2.19259,0.001
117080,2.04102,0.001
117100,2.37129,0.001
117120,1.96099,0.001
117140,1.68079,0.001
117160,2.12938,0.001
117180,2.02854,0.001
117200,2.16138,0.001
117220,2.25805,0.001
117240,1.34289,0.001
117260,1.30799,0.001
117280,2.36473,0.001
117300,1.75299,0.001
117320,1.97035,0.001
117340,1.66427,0.001
117360,1.93499,0.001
117380,2.44451,0.001
117400,2.15516,0.001
117420,2.6291,0.001
117440,2.36801,0.001
117460,2.25848,0.001
117480,2.11823,0.001
117500,2.42486,0.001
117520,1.69894,0.001
117540,2.66851,0.001
117560,1.67792,0.001
117580,1.50358,0.001
117600,1.67461,0.001
117620,2.3168,0.001
117640,1.63096,0.001
117660,2.28664,0.001
117680,1.45517,0.001
117700,2.12634,0.001
117720,1.98626,0.001
117740,1.83571,0.001
117760,1.8812,0.001
117780,2.06388,0.001
117800,2.56884,0.001
117820,3.15327,0.001
117840,1.98142,0.001
117860,1.59136,0.001
117880,1.72192,0.001
117900,1.51593,0.001
117920,2.55644,0.001
117940,2.27391,0.001
117960,1.98401,0.001
117980,1.84816,0.001
118000,1.90884,0.001
118020,2.25094,0.001
118040,2.47475,0.001
118060,2.34416,0.001
118080,2.24899,0.001
118100,2.30556,0.001
118120,2.37318,0.001
118140,1.83244,0.001
118160,2.4102,0.001
118180,2.33503,0.001
118200,2.34914,0.001
118220,1.76614,0.001
118240,1.59898,0.001
118260,1.80478,0.001
118280,2.62821,0.001
118300,1.73644,0.001
118320,1.35798,0.001
118340,1.70151,0.001
118360,2.91007,0.001
118380,1.58491,0.001
118400,2.35978,0.001
118420,1.71898,0.001
118440,1.91484,0.001
118460,2.16387,0.001
118480,2.96019,0.001
118500,1.76672,0.001
118520,2.55273,0.001
118540,2.54097,0.001
118560,1.58137,0.001
118580,1.56653,0.001
118600,2.33194,0.001
118620,2.08026,0.001
118640,1.65632,0.001
118660,1.67553,0.001
118680,2.71373,0.001
118700,2.24603,0.001
118720,2.61154,0.001
118740,1.66462,0.001
118760,2.01424,0.001
118780,2.04349,0.001
118800,1.65153,0.001
118820,1.35426,0.001
118840,2.63053,0.001
118860,1.51774,0.001
118880,0.648052,0.001
118900,1.92588,0.001
118920,1.99408,0.001
118940,1.59513,0.001
118960,1.78696,0.001
118980,1.71569,0.001
119000,2.11966,0.001
119020,2.3551,0.001
119040,1.36692,0.001
119060,1.90712,0.001
119080,1.62565,0.001
119100,1.73027,0.001
119120,2.20016,0.001
119140,2.06547,0.001
119160,1.86236,0.001
119180,2.65554,0.001
119200,1.79433,0.001
119220,1.74,0.001
119240,1.85133,0.001
119260,2.18104,0.001
119280,1.47927,0.001
119300,2.12192,0.001
119320,1.80612,0.001
119340,2.29541,0.001
119360,2.10282,0.001
119380,1.61004,0.001
119400,2.04594,0.001
119420,1.56559,0.001
119440,1.4986,0.001
119460,2.26592,0.001
119480,1.81672,0.001
119500,1.60055,0.001
119520,1.24129,0.001
119540,1.57998,0.001
119560,1.90027,0.001
119580,2.03913,0.001
119600,1.76121,0.001
119620,1.9642,0.001
119640,2.17039,0.001
119660,1.41355,0.001
119680,1.27854,0.001
119700,2.50646,0.001
119720,1.5826,0.001
119740,2.33174,0.001
119760,2.30253,0.001
119780,1.89662,0.001
119800,1.91862,0.001
119820,2.01215,0.001
119840,1.42237,0.001
119860,2.20315,0.001
119880,2.37074,0.001
119900,1.23784,0.001
119920,1.41262,0.001
119940,1.93756,0.001
119960,1.0585,0.001
119980,2.00205,0.001
120000,2.00965,0.001
120020,2.77202,0.001
120040,2.33241,0.001
120060,2.95994,0.001
120080,1.92521,0.001
120100,2.01572,0.001
120120,1.88527,0.001
120140,1.92513,0.001
120160,2.16197,0.001
120180,1.87799,0.001
120200,2.14478,0.001
120220,1.36519,0.001
120240,1.90218,0.001
120260,1.98905,0.001
120280,1.91376,0.001
120300,1.66707,0.001
120320,2.20562,0.001
120340,2.1088,0.001
120360,1.80953,0.001
120380,2.01693,0.001
120400,1.76693,0.001
120420,1.84831,0.001
120440,1.62248,0.001
120460,2.14041,0.001
120480,1.99,0.001
120500,1.66787,0.001
120520,2.31843,0.001
120540,2.11092,0.001
120560,1.69073,0.001
120580,2.5307,0.001
120600,1.30363,0.001
120620,1.71072,0.001
120640,2.14585,0.001
120660,2.08981,0.001
120680,1.56297,0.001
120700,2.86203,0.001
120720,2.17324,0.001
120740,1.28684,0.001
120760,1.38387,0.001
120780,1.63828,0.001
120800,2.39676,0.001
120820,2.49716,0.001
120840,1.7188,0.001
120860,1.80125,0.001
120880,3.05577,0.001
120900,1.60728,0.001
120920,1.84882,0.001
120940,1.27981,0.001
120960,2.25329,0.001
120980,1.69209,0.001
121000,1.69593,0.001
121020,1.65721,0.001
121040,1.82268,0.001
121060,1.90821,0.001
121080,2.12862,0.001
121100,1.96438,0.001
121120,1.651,0.001
121140,2.84596,0.001
121160,1.85038,0.001
121180,2.44374,0.001
121200,2.16258,0.001
121220,1.67351,0.001
121240,1.83744,0.001
121260,1.62665,0.001
121280,2.3121,0.001
121300,2.40952,0.001
121320,2.4065,0.001
121340,2.1853,0.001
121360,2.31905,0.001
121380,2.26199,0.001
121400,2.30735,0.001
121420,1.65697,0.001
121440,2.88736,0.001
121460,1.50382,0.001
121480,2.7493,0.001
121500,1.99607,0.001
121520,1.95545,0.001
121540,2.37297,0.001
121560,2.4341,0.001
121580,1.72479,0.001
121600,2.88552,0.001
121620,1.90821,0.001
121640,1.63579,0.001
121660,2.02476,0.001
121680,1.94336,0.001
121700,1.98435,0.001
121720,2.09947,0.001
121740,1.83218,0.001
121760,3.66607,0.001
121780,2.27147,0.001
121800,1.76527,0.001
121820,2.64048,0.001
121840,1.72521,0.001
121860,1.35073,0.001
121880,1.78522,0.001
121900,1.86359,0.001
121920,1.70951,0.001
121940,1.69505,0.001
121960,1.82318,0.001
121980,1.64156,0.001
122000,1.84983,0.001
122020,1.79992,0.001
122040,1.74152,0.001
122060,2.21179,0.001
122080,2.42785,0.001
122100,1.84526,0.001
122120,2.61582,0.001
122140,2.03809,0.001
122160,1.6181,0.001
122180,1.26341,0.001
122200,2.55416,0.001
122220,1.52168,0.001
122240,2.52996,0.001
122260,1.75698,0.001
122280,1.65283,0.001
122300,1.61045,0.001
122320,2.57173,0.001
122340,1.95237,0.001
122360,1.38219,0.001
122380,2.00955,0.001
122400,1.62115,0.001
122420,1.72688,0.001
122440,2.52232,0.001
122460,2.00884,0.001
122480,1.80431,0.001
122500,2.45964,0.001
122520,1.42418,0.001
122540,2.03141,0.001
122560,1.67729,0.001
122580,2.17223,0.001
122600,1.95411,0.001
122620,2.17392,0.001
122640,2.12121,0.001
122660,1.94698,0.001
122680,1.99691,0.001
122700,1.73851,0.001
122720,2.07194,0.001
122740,1.91218,0.001
122760,1.45195,0.001
122780,1.51539,0.001
122800,1.75745,0.001
122820,1.87834,0.001
122840,1.91033,0.001
122860,2.22024,0.001
122880,1.2996,0.001
122900,1.67475,0.001
122920,2.30042,0.001
122940,1.87946,0.001
122960,2.00133,0.001
122980,2.51662,0.001
123000,2.34249,0.001
123020,2.30646,0.001
123040,2.07329,0.001
123060,1.7858,0.001
123080,1.77718,0.001
123100,1.92105,0.001
123120,1.47771,0.001
123140,1.67759,0.001
123160,2.23051,0.001
123180,2.75044,0.001
123200,1.82772,0.001
123220,1.47609,0.001
123240,1.5116,0.001
123260,1.3557,0.001
123280,1.74354,0.001
123300,1.97386,0.001
123320,1.73847,0.001
123340,1.90565,0.001
123360,1.93978,0.001
123380,1.64713,0.001
123400,1.24152,0.001
123420,2.20109,0.001
123440,1.73237,0.001
123460,2.32922,0.001
123480,1.18124,0.001
123500,2.29243,0.001
123520,2.23429,0.001
123540,1.3648,0.001
123560,2.18067,0.001
123580,1.26669,0.001
123600,2.20579,0.001
123620,1.54036,0.001
123640,2.05131,0.001
123660,2.11302,0.001
123680,1.9052,0.001
123700,2.04831,0.001
123720,1.43353,0.001
123740,1.87299,0.001
123760,1.40528,0.001
123780,2.18689,0.001
123800,2.19145,0.001
123820,2.06834,0.001
123840,1.36836,0.001
123860,2.01948,0.001
123880,1.81476,0.001
123900,1.78884,0.001
123920,1.89791,0.001
123940,1.78769,0.001
123960,2.40239,0.001
123980,1.65205,0.001
124000,1.98465,0.001
124020,1.65256,0.001
124040,1.55861,0.001
124060,1.55764,0.001
124080,1.37912,0.001
124100,2.30503,0.001
124120,1.78945,0.001
124140,1.91192,0.001
124160,1.36983,0.001
124180,2.01678,0.001
124200,2.06664,0.001
124220,1.50512,0.001
124240,1.73256,0.001
124260,1.78616,0.001
124280,2.04717,0.001
124300,1.7211,0.001
124320,1.95611,0.001
124340,1.79564,0.001
124360,2.17569,0.001
124380,1.6252,0.001
124400,2.44243,0.001
124420,2.0677,0.001
124440,2.10535,0.001
124460,1.67493,0.001
124480,2.29609,0.001
124500,1.72841,0.001
124520,2.32272,0.001
124540,1.48849,0.001
124560,1.63976,0.001
124580,1.64374,0.001
124600,1.83349,0.001
124620,2.07083,0.001
124640,2.60928,0.001
124660,2.12403,0.001
124680,2.25553,0.001
124700,2.35121,0.001
124720,1.98315,0.001
124740,1.5642,0.001
124760,1.79178,0.001
124780,1.92243,0.001
124800,1.40704,0.001
124820,2.47844,0.001
124840,1.85446,0.001
124860,1.47321,0.001
124880,2.18065,0.001
124900,1.16084,0.001
124920,1.49164,0.001
124940,1.4712,0.001
124960,1.41468,0.001
124980,2.14983,0.001
125000,2.14201,0.001
125020,1.64437,0.001
125040,2.0992,0.001
125060,2.20089,0.001
125080,2.12602,0.001
125100,2.26759,0.001
125120,2.05589,0.001
125140,1.67957,0.001
125160,1.79123,0.001
125180,2.16164,0.001
125200,1.52478,0.001
125220,2.27485,0.001
125240,1.40658,0.001
125260,1.36333,0.001
125280,2.04554,0.001
125300,1.42834,0.001
125320,1.98338,0.001
125340,1.67104,0.001
125360,1.18127,0.001
125380,2.15477,0.001
125400,3.45399,0.001
125420,2.54175,0.001
125440,0.909605,0.001
125460,2.61796,0.001
125480,1.83663,0.001
125500,2.09348,0.001
125520,1.87863,0.001
125540,2.49384,0.001
125560,1.47504,0.001
125580,1.89315,0.001
125600,1.55978,0.001
125620,1.17629,0.001
125640,1.92077,0.001
125660,2.60755,0.001
125680,2.46791,0.001
125700,2.1261,0.001
125720,2.29883,0.001
125740,1.69948,0.001
125760,1.33082,0.001
125780,2.04484,0.001
125800,2.37339,0.001
125820,2.53731,0.001
125840,2.59407,0.001
125860,1.54986,0.001
125880,1.39066,0.001
125900,1.76559,0.001
125920,1.30613,0.001
125940,2.85476,0.001
125960,1.26828,0.001
125980,1.44806,0.001
126000,1.34647,0.001
126020,1.43893,0.001
126040,2.44505,0.001
126060,1.71669,0.001
126080,1.77463,0.001
126100,1.99579,0.001
126120,1.93511,0.001
126140,1.46019,0.001
126160,1.41044,0.001
126180,1.66319,0.001
126200,2.11971,0.001
126220,1.79538,0.001
126240,1.81938,0.001
126260,2.74909,0.001
126280,1.94881,0.001
126300,1.70161,0.001
126320,2.39199,0.001
126340,1.46279,0.001
126360,2.39404,0.001
126380,2.28792,0.001
126400,2.22738,0.001
126420,2.82182,0.001
126440,1.76787,0.001
126460,1.57397,0.001
126480,1.98617,0.001
126500,2.6322,0.001
126520,2.3679,0.001
126540,2.08589,0.001
126560,2.28948,0.001
126580,2.04579,0.001
126600,2.15259,0.001
126620,2.49246,0.001
126640,2.13401,0.001
126660,1.66357,0.001
126680,2.24769,0.001
126700,1.93105,0.001
126720,1.56457,0.001
126740,2.68365,0.001
126760,2.18495,0.001
126780,2.20215,0.001
126800,1.30405,0.001
126820,2.09484,0.001
126840,2.25972,0.001
126860,1.75474,0.001
126880,1.00871,0.001
126900,1.90361,0.001
126920,2.33766,0.001
126940,2.28178,0.001
126960,2.18696,0.001
126980,1.99206,0.001
127000,1.48163,0.001
127020,1.52594,0.001
127040,1.92874,0.001
127060,2.1869,0.001
127080,2.0926,0.001
127100,1.85452,0.001
127120,1.73563,0.001
127140,2.15219,0.001
127160,2.54895,0.001
127180,2.60705,0.001
127200,2.28189,0.001
127220,1.83955,0.001
127240,1.8497,0.001
127260,2.62553,0.001
127280,1.71849,0.001
127300,1.65303,0.001
127320,2.53091,0.001
127340,1.64123,0.001
127360,2.40105,0.001
127380,2.1456,0.001
127400,1.86551,0.001
127420,1.61715,0.001
127440,1.52059,0.001
127460,2.43948,0.001
127480,1.61448,0.001
127500,2.01261,0.001
127520,1.73401,0.001
127540,2.58707,0.001
127560,1.50728,0.001
127580,1.6311,0.001
127600,2.43711,0.001
127620,2.15355,0.001
127640,1.71973,0.001
127660,2.59288,0.001
127680,2.06042,0.001
127700,1.8039,0.001
127720,1.73094,0.001
127740,1.45783,0.001
127760,2.01117,0.001
127780,1.40391,0.001
127800,2.38501,0.001
127820,1.72423,0.001
127840,1.41109,0.001
127860,1.45646,0.001
127880,2.22997,0.001
127900,1.33773,0.001
127920,2.16979,0.001
127940,1.44307,0.001
127960,1.6793,0.001
127980,1.68943,0.001
128000,2.10498,0.001
128020,2.34833,0.001
128040,1.48141,0.001
128060,2.84454,0.001
128080,1.62023,0.001
128100,1.53835,0.001
128120,1.5366,0.001
128140,2.40618,0.001
128160,1.84621,0.001
128180,1.33604,0.001
128200,2.06741,0.001
128220,2.20692,0.001
128240,1.6995,0.001
128260,2.8316,0.001
128280,1.93806,0.001
128300,2.25214,0.001
128320,1.45988,0.001
128340,1.57298,0.001
128360,1.86261,0.001
128380,1.81176,0.001
128400,2.10839,0.001
128420,2.13118,0.001
128440,1.4239,0.001
128460,2.65596,0.001
128480,1.73072,0.001
128500,2.00334,0.001
128520,1.48793,0.001
128540,2.04472,0.001
128560,1.91964,0.001
128580,1.50855,0.001
128600,1.02401,0.001
128620,2.29719,0.001
128640,1.98276,0.001
128660,1.61553,0.001
128680,1.77752,0.001
128700,1.43213,0.001
128720,1.61072,0.001
128740,1.79333,0.001
128760,2.36673,0.001
128780,1.59893,0.001
128800,1.89443,0.001
128820,2.43593,0.001
128840,1.98951,0.001
128860,2.01477,0.001
128880,2.20871,0.001
128900,1.83549,0.001
128920,1.71221,0.001
128940,1.92704,0.001
128960,1.2164,0.001
128980,1.56525,0.001
129000,1.99901,0.001
129020,1.77807,0.001
129040,1.52283,0.001
129060,2.48318,0.001
129080,2.41992,0.001
129100,1.74853,0.001
129120,1.77638,0.001
129140,1.88112,0.001
129160,2.31751,0.001
129180,1.941,0.001
129200,2.1194,0.001
129220,2.24457,0.001
129240,1.62615,0.001
129260,1.93281,0.001
129280,1.60079,0.001
129300,1.74728,0.001
129320,2.011,0.001
129340,1.64713,0.001
129360,1.85902,0.001
129380,1.65483,0.001
129400,2.10367,0.001
129420,1.71535,0.001
129440,1.7468,0.001
129460,1.36712,0.001
129480,2.34603,0.001
129500,1.62123,0.001
129520,1.67814,0.001
129540,1.63709,0.001
129560,2.09321,0.001
129580,1.66468,0.001
129600,2.01215,0.001
129620,1.53514,0.001
129640,1.99592,0.001
129660,2.18205,0.001
129680,1.25084,0.001
129700,1.84115,0.001
129720,1.60087,0.001
129740,2.21237,0.001
129760,2.00118,0.001
129780,2.31853,0.001
129800,2.20787,0.001
129820,1.92827,0.001
129840,2.51165,0.001
129860,2.00123,0.001
129880,2.15605,0.001
129900,2.46432,0.001
129920,2.32569,0.001
129940,1.90991,0.001
129960,2.20532,0.001
129980,1.75119,0.001
130000,1.18366,0.001
130020,1.80934,0.001
130040,1.34075,0.001
130060,2.03267,0.001
130080,2.00074,0.001
130100,1.77116,0.001
130120,1.5202,0.001
130140,1.82431,0.001
130160,2.06712,0.001
130180,2.43997,0.001
130200,1.81033,0.001
130220,1.85977,0.001
130240,1.7756,0.001
130260,2.49667,0.001
130280,2.29678,0.001
130300,2.00477,0.001
130320,1.96579,0.001
130340,2.42057,0.001
130360,2.45078,0.001
130380,1.38335,0.001
130400,1.80059,0.001
130420,1.81227,0.001
130440,1.93784,0.001
130460,1.93468,0.001
130480,2.03772,0.001
130500,1.61979,0.001
130520,1.61455,0.001
130540,1.72366,0.001
130560,1.73223,0.001
130580,1.49425,0.001
130600,1.81768,0.001
130620,2.40114,0.001
130640,2.28862,0.001
130660,2.32787,0.001
130680,2.32951,0.001
130700,1.54898,0.001
130720,1.21215,0.001
130740,2.00354,0.001
130760,1.12481,0.001
130780,2.10674,0.001
130800,2.00332,0.001
130820,2.25763,0.001
130840,2.43547,0.001
130860,1.63228,0.001
130880,2.12885,0.001
130900,1.57308,0.001
130920,1.89743,0.001
130940,2.2756,0.001
130960,1.27875,0.001
130980,2.51533,0.001
131000,1.6192,0.001
131020,2.27916,0.001
131040,1.6034,0.001
131060,1.62827,0.001
131080,1.77491,0.001
131100,2.11158,0.001
131120,1.7596,0.001
131140,2.58756,0.001
131160,1.42289,0.001
131180,2.28967,0.001
131200,1.60273,0.001
131220,2.37653,0.001
131240,1.95792,0.001
131260,2.40826,0.001
131280,1.83901,0.001
131300,1.74058,0.001
131320,2.70134,0.001
131340,2.14985,0.001
131360,1.34606,0.001
131380,2.05023,0.001
131400,1.64388,0.001
131420,1.66998,0.001
131440,1.80593,0.001
131460,1.58227,0.001
131480,2.49697,0.001
131500,2.12859,0.001
131520,2.47787,0.001
131540,1.50835,0.001
131560,2.40862,0.001
131580,1.75943,0.001
131600,2.06773,0.001
131620,1.89851,0.001
131640,2.20273,0.001
131660,1.78038,0.001
131680,1.48812,0.001
131700,1.74764,0.001
131720,2.1143,0.001
131740,1.9965,0.001
131760,1.77114,0.001
131780,1.83088,0.001
131800,2.00942,0.001
131820,2.88657,0.001
131840,1.93887,0.001
131860,1.67755,0.001
131880,2.38568,0.001
131900,1.7246,0.001
131920,1.82053,0.001
131940,1.74967,0.001
131960,1.78765,0.001
131980,2.24797,0.001
132000,2.44178,0.001
132020,1.70713,0.001
132040,1.3045,0.001
132060,1.78293,0.001
132080,1.88243,0.001
132100,1.99753,0.001
132120,1.90337,0.001
132140,1.86764,0.001
132160,1.86129,0.001
132180,1.91943,0.001
132200,1.53935,0.001
132220,2.32874,0.001
132240,1.37656,0.001
132260,2.16242,0.001
132280,1.94119,0.001
132300,1.8424,0.001
132320,2.22241,0.001
132340,1.70213,0.001
132360,2.28841,0.001
132380,2.45612,0.001
132400,1.50023,0.001
132420,2.26918,0.001
132440,1.98833,0.001
132460,1.73148,0.001
132480,1.54739,0.001
132500,1.75341,0.001
132520,1.51521,0.001
132540,2.18853,0.001
132560,2.05663,0.001
132580,1.65839,0.001
132600,2.38118,0.001
132620,2.0249,0.001
132640,2.134,0.001
132660,1.44339,0.001
132680,1.97396,0.001
132700,1.8546,0.001
132720,1.66377,0.001
132740,1.89534,0.001
132760,1.30419,0.001
132780,1.68521,0.001
132800,1.99391,0.001
132820,1.92812,0.001
132840,2.37641,0.001
132860,2.09276,0.001
132880,1.70085,0.001
132900,1.91173,0.001
132920,2.42127,0.001
132940,2.34657,0.001
132960,1.45036,0.001
132980,1.5699,0.001
133000,1.29163,0.001
133020,1.65754,0.001
133040,1.60822,0.001
133060,1.80632,0.001
133080,2.16389,0.001
133100,1.51246,0.001
133120,2.24846,0.001
133140,1.73461,0.001
133160,1.57318,0.001
133180,3.01524,0.001
133200,2.34592,0.001
133220,2.14292,0.001
133240,2.10938,0.001
133260,1.50012,0.001
133280,1.47656,0.001
133300,2.14414,0.001
133320,1.81861,0.001
133340,1.6865,0.001
133360,1.53384,0.001
133380,2.71134,0.001
133400,1.32486,0.001
133420,2.02741,0.001
133440,1.09734,0.001
133460,1.49962,0.001
133480,2.67587,0.001
133500,2.03001,0.001
133520,1.52521,0.001
133540,1.60249,0.001
133560,1.41459,0.001
133580,2.03693,0.001
133600,1.89834,0.001
133620,1.33882,0.001
133640,2.22093,0.001
133660,2.42697,0.001
133680,1.38377,0.001
133700,1.82179,0.001
133720,2.0645,0.001
133740,2.20227,0.001
133760,1.70212,0.001
133780,3.32119,0.001
133800,2.11006,0.001
133820,1.77664,0.001
133840,1.22028,0.001
133860,1.62909,0.001
133880,1.36049,0.001
133900,1.36707,0.001
133920,2.15521,0.001
133940,2.05207,0.001
133960,2.06362,0.001
133980,2.64448,0.001
134000,1.58419,0.001
134020,1.95957,0.001
134040,2.21328,0.001
134060,2.28283,0.001
134080,2.12601,0.001
134100,2.24323,0.001
134120,2.72636,0.001
134140,2.33893,0.001
134160,2.46426,0.001
134180,1.36653,0.001
134200,1.72801,0.001
134220,2.15407,0.001
134240,2.31084,0.001
134260,1.44273,0.001
134280,1.77493,0.001
134300,1.38198,0.001
134320,1.8722,0.001
134340,1.63103,0.001
134360,1.22206,0.001
134380,2.13262,0.001
134400,1.45669,0.001
134420,1.91903,0.001
134440,2.03719,0.001
134460,1.77761,0.001
134480,2.4207,0.001
134500,2.60102,0.001
134520,1.52684,0.001
134540,2.01312,0.001
134560,2.23127,0.001
134580,1.92745,0.001
134600,1.6143,0.001
134620,2.33311,0.001
134640,1.92112,0.001
134660,1.53363,0.001
134680,1.80043,0.001
134700,1.57659,0.001
134720,2.38621,0.001
134740,1.87293,0.001
134760,1.74421,0.001
134780,1.52373,0.001
134800,0.849601,0.001
134820,1.94765,0.001
134840,1.96611,0.001
134860,1.96397,0.001
134880,1.46219,0.001
134900,2.27022,0.001
134920,1.08739,0.001
134940,1.61475,0.001
134960,1.92999,0.001
134980,1.26264,0.001
135000,1.48955,0.001
135020,1.828,0.001
135040,2.16869,0.001
135060,2.24055,0.001
135080,1.79803,0.001
135100,1.34043,0.001
135120,1.70523,0.001
135140,1.61775,0.001
135160,1.91141,0.001
135180,2.07486,0.001
135200,1.61366,0.001
135220,1.95451,0.001
135240,1.46111,0.001
135260,2.65143,0.001
135280,2.28256,0.001
135300,1.48612,0.001
135320,1.77414,0.001
135340,2.01478,0.001
135360,2.36971,0.001
135380,2.30699,0.001
135400,1.4552,0.001
135420,1.46143,0.001
135440,2.42087,0.001
135460,1.71287,0.001
135480,1.55142,0.001
135500,2.02196,0.001
135520,1.50434,0.001
135540,1.56966,0.001
135560,2.49065,0.001
135580,1.92669,0.001
135600,2.18266,0.001
135620,2.24008,0.001
135640,2.25684,0.001
135660,2.00249,0.001
135680,2.35115,0.001
135700,1.56484,0.001
135720,2.07163,0.001
135740,1.70337,0.001
135760,2.22203,0.001
135780,1.82084,0.001
135800,2.22452,0.001
135820,1.26447,0.001
135840,1.78595,0.001
135860,1.89812,0.001
135880,1.30048,0.001
135900,2.28976,0.001
135920,1.32209,0.001
135940,1.83554,0.001
135960,1.35458,0.001
135980,1.94237,0.001
136000,2.02442,0.001
136020,2.00903,0.001
136040,1.97013,0.001
136060,1.96446,0.001
136080,1.24883,0.001
136100,2.52752,0.001
136120,1.93636,0.001
136140,2.17811,0.001
136160,2.03148,0.001
136180,1.8467,0.001
136200,1.86432,0.001
136220,1.37459,0.001
136240,2.07418,0.001
136260,1.53333,0.001
136280,1.61163,0.001
136300,1.61248,0.001
136320,1.86853,0.001
136340,1.68131,0.001
136360,1.66307,0.001
136380,1.75127,0.001
136400,1.79759,0.001
136420,2.22337,0.001
136440,2.11464,0.001
136460,2.20898,0.001
136480,2.02463,0.001
136500,2.28521,0.001
136520,1.88285,0.001
136540,2.4895,0.001
136560,1.52968,0.001
136580,1.36302,0.001
136600,2.00981,0.001
136620,1.17336,0.001
136640,1.41643,0.001
136660,1.29379,0.001
136680,1.84963,0.001
136700,2.8155,0.001
136720,1.57912,0.001
136740,1.06607,0.001
136760,1.21682,0.001
136780,2.07351,0.001
136800,2.08094,0.001
136820,2.42236,0.001
136840,1.86807,0.001
136860,1.58483,0.001
136880,2.33454,0.001
136900,1.9054,0.001
136920,2.59255,0.001
136940,1.73983,0.001
136960,1.76689,0.001
136980,1.7118,0.001
137000,1.82504,0.001
137020,1.99835,0.001
137040,2.47422,0.001
137060,1.12055,0.001
137080,1.98083,0.001
137100,1.84158,0.001
137120,1.63098,0.001
137140,2.04514,0.001
137160,1.95159,0.001
137180,1.31328,0.001
137200,2.1878,0.001
137220,1.63279,0.001
137240,1.29805,0.001
137260,1.92628,0.001
137280,2.49846,0.001
137300,1.20889,0.001
137320,2.443,0.001
137340,2.34504,0.001
137360,1.80003,0.001
137380,2.63922,0.001
137400,1.52015,0.001
137420,1.79511,0.001
137440,1.71728,0.001
137460,1.64392,0.001
137480,1.71708,0.001
137500,1.38098,0.001
137520,1.99162,0.001
137540,1.43478,0.001
137560,2.14544,0.001
137580,1.49993,0.001
137600,1.21741,0.001
137620,1.49413,0.001
137640,1.78615,0.001
137660,1.51574,0.001
137680,1.57434,0.001
137700,1.63146,0.001
137720,2.31621,0.001
137740,1.30457,0.001
137760,1.94292,0.001
137780,2.5218,0.001
137800,1.80032,0.001
137820,1.78703,0.001
137840,2.00055,0.001
137860,1.63553,0.001
137880,1.47553,0.001
137900,1.93918,0.001
137920,2.28044,0.001
137940,1.8,0.001
137960,1.3729,0.001
137980,2.135,0.001
138000,1.68694,0.001
138020,1.79552,0.001
138040,1.23665,0.001
138060,2.23843,0.001
138080,1.64132,0.001
138100,2.00375,0.001
138120,1.34322,0.001
138140,3.01279,0.001
138160,1.7153,0.001
138180,2.27605,0.001
138200,1.55212,0.001
138220,1.93525,0.001
138240,2.10259,0.001
138260,2.15915,0.001
138280,1.33109,0.001
138300,1.55049,0.001
138320,2.68119,0.001
138340,1.70402,0.001
138360,2.56321,0.001
138380,1.34243,0.001
138400,1.95898,0.001
138420,1.65493,0.001
138440,1.41946,0.001
138460,1.49236,0.001
138480,1.88612,0.001
138500,1.84485,0.001
138520,1.78901,0.001
138540,2.25524,0.001
138560,2.32341,0.001
138580,1.92317,0.001
138600,2.49319,0.001
138620,1.73198,0.001
138640,1.79794,0.001
138660,1.89109,0.001
138680,2.21583,0.001
138700,1.98901,0.001
138720,1.75266,0.001
138740,1.73273,0.001
138760,1.87356,0.001
138780,2.23131,0.001
138800,2.62135,0.001
138820,1.68313,0.001
138840,2.01619,0.001
138860,1.76878,0.001
138880,2.82522,0.001
138900,1.61312,0.001
138920,2.10612,0.001
138940,2.53107,0.001
138960,1.88995,0.001
138980,1.55531,0.001
139000,2.24035,0.001
139020,1.8778,0.001
139040,2.81818,0.001
139060,2.64604,0.001
139080,1.80743,0.001
139100,1.68266,0.001
139120,1.86978,0.001
139140,1.98736,0.001
139160,1.68415,0.001
139180,1.63214,0.001
139200,1.5862,0.001
139220,1.58284,0.001
139240,2.05892,0.001
139260,1.81549,0.001
139280,1.63676,0.001
139300,2.30496,0.001
139320,2.27396,0.001
139340,1.2407,0.001
139360,2.68493,0.001
139380,2.27096,0.001
139400,1.65039,0.001
139420,1.829,0.001
139440,1.26218,0.001
139460,1.91043,0.001
139480,1.22887,0.001
139500,1.39606,0.001
139520,1.72114,0.001
139540,1.7139,0.001
139560,1.54148,0.001
139580,1.41033,0.001
139600,1.91783,0.001
139620,0.948763,0.001
139640,2.10045,0.001
139660,1.93769,0.001
139680,1.86228,0.001
139700,1.20745,0.001
139720,1.87962,0.001
139740,1.45721,0.001
139760,1.79058,0.001
139780,2.01236,0.001
139800,1.1223,0.001
139820,2.29366,0.001
139840,1.67354,0.001
139860,1.53979,0.001
139880,1.34894,0.001
139900,2.04944,0.001
139920,1.79087,0.001
139940,1.82016,0.001
139960,2.17748,0.001
139980,1.46439,0.001
140000,1.84577,0.001
140020,2.05724,0.001
140040,2.04838,0.001
140060,1.25334,0.001
140080,1.47649,0.001
140100,2.15915,0.001
140120,1.85955,0.001
140140,1.90328,0.001
140160,1.20444,0.001
140180,1.97133,0.001
140200,1.49329,0.001
140220,2.16854,0.001
140240,0.991217,0.001
140260,1.52723,0.001
140280,1.81768,0.001
140300,1.25135,0.001
140320,1.79204,0.001
140340,2.03439,0.001
140360,1.98702,0.001
140380,1.69005,0.001
140400,1.95873,0.001
140420,2.58387,0.001
140440,2.40726,0.001
140460,2.07659,0.001
140480,1.98532,0.001
140500,1.93981,0.001
140520,2.0987,0.001
140540,1.80121,0.001
140560,1.61007,0.001
140580,1.27043,0.001
140600,1.08548,0.001
140620,2.39337,0.001
140640,1.77397,0.001
140660,2.24803,0.001
140680,1.62949,0.001
140700,1.95869,0.001
140720,1.95732,0.001
140740,1.94668,0.001
140760,1.97596,0.001
140780,1.93427,0.001
140800,1.60707,0.001
140820,1.73577,0.001
140840,1.90736,0.001
140860,1.60364,0.001
140880,2.09554,0.001
140900,1.21934,0.001
140920,1.44778,0.001
140940,1.54368,0.001
140960,2.55162,0.001
140980,2.15191,0.001
141000,1.72047,0.001
141020,1.93199,0.001
141040,1.57609,0.001
141060,2.16898,0.001
141080,2.25542,0.001
141100,1.29127,0.001
141120,1.87721,0.001
141140,2.03547,0.001
141160,2.03553,0.001
141180,1.6501,0.001
141200,2.5949,0.001
141220,1.93698,0.001
141240,2.44788,0.001
141260,2.8725,0.001
141280,2.34547,0.001
141300,1.72071,0.001
141320,2.16806,0.001
141340,2.34604,0.001
141360,1.51634,0.001
141380,1.09696,0.001
141400,1.1981,0.001
141420,1.87782,0.001
141440,2.41436,0.001
141460,2.29701,0.001
141480,1.69583,0.001
141500,1.52468,0.001
141520,2.362,0.001
141540,2.52385,0.001
141560,1.66496,0.001
141580,1.95031,0.001
141600,1.57034,0.001
141620,1.78438,0.001
141640,1.73072,0.001
141660,2.00451,0.001
141680,2.05585,0.001
141700,2.41725,0.001
141720,1.89221,0.001
141740,1.64693,0.001
141760,1.08088,0.001
141780,1.7905,0.001
141800,2.74734,0.001
141820,1.53762,0.001
141840,1.70446,0.001
141860,1.43882,0.001
141880,1.77041,0.001
141900,2.66982,0.001
141920,2.06861,0.001
141940,1.63174,0.001
141960,1.85863,0.001
141980,1.93927,0.001
142000,2.27688,0.001
142020,2.10876,0.001
142040,1.41976,0.001
142060,2.51813,0.001
142080,2.35199,0.001
142100,2.27589,0.001
142120,1.82864,0.001
142140,1.34163,0.001
142160,1.95814,0.001
142180,1.13111,0.001
142200,1.98412,0.001
142220,2.0349,0.001
142240,1.79737,0.001
142260,1.82521,0.001
142280,2.19148,0.001
142300,2.2633,0.001
142320,2.86905,0.001
142340,2.05851,0.001
142360,1.99762,0.001
142380,0.774239,0.001
142400,2.02846,0.001
142420,1.80688,0.001
142440,2.43388,0.001
142460,2.10261,0.001
142480,1.90955,0.001
142500,3.00759,0.001
142520,2.32046,0.001
142540,1.186,0.001
142560,1.62187,0.001
142580,2.0295,0.001
142600,1.88217,0.001
142620,2.16356,0.001
142640,1.65616,0.001
142660,1.00556,0.001
142680,1.50418,0.001
142700,1.81483,0.001
142720,1.28007,0.001
142740,1.92163,0.001
142760,1.73621,0.001
142780,1.25403,0.001
142800,2.08851,0.001
142820,1.16081,0.001
142840,1.96224,0.001
142860,2.07029,0.001
142880,2.21721,0.001
142900,2.25213,0.001
142920,1.777,0.001
142940,1.92065,0.001
142960,2.1789,0.001
142980,1.26189,0.001
143000,1.77376,0.001
143020,2.03851,0.001
143040,2.05286,0.001
143060,1.68376,0.001
143080,1.39192,0.001
143100,1.91919,0.001
143120,2.32723,0.001
143140,2.15417,0.001
143160,1.94775,0.001
143180,1.74578,0.001
143200,1.69099,0.001
143220,1.87966,0.001
143240,1.06762,0.001
143260,2.36699,0.001
143280,1.85022,0.001
143300,1.3105,0.001
143320,1.1124,0.001
143340,1.91965,0.001
143360,1.69756,0.001
143380,1.98125,0.001
143400,1.83361,0.001
143420,1.84258,0.001
143440,1.69572,0.001
143460,1.66085,0.001
143480,2.33259,0.001
143500,1.37886,0.001
143520,1.87252,0.001
143540,1.38375,0.001
143560,1.57785,0.001
143580,1.63926,0.001
143600,1.74437,0.001
143620,2.93436,0.001
143640,1.59446,0.001
143660,2.49124,0.001
143680,2.11877,0.001
143700,2.09513,0.001
143720,1.56276,0.001
143740,2.35529,0.001
143760,1.8395,0.001
143780,2.25657,0.001
143800,1.66093,0.001
143820,2.43057,0.001
143840,1.80955,0.001
143860,1.93043,0.001
143880,2.00224,0.001
143900,1.44582,0.001
143920,1.14911,0.001
143940,1.93857,0.001
143960,2.32688,0.001
143980,1.53879,0.001
144000,1.02418,0.001
144020,2.03094,0.001
144040,2.1388,0.001
144060,1.76021,0.001
144080,1.79399,0.001
144100,2.13106,0.001
144120,1.37598,0.001
144140,2.42074,0.001
144160,0.896901,0.001
144180,1.73045,0.001
144200,1.05356,0.001
144220,1.68871,0.001
144240,1.82065,0.001
144260,1.46253,0.001
144280,1.99042,0.001
144300,2.19097,0.001
144320,2.28386,0.001
144340,2.14322,0.001
144360,1.63645,0.001
144380,1.56926,0.001
144400,1.47912,0.001
144420,1.35592,0.001
144440,1.56746,0.001
144460,2.01353,0.001
144480,1.55426,0.001
144500,1.93263,0.001
144520,1.96486,0.001
144540,1.75611,0.001
144560,1.44328,0.001
144580,1.38345,0.001
144600,1.37165,0.001
144620,1.61207,0.001
144640,1.53044,0.001
144660,1.32712,0.001
144680,2.36466,0.001
144700,1.8929,0.001
144720,1.54441,0.001
144740,1.94029,0.001
144760,1.52111,0.001
144780,1.54369,0.001
144800,1.55956,0.001
144820,1.74053,0.001
144840,1.49145,0.001
144860,1.00399,0.001
144880,1.21867,0.001
144900,1.90565,0.001
144920,2.02807,0.001
144940,0.85238,0.001
144960,1.28669,0.001
144980,2.39774,0.001
145000,1.50036,0.001
145020,1.18654,0.001
145040,1.52158,0.001
145060,2.18612,0.001
145080,1.62642,0.001
145100,1.968,0.001
145120,2.27464,0.001
145140,1.82846,0.001
145160,1.04101,0.001
145180,1.77424,0.001
145200,1.48237,0.001
145220,1.87663,0.001
145240,1.63888,0.001
145260,1.15356,0.001
145280,1.45873,0.001
145300,1.97717,0.001
145320,1.61442,0.001
145340,1.98217,0.001
145360,1.81119,0.001
145380,1.30432,0.001
145400,1.65322,0.001
145420,1.46056,0.001
145440,1.56105,0.001
145460,1.25292,0.001
145480,1.79383,0.001
145500,1.57509,0.001
145520,1.72871,0.001
145540,1.87851,0.001
145560,1.80876,0.001
145580,2.27371,0.001
145600,1.94081,0.001
145620,2.20257,0.001
145640,1.52566,0.001
145660,1.8731,0.001
145680,2.33021,0.001
145700,1.40811,0.001
145720,1.47403,0.001
145740,1.77094,0.001
145760,1.47488,0.001
145780,1.95081,0.001
145800,2.27646,0.001
145820,1.5804,0.001
145840,1.69462,0.001
145860,1.65192,0.001
145880,1.81905,0.001
145900,1.58183,0.001
145920,1.29775,0.001
145940,1.59595,0.001
145960,1.77722,0.001
145980,1.85505,0.001
146000,1.43144,0.001
146020,1.36805,0.001
146040,1.81841,0.001
146060,2.13247,0.001
146080,2.0052,0.001
146100,1.538,0.001
146120,1.96592,0.001
146140,1.78275,0.001
146160,2.35493,0.001
146180,1.71568,0.001
146200,2.53025,0.001
146220,1.53188,0.001
146240,1.32223,0.001
146260,2.1967,0.001
146280,1.72142,0.001
146300,1.90376,0.001
146320,1.86349,0.001
146340,2.06545,0.001
146360,2.26135,0.001
146380,1.87473,0.001
146400,1.6744,0.001
146420,1.43609,0.001
146440,1.57472,0.001
146460,2.50403,0.001
146480,1.63663,0.001
146500,2.09941,0.001
146520,1.49198,0.001
146540,1.52369,0.001
146560,1.73609,0.001
146580,1.61567,0.001
146600,1.89272,0.001
146620,2.49012,0.001
146640,1.38611,0.001
146660,1.43482,0.001
146680,2.13214,0.001
146700,1.64459,0.001
146720,1.6779,0.001
146740,2.26297,0.001
146760,1.90162,0.001
146780,1.99017,0.001
146800,1.86769,0.001
146820,2.23996,0.001
146840,1.86144,0.001
146860,2.09482,0.001
146880,1.60744,0.001
146900,2.25185,0.001
146920,1.68792,0.001
146940,1.92765,0.001
146960,1.54804,0.001
146980,1.78768,0.001
147000,1.45129,0.001
147020,1.74335,0.001
147040,1.53005,0.001
147060,1.84428,0.001
147080,1.30925,0.001
147100,1.46378,0.001
147120,1.94207,0.001
147140,1.83706,0.001
147160,1.07224,0.001
147180,1.58634,0.001
147200,1.30438,0.001
147220,1.70359,0.001
147240,1.72955,0.001
147260,1.96625,0.001
147280,2.32915,0.001
147300,1.33976,0.001
147320,2.2004,0.001
147340,1.82529,0.001
147360,1.31624,0.001
147380,1.97455,0.001
147400,2.22461,0.001
147420,1.57844,0.001
147440,1.62566,0.001
147460,1.80864,0.001
147480,1.35422,0.001
147500,2.00109,0.001
147520,2.14805,0.001
147540,2.06715,0.001
147560,1.56952,0.001
147580,2.01819,0.001
147600,1.65986,0.001
147620,2.2393,0.001
147640,1.09814,0.001
147660,1.79117,0.001
147680,1.67937,0.001
147700,1.75199,0.001
147720,1.83288,0.001
147740,1.66604,0.001
147760,1.66401,0.001
147780,1.62579,0.001
147800,2.04216,0.001
147820,1.36976,0.001
147840,1.47668,0.001
147860,1.22593,0.001
147880,1.03328,0.001
147900,1.54326,0.001
147920,1.40033,0.001
147940,1.60376,0.001
147960,1.16787,0.001
147980,1.66391,0.001
148000,1.47128,0.001
148020,2.12438,0.001
148040,2.04193,0.001
148060,2.08558,0.001
148080,1.97416,0.001
148100,1.22896,0.001
148120,1.73534,0.001
148140,1.41462,0.001
148160,1.81605,0.001
148180,2.69878,0.001
148200,1.5999,0.001
148220,2.05051,0.001
148240,2.19544,0.001
148260,1.7385,0.001
148280,1.5535,0.001
148300,1.61504,0.001
148320,1.30945,0.001
148340,1.38398,0.001
148360,1.81938,0.001
148380,2.15806,0.001
148400,1.43355,0.001
148420,1.22841,0.001
148440,1.33201,0.001
148460,1.92542,0.001
148480,2.13091,0.001
148500,1.69954,0.001
148520,1.57033,0.001
148540,1.91322,0.001
148560,1.69834,0.001
148580,2.32356,0.001
148600,1.83368,0.001
148620,1.72122,0.001
148640,2.0786,0.001
148660,1.33806,0.001
148680,1.72196,0.001
148700,1.81112,0.001
148720,2.0316,0.001
148740,1.52953,0.001
148760,2.30265,0.001
148780,2.19284,0.001
148800,1.80895,0.001
148820,2.02985,0.001
148840,1.99486,0.001
148860,2.48105,0.001
148880,1.66643,0.001
148900,1.55929,0.001
148920,1.58853,0.001
148940,1.67054,0.001
148960,1.26841,0.001
148980,2.49682,0.001
149000,1.99712,0.001
149020,1.8229,0.001
149040,2.09643,0.001
149060,1.56802,0.001
149080,1.54377,0.001
149100,2.03217,0.001
149120,2.074,0.001
149140,1.93318,0.001
149160,1.58689,0.001
149180,2.23052,0.001
149200,2.03497,0.001
149220,1.32411,0.001
149240,1.67407,0.001
149260,1.332,0.001
149280,1.76608,0.001
149300,1.69929,0.001
149320,1.924,0.001
149340,1.96837,0.001
149360,1.6656,0.001
149380,0.933377,0.001
149400,1.08826,0.001
149420,1.68389,0.001
149440,1.49129,0.001
149460,1.4183,0.001
149480,1.41939,0.001
149500,1.87241,0.001
149520,1.40144,0.001
149540,1.66583,0.001
149560,1.94449,0.001
149580,1.24567,0.001
149600,2.14478,0.001
149620,1.60086,0.001
149640,1.71563,0.001
149660,2.1484,0.001
149680,1.58809,0.001
149700,1.48895,0.001
149720,1.6901,0.001
149740,1.26949,0.001
149760,1.41756,0.001
149780,1.81538,0.001
149800,1.79112,0.001
149820,1.49091,0.001
149840,1.37834,0.001
149860,2.16689,0.001
149880,2.26617,0.001
149900,1.68981,0.001
149920,1.92313,0.001
149940,1.92966,0.001
149960,1.30264,0.001
149980,1.68691,0.001
150000,2.08117,0.001
150020,1.75267,0.001
150040,1.74591,0.001
150060,1.8327,0.001
150080,1.50745,0.001
150100,1.5639,0.001
150120,1.69327,0.001
150140,2.39244,0.001
150160,1.89236,0.001
150180,1.48389,0.001
150200,1.60295,0.001
150220,1.55808,0.001
150240,1.66747,0.001
150260,1.94306,0.001
150280,1.72042,0.001
150300,2.16276,0.001
150320,0.981661,0.001
150340,1.44314,0.001
150360,1.4152,0.001
150380,2.08153,0.001
150400,1.75463,0.001
150420,1.52869,0.001
150440,2.39571,0.001
150460,1.63734,0.001
150480,1.12506,0.001
150500,1.82573,0.001
150520,1.7327,0.001
150540,2.21945,0.001
150560,2.01944,0.001
150580,2.21938,0.001
150600,1.06273,0.001
150620,1.65641,0.001
150640,1.8899,0.001
150660,1.79539,0.001
150680,2.51932,0.001
150700,1.7176,0.001
150720,1.66586,0.001
150740,2.12806,0.001
150760,2.31813,0.001
150780,1.90969,0.001
150800,1.36165,0.001
150820,1.77676,0.001
150840,1.05528,0.001
150860,1.35318,0.001
150880,1.83883,0.001
150900,2.05284,0.001
150920,1.92322,0.001
150940,2.09718,0.001
150960,1.30409,0.001
150980,1.94165,0.001
151000,2.01391,0.001
151020,1.34534,0.001
151040,1.83563,0.001
151060,2.14201,0.001
151080,1.41982,0.001
151100,1.81737,0.001
151120,1.94461,0.001
151140,1.84917,0.001
151160,2.26404,0.001
151180,0.99242,0.001
151200,1.64188,0.001
151220,1.68095,0.001
151240,2.49953,0.001
151260,1.69358,0.001
151280,1.82649,0.001
151300,1.75223,0.001
151320,1.95436,0.001
151340,1.80758,0.001
151360,1.88286,0.001
151380,1.7358,0.001
151400,1.55949,0.001
151420,2.63697,0.001
151440,1.74811,0.001
151460,1.97891,0.001
151480,1.79628,0.001
151500,1.52811,0.001
151520,1.76717,0.001
151540,2.9524,0.001
151560,2.2997,0.001
151580,1.65287,0.001
151600,1.08041,0.001
151620,1.9934,0.001
151640,1.90794,0.001
151660,2.01292,0.001
151680,0.988776,0.001
151700,1.16188,0.001
151720,1.58462,0.001
151740,1.84133,0.001
151760,1.59031,0.001
151780,1.29673,0.001
151800,1.76184,0.001
151820,1.91054,0.001
151840,2.21448,0.001
151860,1.25805,0.001
151880,2.40835,0.001
151900,1.62084,0.001
151920,1.74012,0.001
151940,1.8551,0.001
151960,1.52359,0.001
151980,1.89776,0.001
152000,0.919825,0.001
152020,1.66778,0.001
152040,1.14173,0.001
152060,1.73092,0.001
152080,2.42621,0.001
152100,1.72293,0.001
152120,1.80515,0.001
152140,1.66993,0.001
152160,1.91486,0.001
152180,1.86739,0.001
152200,1.86646,0.001
152220,2.7462,0.001
152240,1.9427,0.001
152260,1.71253,0.001
152280,2.11672,0.001
152300,1.78174,0.001
152320,1.48418,0.001
152340,1.17914,0.001
152360,1.50797,0.001
152380,1.81065,0.001
152400,1.84218,0.001
152420,1.65228,0.001
152440,1.54993,0.001
152460,1.7728,0.001
152480,1.66326,0.001
152500,1.97888,0.001
152520,1.47829,0.001
152540,1.53726,0.001
152560,1.99917,0.001
152580,1.32597,0.001
152600,1.55885,0.001
152620,1.57363,0.001
152640,1.63388,0.001
152660,2.2815,0.001
152680,1.46682,0.001
152700,1.5351,0.001
152720,1.58723,0.001
152740,2.13072,0.001
152760,1.7585,0.001
152780,2.40261,0.001
152800,1.62128,0.001
152820,1.81491,0.001
152840,1.45665,0.001
152860,1.95977,0.001
152880,1.83863,0.001
152900,1.73435,0.001
152920,1.80967,0.001
152940,1.24188,0.001
152960,2.07124,0.001
152980,1.48464,0.001
153000,1.32351,0.001
153020,1.21178,0.001
153040,2.04046,0.001
153060,1.73252,0.001
153080,2.04419,0.001
153100,1.96192,0.001
153120,1.2129,0.001
153140,2.05898,0.001
153160,1.26034,0.001
153180,1.68857,0.001
153200,1.68428,0.001
153220,1.55985,0.001
153240,1.72317,0.001
153260,2.01472,0.001
153280,0.944262,0.001
153300,1.50104,0.001
153320,1.36739,0.001
153340,1.13036,0.001
153360,2.00725,0.001
153380,1.13626,0.001
153400,2.03875,0.001
153420,1.60839,0.001
153440,1.87699,0.001
153460,2.20097,0.001
153480,1.73019,0.001
153500,1.31137,0.001
153520,1.61963,0.001
153540,1.25694,0.001
153560,1.46508,0.001
153580,1.19426,0.001
153600,1.80816,0.001
153620,1.79277,0.001
153640,1.42642,0.001
153660,0.978045,0.001
153680,2.35924,0.001
153700,2.20295,0.001
153720,1.79667,0.001
153740,1.79261,0.001
153760,1.64692,0.001
153780,1.91856,0.001
153800,1.97912,0.001
153820,1.7519,0.001
153840,1.61727,0.001
153860,1.58393,0.001
153880,1.78794,0.001
153900,1.52956,0.001
153920,1.61613,0.001
153940,1.76976,0.001
153960,1.83053,0.001
153980,1.64928,0.001
154000,1.18972,0.001
154020,1.50765,0.001
154040,1.70475,0.001
154060,2.43398,0.001
154080,1.4335,0.001
154100,2.2897,0.001
154120,1.91985,0.001
154140,1.77859,0.001
154160,1.5959,0.001
154180,1.86304,0.001
154200,1.95127,0.001
154220,1.73257,0.001
154240,2.54278,0.001
154260,1.81778,0.001
154280,1.84789,0.001
154300,1.46358,0.001
154320,1.8775,0.001
154340,1.32036,0.001
154360,1.57401,0.001
154380,1.38949,0.001
154400,2.20431,0.001
154420,1.55665,0.001
154440,1.641,0.001
154460,1.79227,0.001
154480,1.5568,0.001
154500,1.88063,0.001
154520,1.41212,0.001
154540,2.23984,0.001
154560,1.97625,0.001
154580,1.32202,0.001
154600,1.85128,0.001
154620,1.85676,0.001
154640,2.20077,0.001
154660,2.07075,0.001
154680,1.42925,0.001
154700,2.00521,0.001
154720,1.41197,0.001
154740,1.86185,0.001
154760,1.37728,0.001
154780,1.64768,0.001
154800,1.74859,0.001
154820,1.40062,0.001
154840,1.35657,0.001
154860,1.77757,0.001
154880,1.53068,0.001
154900,2.06916,0.001
154920,1.40736,0.001
154940,1.83643,0.001
154960,1.98792,0.001
154980,1.59506,0.001
155000,1.46551,0.001
155020,2.13235,0.001
155040,1.54413,0.001
155060,1.47542,0.001
155080,2.53449,0.001
155100,1.76522,0.001
155120,2.14765,0.001
155140,1.07413,0.001
155160,1.32252,0.001
155180,2.15281,0.001
155200,1.80664,0.001
155220,1.97556,0.001
155240,1.55812,0.001
155260,1.35603,0.001
155280,1.52166,0.001
155300,1.50966,0.001
155320,1.5454,0.001
155340,1.44991,0.001
155360,1.30135,0.001
155380,1.22292,0.001
155400,1.49161,0.001
155420,1.79613,0.001
155440,1.29999,0.001
155460,2.45781,0.001
155480,1.98538,0.001
155500,1.3601,0.001
155520,1.72563,0.001
155540,1.8793,0.001
155560,1.89648,0.001
155580,1.86645,0.001
155600,1.77042,0.001
155620,2.06117,0.001
155640,1.67485,0.001
155660,2.08706,0.001
155680,1.69619,0.001
155700,1.80664,0.001
155720,2.22242,0.001
155740,1.63505,0.001
155760,1.82363,0.001
155780,1.99771,0.001
155800,1.56509,0.001
155820,2.04671,0.001
155840,2.40222,0.001
155860,1.5096,0.001
155880,1.9202,0.001
155900,1.49837,0.001
155920,1.72024,0.001
155940,2.32264,0.001
155960,2.38733,0.001
155980,1.88958,0.001
156000,1.85625,0.001
156020,2.00627,0.001
156040,1.45271,0.001
156060,2.03826,0.001
156080,1.89839,0.001
156100,2.2221,0.001
156120,0.943744,0.001
156140,2.20569,0.001
156160,1.88051,0.001
156180,2.18324,0.001
156200,1.55433,0.001
156220,1.77017,0.001
156240,1.09324,0.001
156260,1.51423,0.001
156280,2.39453,0.001
156300,1.64537,0.001
156320,2.00153,0.001
156340,2.03285,0.001
156360,1.8962,0.001
156380,1.60887,0.001
156400,1.49477,0.001
156420,1.63306,0.001
156440,2.16626,0.001
156460,1.3135,0.001
156480,1.77437,0.001
156500,1.59688,0.001
156520,1.46225,0.001
156540,1.92633,0.001
156560,1.54061,0.001
156580,1.20526,0.001
156600,1.30395,0.001
156620,1.33329,0.001
156640,2.0865,0.001
156660,2.0417,0.001
156680,1.84801,0.001
156700,1.31493,0.001
156720,1.50545,0.001
156740,2.2318,0.001
156760,1.006,0.001
156780,1.39935,0.001
156800,1.31926,0.001
156820,1.75575,0.001
156840,1.87904,0.001
156860,1.90244,0.001
156880,1.56231,0.001
156900,1.42578,0.001
156920,1.76644,0.001
156940,1.67361,0.001
156960,2.08677,0.001
156980,1.53624,0.001
157000,1.8447,0.001
157020,1.4912,0.001
157040,1.41373,0.001
157060,1.12256,0.001
157080,1.92404,0.001
157100,1.56333,0.001
157120,1.88651,0.001
157140,2.08948,0.001
157160,1.75095,0.001
157180,2.51887,0.001
157200,1.76611,0.001
157220,1.57262,0.001
157240,2.62115,0.001
157260,1.99796,0.001
157280,1.75404,0.001
157300,1.30783,0.001
157320,2.08098,0.001
157340,2.09334,0.001
157360,1.47388,0.001
157380,1.76396,0.001
157400,2.40188,0.001
157420,1.51643,0.001
157440,1.18446,0.001
157460,2.33357,0.001
157480,1.43154,0.001
157500,2.04734,0.001
157520,1.95001,0.001
157540,1.86175,0.001
157560,2.35906,0.001
157580,1.48194,0.001
157600,1.7079,0.001
157620,1.73154,0.001
157640,1.73873,0.001
157660,1.53595,0.001
157680,1.81634,0.001
157700,2.37945,0.001
157720,1.70921,0.001
157740,1.7931,0.001
157760,1.54264,0.001
157780,1.91042,0.001
157800,1.71431,0.001
157820,1.91502,0.001
157840,1.87873,0.001
157860,1.21023,0.001
157880,1.54561,0.001
157900,2.12307,0.001
157920,1.65035,0.001
157940,1.99186,0.001
157960,1.58027,0.001
157980,2.17146,0.001
158000,1.79546,0.001
158020,1.58999,0.001
158040,1.24426,0.001
158060,1.39068,0.001
158080,1.5255,0.001
158100,1.52113,0.001
158120,1.97821,0.001
158140,1.36749,0.001
158160,1.1109,0.001
158180,1.50978,0.001
158200,1.19798,0.001
158220,1.73351,0.001
158240,1.57882,0.001
158260,1.87395,0.001
158280,1.68284,0.001
158300,1.91602,0.001
158320,1.51478,0.001
158340,1.43789,0.001
158360,1.70525,0.001
158380,1.72727,0.001
158400,1.26746,0.001
158420,1.76007,0.001
158440,1.77272,0.001
158460,2.00718,0.001
158480,1.36891,0.001
158500,2.2208,0.001
158520,2.60372,0.001
158540,2.05461,0.001
158560,1.96708,0.001
158580,2.26577,0.001
158600,1.95244,0.001
158620,2.19612,0.001
158640,1.77707,0.001
158660,1.88364,0.001
158680,1.92448,0.001
158700,1.57537,0.001
158720,2.20796,0.001
158740,1.41181,0.001
158760,1.51753,0.001
158780,1.32527,0.001
158800,1.35587,0.001
158820,1.44477,0.001
158840,1.5118,0.001
158860,1.31892,0.001
158880,1.78844,0.001
158900,1.51045,0.001
158920,2.16347,0.001
158940,2.02271,0.001
158960,1.82755,0.001
158980,1.52705,0.001
159000,1.5895,0.001
159020,1.65132,0.001
159040,1.71398,0.001
159060,1.61881,0.001
159080,1.54996,0.001
159100,2.60579,0.001
159120,1.34176,0.001
159140,2.44436,0.001
159160,2.25651,0.001
159180,1.36321,0.001
159200,1.82137,0.001
159220,1.73276,0.001
159240,1.56073,0.001
159260,1.54208,0.001
159280,1.64502,0.001
159300,1.35582,0.001
159320,1.27596,0.001
159340,1.99222,0.001
159360,1.67927,0.001
159380,1.59329,0.001
159400,1.9968,0.001
159420,1.44886,0.001
159440,1.70523,0.001
159460,2.62018,0.001
159480,1.36661,0.001
159500,1.99723,0.001
159520,1.64542,0.001
159540,1.17002,0.001
159560,1.28899,0.001
159580,1.58896,0.001
159600,2.06683,0.001
159620,0.855417,0.001
159640,1.51489,0.001
159660,1.44411,0.001
159680,1.54841,0.001
159700,2.12826,0.001
159720,1.1598,0.001
159740,1.99617,0.001
159760,1.77052,0.001
159780,1.82208,0.001
159800,1.49481,0.001
159820,1.19415,0.001
159840,1.0344,0.001
159860,1.48698,0.001
159880,1.72889,0.001
159900,2.29605,0.001
159920,1.44177,0.001
159940,1.74333,0.001
159960,1.37053,0.001
159980,1.44877,0.001
160000,1.71835,0.001
160020,1.5406,0.001
160040,1.63218,0.001
160060,2.26391,0.001
160080,1.74746,0.001
160100,1.61464,0.001
160120,1.61336,0.001
160140,1.89225,0.001
160160,1.76596,0.001
160180,1.95862,0.001
160200,2.14263,0.001
160220,1.67138,0.001
160240,1.17077,0.001
160260,2.3014,0.001
160280,0.937579,0.001
160300,2.3142,0.001
160320,1.45219,0.001
160340,1.37564,0.001
160360,1.28746,0.001
160380,1.38035,0.001
160400,2.33596,0.001
160420,1.7145,0.001
160440,2.04258,0.001
160460,1.25696,0.001
160480,1.21926,0.001
160500,1.93672,0.001
160520,1.86421,0.001
160540,2.03322,0.001
160560,1.51196,0.001
160580,1.82692,0.001
160600,2.42665,0.001
160620,1.35511,0.001
160640,1.19971,0.001
160660,1.36439,0.001
160680,2.05,0.001
160700,2.07431,0.001
160720,1.52473,0.001
160740,1.43252,0.001
160760,1.82091,0.001
160780,2.15275,0.001
160800,1.82031,0.001
160820,1.22336,0.001
160840,1.39957,0.001
160860,1.4962,0.001
160880,2.52148,0.001
160900,1.5024,0.001
160920,1.50012,0.001
160940,1.77878,0.001
160960,1.27787,0.001
160980,1.17166,0.001
161000,1.42578,0.001
161020,1.33716,0.001
161040,1.67038,0.001
161060,1.81007,0.001
161080,1.83241,0.001
161100,1.56446,0.001
161120,1.6152,0.001
161140,1.38017,0.001
161160,2.05063,0.001
161180,1.8989,0.001
161200,1.48444,0.001
161220,2.03248,0.001
161240,1.97518,0.001
161260,1.402,0.001
161280,0.956962,0.001
161300,1.96889,0.001
161320,1.45156,0.001
161340,1.5707,0.001
161360,1.23827,0.001
161380,1.53911,0.001
161400,1.93074,0.001
161420,1.77687,0.001
161440,1.719,0.001
161460,1.95629,0.001
161480,2.14472,0.001
161500,2.15081,0.001
161520,0.977122,0.001
161540,1.44292,0.001
161560,1.97303,0.001
161580,1.31733,0.001
161600,1.90532,0.001
161620,1.799,0.001
161640,1.70002,0.001
161660,1.30568,0.001
161680,1.74188,0.001
161700,1.46954,0.001
161720,2.1709,0.001
161740,1.78989,0.001
161760,1.14661,0.001
161780,1.24322,0.001
161800,2.66576,0.001
161820,1.76985,0.001
161840,1.33668,0.001
161860,1.73122,0.001
161880,1.61922,0.001
161900,1.74096,0.001
161920,1.8505,0.001
161940,1.44345,0.001
161960,1.39512,0.001
161980,1.32855,0.001
162000,2.27971,0.001
162020,1.63101,0.001
162040,1.75093,0.001
162060,1.61344,0.001
162080,1.37191,0.001
162100,1.74944,0.001
162120,2.4225,0.001
162140,1.79609,0.001
162160,1.34356,0.001
162180,1.78934,0.001
162200,1.46198,0.001
162220,1.50315,0.001
162240,1.53925,0.001
162260,1.77443,0.001
162280,1.56736,0.001
162300,1.76514,0.001
162320,1.44322,0.001
162340,1.66002,0.001
162360,1.74173,0.001
162380,1.09251,0.001
162400,1.95973,0.001
162420,1.33651,0.001
162440,2.79854,0.001
162460,2.12795,0.001
162480,2.04513,0.001
162500,1.79481,0.001
162520,1.45935,0.001
162540,2.07408,0.001
162560,1.02588,0.001
162580,1.31068,0.001
162600,1.55592,0.001
162620,1.60712,0.001
162640,1.6239,0.001
162660,1.32502,0.001
162680,1.43858,0.001
162700,1.26181,0.001
162720,1.84971,0.001
162740,1.28895,0.001
162760,1.65292,0.001
162780,1.71481,0.001
162800,1.63478,0.001
162820,1.41877,0.001
162840,1.49116,0.001
162860,1.16186,0.001
162880,1.59452,0.001
162900,1.56379,0.001
162920,1.869,0.001
162940,1.99404,0.001
162960,1.31215,0.001
162980,2.13165,0.001
163000,1.43812,0.001
163020,1.50632,0.001
163040,1.73256,0.001
163060,1.65298,0.001
163080,1.51014,0.001
163100,2.30185,0.001
163120,1.88686,0.001
163140,1.36395,0.001
163160,1.3685,0.001
163180,1.57018,0.001
163200,1.0712,0.001
163220,1.51383,0.001
163240,1.74447,0.001
163260,1.69775,0.001
163280,1.87167,0.001
163300,1.69156,0.001
163320,2.17366,0.001
163340,1.86029,0.001
163360,1.99423,0.001
163380,1.30379,0.001
163400,1.50763,0.001
163420,1.66801,0.001
163440,1.13602,0.001
163460,1.48468,0.001
163480,1.4029,0.001
163500,1.18546,0.001
163520,2.17549,0.001
163540,1.26802,0.001
163560,2.17819,0.001
163580,1.13656,0.001
163600,1.60261,0.001
163620,1.80845,0.001
163640,2.21777,0.001
163660,1.91685,0.001
163680,0.859995,0.001
163700,1.56478,0.001
163720,1.67515,0.001
163740,1.84336,0.001
163760,1.64339,0.001
163780,2.10345,0.001
163800,1.01138,0.001
163820,1.41637,0.001
163840,2.14905,0.001
163860,1.34799,0.001
163880,2.0522,0.001
163900,1.15306,0.001
163920,1.13912,0.001
163940,1.74531,0.001
163960,1.76665,0.001
163980,1.48291,0.001
164000,1.56625,0.001
164020,1.29809,0.001
164040,1.61941,0.001
164060,1.62375,0.001
164080,1.5756,0.001
164100,2.27656,0.001
164120,0.864065,0.001
164140,1.91256,0.001
164160,1.53087,0.001
164180,1.63741,0.001
164200,1.33852,0.001
164220,1.51405,0.001
164240,2.28133,0.001
164260,1.48059,0.001
164280,1.85425,0.001
164300,1.40078,0.001
164320,1.5896,0.001
164340,1.49419,0.001
164360,1.67267,0.001
164380,1.89716,0.001
164400,2.157,0.001
164420,2.03504,0.001
164440,1.33803,0.001
164460,2.09074,0.001
164480,1.54357,0.001
164500,1.95739,0.001
164520,1.75754,0.001
164540,1.6193,0.001
164560,1.57058,0.001
164580,1.2823,0.001
164600,1.35756,0.001
164620,1.70101,0.001
164640,2.18297,0.001
164660,2.15326,0.001
164680,1.30742,0.001
164700,1.98274,0.001
164720,1.85211,0.001
164740,1.95287,0.001
164760,1.79354,0.001
164780,1.56201,0.001
164800,1.81678,0.001
164820,1.72579,0.001
164840,1.31146,0.001
164860,1.27483,0.001
164880,1.45279,0.001
164900,1.35026,0.001
164920,1.30576,0.001
164940,1.70223,0.001
164960,2.40606,0.001
164980,1.60348,0.001
165000,1.29819,0.001
165020,1.44413,0.001
165040,1.7059,0.001
165060,1.99553,0.001
165080,1.68511,0.001
165100,1.2079,0.001
165120,2.41389,0.001
165140,1.57646,0.001
165160,3.01769,0.001
165180,1.83229,0.001
165200,1.48337,0.001
165220,1.8522,0.001
165240,1.79326,0.001
165260,1.92688,0.001
165280,1.77462,0.001
165300,1.12049,0.001
165320,2.10494,0.001
165340,2.07801,0.001
165360,1.50397,0.001
165380,1.73993,0.001
165400,1.46667,0.001
165420,1.31777,0.001
165440,1.54964,0.001
165460,1.69279,0.001
165480,2.35927,0.001
165500,0.995617,0.001
165520,1.88678,0.001
165540,2.67444,0.001
165560,1.76171,0.001
165580,1.71807,0.001
165600,1.85144,0.001
165620,1.73583,0.001
165640,1.47886,0.001
165660,1.86296,0.001
165680,1.81507,0.001
165700,1.27191,0.001
165720,1.9765,0.001
165740,1.74754,0.001
165760,1.09076,0.001
165780,1.28692,0.001
165800,1.87034,0.001
165820,1.60276,0.001
165840,1.61791,0.001
165860,2.13441,0.001
165880,2.28255,0.001
165900,1.62593,0.001
165920,2.27361,0.001
165940,1.86441,0.001
165960,1.96263,0.001
165980,2.10627,0.001
166000,1.53839,0.001
166020,1.74479,0.001
166040,1.75782,0.001
166060,1.58919,0.001
166080,2.0382,0.001
166100,1.43502,0.001
166120,1.75634,0.001
166140,2.09847,0.001
166160,2.09964,0.001
166180,1.94198,0.001
166200,1.30102,0.001
166220,1.87731,0.001
166240,1.28987,0.001
166260,1.53571,0.001
166280,1.46478,0.001
166300,1.97908,0.001
166320,1.41162,0.001
166340,1.31297,0.001
166360,1.96556,0.001
166380,1.34217,0.001
166400,1.28535,0.001
166420,1.40421,0.001
166440,1.6951,0.001
166460,2.06533,0.001
166480,1.93492,0.001
166500,2.42397,0.001
166520,1.97177,0.001
166540,2.3408,0.001
166560,1.42672,0.001
166580,1.85634,0.001
166600,1.59056,0.001
166620,1.93451,0.001
166640,1.87423,0.001
166660,1.74923,0.001
166680,1.39711,0.001
166700,1.90915,0.001
166720,2.39488,0.001
166740,2.83425,0.001
166760,1.62967,0.001
166780,1.70536,0.001
166800,2.22139,0.001
166820,1.30275,0.001
166840,2.24652,0.001
166860,1.97995,0.001
166880,1.59968,0.001
166900,1.5802,0.001
166920,2.09381,0.001
166940,1.064,0.001
166960,1.21418,0.001
166980,1.32475,0.001
167000,2.82253,0.001
167020,1.46961,0.001
167040,1.59314,0.001
167060,2.0076,0.001
167080,1.32188,0.001
167100,1.59934,0.001
167120,1.3861,0.001
167140,2.11373,0.001
167160,1.59653,0.001
167180,1.88113,0.001
167200,1.45403,0.001
167220,1.24723,0.001
167240,1.69034,0.001
167260,1.45682,0.001
167280,1.99349,0.001
167300,2.54449,0.001
167320,2.41266,0.001
167340,1.50487,0.001
167360,1.46791,0.001
167380,1.64364,0.001
167400,1.31377,0.001
167420,1.25411,0.001
167440,1.34776,0.001
167460,1.42739,0.001
167480,1.54265,0.001
167500,2.37351,0.001
167520,1.69966,0.001
167540,1.59543,0.001
167560,2.15258,0.001
167580,1.71788,0.001
167600,1.96355,0.001
167620,1.56057,0.001
167640,1.80245,0.001
167660,2.45181,0.001
167680,1.86228,0.001
167700,1.29157,0.001
167720,0.91355,0.001
167740,1.74386,0.001
167760,1.05691,0.001
167780,1.71635,0.001
167800,1.56548,0.001
167820,1.45678,0.001
167840,1.40477,0.001
167860,1.9732,0.001
167880,2.31298,0.001
167900,1.44193,0.001
167920,2.17178,0.001
167940,1.86306,0.001
167960,1.41936,0.001
167980,2.05803,0.001
168000,2.2141,0.001
168020,2.37635,0.001
168040,1.88629,0.001
168060,1.32281,0.001
168080,2.17761,0.001
168100,1.90264,0.001
168120,1.17957,0.001
168140,2.26303,0.001
168160,1.07107,0.001
168180,1.63873,0.001
168200,1.34969,0.001
168220,1.73172,0.001
168240,1.76579,0.001
168260,1.80088,0.001
168280,1.88922,0.001
168300,1.58193,0.001
168320,1.34043,0.001
168340,2.14862,0.001
168360,1.22312,0.001
168380,1.33864,0.001
168400,1.48671,0.001
168420,1.61464,0.001
168440,1.86642,0.001
168460,2.04587,0.001
168480,1.18921,0.001
168500,1.23339,0.001
168520,1.28699,0.001
168540,1.8535,0.001
168560,1.9698,0.001
168580,2.3228,0.001
168600,1.99305,0.001
168620,2.23456,0.001
168640,1.75624,0.001
168660,1.45968,0.001
168680,1.58049,0.001
168700,1.68929,0.001
168720,1.79429,0.001
168740,1.84937,0.001
168760,1.78133,0.001
168780,2.25778,0.001
168800,2.54091,0.001
168820,1.58273,0.001
168840,1.81382,0.001
168860,1.796,0.001
168880,0.950294,0.001
168900,1.71864,0.001
168920,1.77198,0.001
168940,1.97441,0.001
168960,1.72497,0.001
168980,1.81567,0.001
169000,1.00382,0.001
169020,1.31321,0.001
169040,2.10344,0.001
169060,1.37819,0.001
169080,1.33781,0.001
169100,1.86593,0.001
169120,2.09818,0.001
169140,1.86912,0.001
169160,1.88619,0.001
169180,1.96632,0.001
169200,1.49753,0.001
169220,2.03896,0.001
169240,1.54921,0.001
169260,1.691,0.001
169280,1.5442,0.001
169300,2.2031,0.001
169320,1.86907,0.001
169340,2.41331,0.001
169360,2.35264,0.001
169380,1.92684,0.001
169400,1.57197,0.001
169420,1.92973,0.001
169440,1.4633,0.001
169460,1.2318,0.001
169480,1.41655,0.001
169500,1.96894,0.001
169520,1.68684,0.001
169540,1.63137,0.001
169560,1.35186,0.001
169580,1.15663,0.001
169600,1.13037,0.001
169620,1.75327,0.001
169640,1.53245,0.001
169660,1.41844,0.001
169680,2.19448,0.001
169700,1.18002,0.001
169720,1.79344,0.001
169740,1.46202,0.001
169760,2.04007,0.001
169780,2.02788,0.001
169800,1.45018,0.001
169820,1.26175,0.001
169840,1.65722,0.001
169860,2.03222,0.001
169880,1.78511,0.001
169900,1.28535,0.001
169920,2.20253,0.001
169940,1.37454,0.001
169960,1.61138,0.001
169980,2.36411,0.001
170000,1.62324,0.001
170020,1.32049,0.001
170040,1.53523,0.001
170060,1.05348,0.001
170080,1.72986,0.001
170100,1.79424,0.001
170120,1.57066,0.001
170140,1.90678,0.001
170160,1.82969,0.001
170180,2.00687,0.001
170200,2.55265,0.001
170220,1.71743,0.001
170240,1.26092,0.001
170260,2.05431,0.001
170280,0.91738,0.001
170300,1.85953,0.001
170320,1.62094,0.001
170340,1.54367,0.001
170360,1.62865,0.001
170380,1.90865,0.001
170400,1.18181,0.001
170420,1.15439,0.001
170440,1.07834,0.001
170460,1.79696,0.001
170480,1.66093,0.001
170500,1.95581,0.001
170520,1.35681,0.001
170540,1.92769,0.001
170560,2.24804,0.001
170580,1.27228,0.001
170600,1.90258,0.001
170620,1.76324,0.001
170640,1.95622,0.001
170660,2.25506,0.001
170680,2.35739,0.001
170700,0.91233,0.001
170720,1.72075,0.001
170740,1.58014,0.001
170760,1.81252,0.001
170780,1.62028,0.001
170800,0.895004,0.001
170820,2.20639,0.001
170840,1.69027,0.001
170860,1.72605,0.001
170880,1.50122,0.001
170900,2.21156,0.001
170920,1.20549,0.001
170940,1.65306,0.001
170960,1.63253,0.001
170980,2.35681,0.001
171000,1.78135,0.001
171020,2.36571,0.001
171040,1.33681,0.001
171060,1.91852,0.001
171080,1.19755,0.001
171100,1.62065,0.001
171120,1.87857,0.001
171140,1.61714,0.001
171160,1.64162,0.001
171180,2.13892,0.001
171200,1.26817,0.001
171220,1.98869,0.001
171240,1.61901,0.001
171260,1.82926,0.001
171280,2.27585,0.001
171300,1.76437,0.001
171320,1.95844,0.001
171340,1.65878,0.001
171360,1.85337,0.001
171380,1.67801,0.001
171400,1.98435,0.001
171420,1.70988,0.001
171440,1.10549,0.001
171460,1.38181,0.001
171480,2.68383,0.001
171500,1.37412,0.001
171520,2.29158,0.001
171540,1.52536,0.001
171560,1.76898,0.001
171580,1.81167,0.001
171600,1.47066,0.001
171620,2.12678,0.001
171640,1.90956,0.001
171660,1.33446,0.001
171680,1.41655,0.001
171700,2.15401,0.001
171720,1.83246,0.001
171740,2.06812,0.001
171760,0.73734,0.001
171780,1.93371,0.001
171800,2.16872,0.001
171820,1.36715,0.001
171840,1.16076,0.001
171860,1.63464,0.001
171880,1.96836,0.001
171900,1.14144,0.001
171920,1.05926,0.001
171940,1.37837,0.001
171960,1.75687,0.001
171980,1.36882,0.001
172000,1.98392,0.001
172020,1.32367,0.001
172040,1.43909,0.001
172060,2.13009,0.001
172080,2.04959,0.001
172100,1.55526,0.001
172120,1.56382,0.001
172140,1.95158,0.001
172160,1.64867,0.001
172180,1.64866,0.001
172200,1.93622,0.001
172220,1.67208,0.001
172240,1.75707,0.001
172260,1.27016,0.001
172280,0.986937,0.001
172300,1.40305,0.001
172320,1.78152,0.001
172340,1.47933,0.001
172360,1.75369,0.001
172380,1.61903,0.001
172400,1.22961,0.001
172420,2.00848,0.001
172440,1.90763,0.001
172460,1.82267,0.001
172480,1.48699,0.001
172500,2.03455,0.001
172520,1.62969,0.001
172540,1.94841,0.001
172560,1.50577,0.001
172580,1.84154,0.001
172600,1.48004,0.001
172620,1.59238,0.001
172640,1.96634,0.001
172660,2.07076,0.001
172680,1.29567,0.001
172700,1.25762,0.001
172720,1.27846,0.001
172740,1.27665,0.001
172760,1.80115,0.001
172780,1.8178,0.001
172800,1.41366,0.001
172820,1.30378,0.001
172840,1.61109,0.001
172860,1.37937,0.001
172880,1.41099,0.001
172900,1.61162,0.001
172920,1.48461,0.001
172940,1.96564,0.001
172960,1.80718,0.001
172980,1.60476,0.001
173000,1.20537,0.001
173020,1.1159,0.001
173040,1.61399,0.001
173060,1.43693,0.001
173080,2.06602,0.001
173100,1.86382,0.001
173120,1.26797,0.001
173140,1.65439,0.001
173160,1.33758,0.001
173180,2.30481,0.001
173200,1.79779,0.001
173220,1.63968,0.001
173240,1.13325,0.001
173260,2.05412,0.001
173280,2.12848,0.001
173300,1.35332,0.001
173320,0.888136,0.001
173340,1.32952,0.001
173360,1.87244,0.001
173380,1.46405,0.001
173400,1.55942,0.001
173420,2.32132,0.001
173440,1.72046,0.001
173460,1.11589,0.001
173480,1.57554,0.001
173500,1.27468,0.001
173520,1.57067,0.001
173540,1.26606,0.001
173560,1.56577,0.001
173580,2.3932,0.001
173600,1.49152,0.001
173620,1.59144,0.001
173640,1.6267,0.001
173660,1.61606,0.001
173680,1.95031,0.001
173700,1.29429,0.001
173720,1.88289,0.001
173740,2.13884,0.001
173760,2.1329,0.001
173780,1.32562,0.001
173800,1.43982,0.001
173820,1.2408,0.001
173840,2.0634,0.001
173860,1.50655,0.001
173880,1.80559,0.001
173900,1.22553,0.001
173920,2.01457,0.001
173940,1.77478,0.001
173960,1.11151,0.001
173980,1.68194,0.001
174000,1.58127,0.001
174020,1.54659,0.001
174040,2.05127,0.001
174060,1.77229,0.001
174080,1.58556,0.001
174100,1.40721,0.001
174120,1.8078,0.001
174140,1.93837,0.001
174160,1.39928,0.001
174180,1.17456,0.001
174200,1.10372,0.001
174220,1.71127,0.001
174240,2.02555,0.001
174260,1.56246,0.001
174280,1.71101,0.001
174300,1.69259,0.001
174320,1.55723,0.001
174340,2.20206,0.001
174360,1.29488,0.001
174380,2.04069,0.001
174400,1.32516,0.001
174420,1.85962,0.001
174440,1.30283,0.001
174460,2.23081,0.001
174480,0.895022,0.001
174500,1.72371,0.001
174520,1.60058,0.001
174540,1.54924,0.001
174560,2.23282,0.001
174580,1.74,0.001
174600,1.63754,0.001
174620,1.63176,0.001
174640,1.38133,0.001
174660,1.65726,0.001
174680,1.20606,0.001
174700,1.32104,0.001
174720,1.40129,0.001
174740,1.56293,0.001
174760,2.27374,0.001
174780,1.58765,0.001
174800,1.93046,0.001
174820,1.51999,0.001
174840,1.81316,0.001
174860,1.42507,0.001
174880,1.0579,0.001
174900,2.24025,0.001
174920,1.83012,0.001
174940,1.95687,0.001
174960,1.56461,0.001
174980,2.14435,0.001
175000,2.49255,0.001
175020,1.51826,0.001
175040,1.84877,0.001
175060,1.23227,0.001
175080,1.74386,0.001
175100,1.42908,0.001
175120,2.00952,0.001
175140,1.22244,0.001
175160,1.84675,0.001
175180,1.99532,0.001
175200,1.39044,0.001
175220,1.708,0.001
175240,1.8375,0.001
175260,1.27103,0.001
175280,2.02176,0.001
175300,1.58407,0.001
175320,1.09976,0.001
175340,1.12804,0.001
175360,1.74523,0.001
175380,1.86677,0.001
175400,1.6065,0.001
175420,1.03472,0.001
175440,1.99027,0.001
175460,1.13195,0.001
175480,1.45914,0.001
175500,1.54431,0.001
175520,1.19633,0.001
175540,1.78484,0.001
175560,1.85557,0.001
175580,1.32135,0.001
175600,1.6931,0.001
175620,1.49431,0.001
175640,2.51064,0.001
175660,1.50969,0.001
175680,1.1462,0.001
175700,1.73304,0.001
175720,2.09614,0.001
175740,1.69709,0.001
175760,1.45367,0.001
175780,2.03591,0.001
175800,1.49862,0.001
175820,2.10083,0.001
175840,1.4576,0.001
175860,1.47985,0.001
175880,1.74221,0.001
175900,1.76828,0.001
175920,1.30415,0.001
175940,2.04877,0.001
175960,1.28113,0.001
175980,1.59601,0.001
176000,0.963898,0.001
176020,1.41786,0.001
176040,1.80085,0.001
176060,1.55387,0.001
176080,1.83495,0.001
176100,1.25597,0.001
176120,1.95597,0.001
176140,2.01713,0.001
176160,1.86037,0.001
176180,1.86525,0.001
176200,2.20429,0.001
176220,2.18848,0.001
176240,1.44812,0.001
176260,1.57633,0.001
176280,1.81326,0.001
176300,1.79978,0.001
176320,1.06735,0.001
176340,1.70169,0.001
176360,1.46282,0.001
176380,0.901602,0.001
176400,1.92143,0.001
176420,1.80025,0.001
176440,1.53214,0.001
176460,1.97697,0.001
176480,1.4392,0.001
176500,1.56468,0.001
176520,1.6113,0.001
176540,1.83523,0.001
176560,1.70041,0.001
176580,1.99604,0.001
176600,1.98505,0.001
176620,1.50134,0.001
176640,1.31772,0.001
176660,1.72937,0.001
176680,1.33232,0.001
176700,2.09029,0.001
176720,1.44966,0.001
176740,1.96661,0.001
176760,1.38125,0.001
176780,2.12972,0.001
176800,1.99272,0.001
176820,1.52035,0.001
176840,1.53048,0.001
176860,1.30094,0.001
176880,1.94415,0.001
176900,2.30301,0.001
176920,2.21945,0.001
176940,1.7801,0.001
176960,1.7296,0.001
176980,1.45404,0.001
177000,1.01937,0.001
177020,1.51423,0.001
177040,1.7194,0.001
177060,2.01189,0.001
177080,1.14955,0.001
177100,1.85659,0.001
177120,1.58602,0.001
177140,1.67834,0.001
177160,1.65427,0.001
177180,1.42788,0.001
177200,1.94965,0.001
177220,1.83672,0.001
177240,1.9485,0.001
177260,1.01962,0.001
177280,1.66024,0.001
177300,1.47369,0.001
177320,1.78025,0.001
177340,1.50855,0.001
177360,1.06657,0.001
177380,1.73102,0.001
177400,1.87877,0.001
177420,1.85137,0.001
177440,1.76343,0.001
177460,1.87987,0.001
177480,1.79298,0.001
177500,2.1278,0.001
177520,1.2955,0.001
177540,1.65122,0.001
177560,1.25325,0.001
177580,1.21649,0.001
177600,1.59416,0.001
177620,2.23791,0.001
177640,1.12852,0.001
177660,1.47835,0.001
177680,1.69644,0.001
177700,1.40811,0.001
177720,2.66408,0.001
177740,1.56261,0.001
177760,2.36109,0.001
177780,1.30746,0.001
177800,1.70735,0.001
177820,1.60048,0.001
177840,1.90724,0.001
177860,1.71682,0.001
177880,1.20956,0.001
177900,1.40891,0.001
177920,1.24251,0.001
177940,1.84014,0.001
177960,1.36155,0.001
177980,1.49337,0.001
178000,1.68658,0.001
178020,1.70478,0.001
178040,1.42405,0.001
178060,1.30216,0.001
178080,1.80799,0.001
178100,1.72972,0.001
178120,1.53552,0.001
178140,2.17472,0.001
178160,1.95834,0.001
178180,1.6401,0.001
178200,1.04659,0.001
178220,2.30622,0.001
178240,0.85673,0.001
178260,1.19729,0.001
178280,1.98542,0.001
178300,1.4774,0.001
178320,1.309,0.001
178340,1.39219,0.001
178360,1.31752,0.001
178380,1.34073,0.001
178400,1.45384,0.001
178420,1.03327,0.001
178440,1.36773,0.001
178460,1.63629,0.001
178480,1.6638,0.001
178500,1.46107,0.001
178520,1.79039,0.001
178540,1.76244,0.001
178560,1.9629,0.001
178580,1.59246,0.001
178600,2.74118,0.001
178620,1.69788,0.001
178640,1.9416,0.001
178660,1.57122,0.001
178680,1.44613,0.001
178700,1.48002,0.001
178720,0.947266,0.001
178740,1.4533,0.001
178760,1.38307,0.001
178780,1.93106,0.001
178800,1.86052,0.001
178820,1.54945,0.001
178840,1.37942,0.001
178860,2.03666,0.001
178880,1.19008,0.001
178900,1.53319,0.001
178920,1.75763,0.001
178940,0.937717,0.001
178960,1.86119,0.001
178980,1.26774,0.001
179000,1.69085,0.001
179020,1.76707,0.001
179040,1.51356,0.001
179060,1.74358,0.001
179080,1.94626,0.001
179100,1.8341,0.001
179120,1.26828,0.001
179140,1.57693,0.001
179160,1.52693,0.001
179180,1.43136,0.001
179200,2.23239,0.001
179220,1.26769,0.001
179240,1.57057,0.001
179260,1.21284,0.001
179280,1.58149,0.001
179300,1.79669,0.001
179320,1.96645,0.001
179340,1.48157,0.001
179360,1.66021,0.001
179380,1.66191,0.001
179400,1.21378,0.001
179420,1.87649,0.001
179440,1.50517,0.001
179460,1.34129,0.001
179480,1.22334,0.001
179500,2.29886,0.001
179520,1.05481,0.001
179540,0.831991,0.001
179560,0.717494,0.001
179580,1.1611,0.001
179600,2.31577,0.001
179620,1.43397,0.001
179640,1.22857,0.001
179660,2.07361,0.001
179680,2.21893,0.001
179700,1.87667,0.001
179720,1.89139,0.001
179740,1.94472,0.001
179760,1.71128,0.001
179780,2.1423,0.001
179800,1.81167,0.001
179820,2.18499,0.001
179840,1.4868,0.001
179860,1.01583,0.001
179880,2.54833,0.001
179900,1.52917,0.001
179920,1.90397,0.001
179940,1.80615,0.001
179960,1.49197,0.001
179980,1.38724,0.001
180000,1.17378,0.001
180020,1.67142,0.001
180040,1.45395,0.001
180060,1.41452,0.001
180080,1.37483,0.001
180100,2.19551,0.001
180120,1.53882,0.001
180140,1.28563,0.001
180160,1.46267,0.001
180180,2.10258,0.001
180200,1.84803,0.001
180220,2.05713,0.001
180240,1.64636,0.001
180260,1.4467,0.001
180280,1.21734,0.001
180300,1.69794,0.001
180320,1.25903,0.001
180340,1.7593,0.001
180360,1.40408,0.001
180380,1.3192,0.001
180400,1.82374,0.001
180420,1.70503,0.001
180440,1.34497,0.001
180460,1.9181,0.001
180480,2.03348,0.001
180500,1.83017,0.001
180520,1.4543,0.001
180540,2.38719,0.001
180560,1.46985,0.001
180580,2.4168,0.001
180600,2.14085,0.001
180620,2.34512,0.001
180640,1.57451,0.001
180660,1.40263,0.001
180680,1.6043,0.001
180700,1.44129,0.001
180720,1.39847,0.001
180740,1.67082,0.001
180760,1.37045,0.001
180780,1.15728,0.001
180800,1.92524,0.001
180820,1.94516,0.001
180840,1.38929,0.001
180860,2.02001,0.001
180880,1.60716,0.001
180900,1.93292,0.001
180920,1.53828,0.001
180940,0.833688,0.001
180960,1.73587,0.001
180980,1.74719,0.001
181000,2.417,0.001
181020,2.01147,0.001
181040,1.62979,0.001
181060,1.11502,0.001
181080,2.24692,0.001
181100,2.18765,0.001
181120,1.03436,0.001
181140,2.08415,0.001
181160,1.42273,0.001
181180,2.02091,0.001
181200,1.50301,0.001
181220,2.18665,0.001
181240,1.67826,0.001
181260,1.43157,0.001
181280,1.91482,0.001
181300,0.934726,0.001
181320,1.52235,0.001
181340,2.33406,0.001
181360,1.53438,0.001
181380,1.56147,0.001
181400,1.26486,0.001
181420,1.47218,0.001
181440,2.59987,0.001
181460,1.89947,0.001
181480,1.60031,0.001
181500,1.31447,0.001
181520,2.11701,0.001
181540,1.46484,0.001
181560,2.18691,0.001
181580,1.34268,0.001
181600,1.84853,0.001
181620,1.5111,0.001
181640,2.14234,0.001
181660,1.46869,0.001
181680,1.69892,0.001
181700,1.99061,0.001
181720,1.30871,0.001
181740,2.54916,0.001
181760,1.36477,0.001
181780,1.38014,0.001
181800,1.85401,0.001
181820,1.72625,0.001
181840,1.17251,0.001
181860,1.75613,0.001
181880,2.20073,0.001
181900,2.12986,0.001
181920,1.78201,0.001
181940,1.69079,0.001
181960,1.09405,0.001
181980,1.55463,0.001
182000,1.93848,0.001
182020,1.47215,0.001
182040,1.65922,0.001
182060,0.860942,0.001
182080,1.37094,0.001
182100,1.54585,0.001
182120,1.34182,0.001
182140,1.7026,0.001
182160,1.99078,0.001
182180,2.00515,0.001
182200,0.957632,0.001
182220,1.60545,0.001
182240,1.02935,0.001
182260,1.38443,0.001
182280,1.80907,0.001
182300,1.71742,0.001
182320,1.80627,0.001
182340,1.38849,0.001
182360,1.73634,0.001
182380,1.22363,0.001
182400,1.93084,0.001
182420,1.78243,0.001
182440,2.46571,0.001
182460,1.06275,0.001
182480,1.84011,0.001
182500,1.9969,0.001
182520,1.56468,0.001
182540,1.51758,0.001
182560,1.75192,0.001
182580,2.05015,0.001
182600,1.77088,0.001
182620,1.29413,0.001
182640,1.41679,0.001
182660,1.82276,0.001
182680,1.38931,0.001
182700,1.546,0.001
182720,1.30129,0.001
182740,1.42978,0.001
182760,1.84989,0.001
182780,1.28539,0.001
182800,1.70792,0.001
182820,1.07343,0.001
182840,1.46377,0.001
182860,1.84305,0.001
182880,2.04477,0.001
182900,1.27757,0.001
182920,1.77307,0.001
182940,1.45801,0.001
182960,1.93401,0.001
182980,1.58345,0.001
183000,2.202,0.001
183020,1.18183,0.001
183040,1.26428,0.001
183060,1.58396,0.001
183080,1.76218,0.001
183100,1.78963,0.001
183120,1.70764,0.001
183140,2.2422,0.001
183160,1.75398,0.001
183180,1.38999,0.001
183200,1.52788,0.001
183220,1.91106,0.001
183240,1.02239,0.001
183260,1.6307,0.001
183280,1.33582,0.001
183300,1.96807,0.001
183320,1.61498,0.001
183340,2.33861,0.001
183360,1.18719,0.001
183380,1.38186,0.001
183400,1.39703,0.001
183420,1.78739,0.001
183440,1.76329,0.001
183460,1.40895,0.001
183480,2.01279,0.001
183500,1.57739,0.001
183520,1.56115,0.001
183540,1.95793,0.001
183560,2.41345,0.001
183580,2.28193,0.001
183600,1.67654,0.001
183620,1.95527,0.001
183640,1.36426,0.001
183660,2.07983,0.001
183680,1.35987,0.001
183700,1.03742,0.001
183720,1.18876,0.001
183740,2.07212,0.001
183760,1.58869,0.001
183780,0.99438,0.001
183800,1.62555,0.001
183820,1.82967,0.001
183840,1.75768,0.001
183860,1.36868,0.001
183880,0.866042,0.001
183900,2.23548,0.001
183920,1.87172,0.001
183940,1.5138,0.001
183960,1.93881,0.001
183980,1.84249,0.001
184000,1.04045,0.001
184020,2.09469,0.001
184040,1.64741,0.001
184060,1.61819,0.001
184080,1.54208,0.001
184100,1.35182,0.001
184120,1.34096,0.001
184140,2.04203,0.001
184160,1.89162,0.001
184180,2.63624,0.001
184200,2.39312,0.001
184220,1.77786,0.001
184240,2.22416,0.001
184260,1.68659,0.001
184280,1.83419,0.001
184300,1.40403,0.001
184320,1.43182,0.001
184340,2.11821,0.001
184360,1.83154,0.001
184380,1.34459,0.001
184400,1.01681,0.001
184420,1.45672,0.001
184440,1.39007,0.001
184460,1.35175,0.001
184480,1.07162,0.001
184500,2.0862,0.001
184520,1.78113,0.001
184540,1.3748,0.001
184560,1.46952,0.001
184580,1.6722,0.001
184600,1.33729,0.001
184620,1.44293,0.001
184640,1.69553,0.001
184660,1.94604,0.001
184680,1.40262,0.001
184700,1.34611,0.001
184720,1.14981,0.001
184740,1.16955,0.001
184760,2.02853,0.001
184780,1.33258,0.001
184800,2.21832,0.001
184820,1.82519,0.001
184840,1.3645,0.001
184860,1.12282,0.001
184880,1.44056,0.001
184900,1.44092,0.001
184920,1.32554,0.001
184940,2.1515,0.001
184960,2.16058,0.001
184980,1.58691,0.001
185000,2.63804,0.001
185020,1.42228,0.001
185040,1.79123,0.001
185060,2.16997,0.001
185080,1.70354,0.001
185100,1.61619,0.001
185120,1.83052,0.001
185140,2.43173,0.001
185160,1.29947,0.001
185180,1.79253,0.001
185200,1.51178,0.001
185220,1.27448,0.001
185240,1.76404,0.001
185260,1.57944,0.001
185280,1.74409,0.001
185300,2.28902,0.001
185320,2.04739,0.001
185340,1.32547,0.001
185360,1.41978,0.001
185380,2.33119,0.001
185400,1.34742,0.001
185420,2.23874,0.001
185440,2.25741,0.001
185460,1.03299,0.001
185480,2.22955,0.001
185500,1.79533,0.001
185520,1.46398,0.001
185540,1.51453,0.001
185560,1.3396,0.001
185580,1.6975,0.001
185600,1.43934,0.001
185620,1.08355,0.001
185640,1.92141,0.001
185660,2.03713,0.001
185680,1.57341,0.001
185700,1.70521,0.001
185720,1.50686,0.001
185740,0.981092,0.001
185760,1.99073,0.001
185780,1.71876,0.001
185800,0.732923,0.001
185820,1.90673,0.001
185840,1.35254,0.001
185860,1.47405,0.001
185880,1.84394,0.001
185900,1.83899,0.001
185920,1.07801,0.001
185940,2.12883,0.001
185960,1.73199,0.001
185980,1.28592,0.001
186000,1.09351,0.001
186020,1.8347,0.001
186040,1.60366,0.001
186060,1.30211,0.001
186080,1.41367,0.001
186100,1.97609,0.001
186120,1.26073,0.001
186140,1.59925,0.001
186160,1.27376,0.001
186180,1.54937,0.001
186200,2.13397,0.001
186220,1.56251,0.001
186240,1.92975,0.001
186260,1.93116,0.001
186280,1.37595,0.001
186300,1.60901,0.001
186320,1.67064,0.001
186340,1.97878,0.001
186360,0.997224,0.001
186380,2.09475,0.001
186400,1.6706,0.001
186420,1.17833,0.001
186440,1.52193,0.001
186460,1.84993,0.001
186480,1.89804,0.001
186500,1.64564,0.001
186520,1.17975,0.001
186540,1.72057,0.001
186560,2.08286,0.001
186580,1.98415,0.001
186600,1.61204,0.001
186620,2.27364,0.001
186640,0.863645,0.001
186660,1.6954,0.001
186680,1.8382,0.001
186700,1.96507,0.001
186720,1.06027,0.001
186740,1.11696,0.001
186760,1.44764,0.001
186780,1.59667,0.001
186800,1.56746,0.001
186820,1.86849,0.001
186840,2.25358,0.001
186860,1.03172,0.001
186880,1.30119,0.001
186900,1.35288,0.001
186920,1.62357,0.001
186940,1.82441,0.001
186960,1.50373,0.001
186980,1.49739,0.001
187000,1.71238,0.001
187020,1.46935,0.001
187040,1.55414,0.001
187060,1.42193,0.001
187080,1.19433,0.001
187100,1.32912,0.001
187120,1.4014,0.001
187140,1.51868,0.001
187160,1.52197,0.001
187180,2.22478,0.001
187200,1.13461,0.001
187220,1.46121,0.001
187240,1.26031,0.001
187260,2.23034,0.001
187280,1.41523,0.001
187300,1.89157,0.001
187320,1.71403,0.001
187340,2.02548,0.001
187360,1.56305,0.001
187380,1.50064,0.001
187400,1.82725,0.001
187420,1.55719,0.001
187440,2.25082,0.001
187460,0.947637,0.001
187480,1.48795,0.001
187500,1.30509,0.001
187520,1.04713,0.001
187540,1.4188,0.001
187560,1.71609,0.001
187580,1.13557,0.001
187600,1.38215,0.001
187620,2.20628,0.001
187640,0.734997,0.001
187660,1.66613,0.001
187680,1.41207,0.001
187700,1.31909,0.001
187720,1.39882,0.001
187740,2.10918,0.001
187760,1.14349,0.001
187780,1.53979,0.001
187800,1.63336,0.001
187820,1.25844,0.001
187840,1.6259,0.001
187860,1.34352,0.001
187880,1.45508,0.001
187900,1.28384,0.001
187920,1.99253,0.001
187940,1.18772,0.001
187960,1.00318,0.001
187980,2.38856,0.001
188000,1.20599,0.001
188020,1.62642,0.001
188040,2.26253,0.001
188060,1.89064,0.001
188080,1.43653,0.001
188100,1.26659,0.001
188120,1.98236,0.001
188140,1.30541,0.001
188160,2.35963,0.001
188180,1.51928,0.001
188200,1.99806,0.001
188220,1.75569,0.001
188240,1.24406,0.001
188260,2.06449,0.001
188280,1.23308,0.001
188300,1.2657,0.001
188320,1.25739,0.001
188340,1.37925,0.001
188360,1.94755,0.001
188380,1.00761,0.001
188400,1.60683,0.001
188420,1.44254,0.001
188440,2.01286,0.001
188460,0.950197,0.001
188480,1.58745,0.001
188500,1.36569,0.001
188520,1.38779,0.001
188540,1.47582,0.001
188560,1.4553,0.001
188580,1.60056,0.001
188600,1.69238,0.001
188620,1.28906,0.001
188640,1.46477,0.001
188660,1.65331,0.001
188680,1.00991,0.001
188700,1.78323,0.001
188720,1.87439,0.001
188740,1.65977,0.001
188760,1.59788,0.001
188780,0.999339,0.001
188800,1.58305,0.001
188820,0.88946,0.001
188840,1.81545,0.001
188860,2.15244,0.001
188880,1.5872,0.001
188900,0.95814,0.001
188920,1.20391,0.001
188940,1.72666,0.001
188960,1.68659,0.001
188980,1.41038,0.001
189000,1.20801,0.001
189020,2.274,0.001
189040,1.17818,0.001
189060,1.81598,0.001
189080,1.77877,0.001
189100,1.55865,0.001
189120,1.38201,0.001
189140,0.96216,0.001
189160,1.4302,0.001
189180,1.94175,0.001
189200,1.99946,0.001
189220,1.62325,0.001
189240,1.44562,0.001
189260,1.78256,0.001
189280,1.13498,0.001
189300,1.49902,0.001
189320,1.23514,0.001
189340,1.38494,0.001
189360,1.5251,0.001
189380,1.37167,0.001
189400,0.942972,0.001
189420,1.20524,0.001
189440,1.1979,0.001
189460,1.31957,0.001
189480,2.25576,0.001
189500,1.4536,0.001
189520,1.50458,0.001
189540,1.66375,0.001
189560,1.16826,0.001
189580,1.60798,0.001
189600,1.9845,0.001
189620,1.53372,0.001
189640,1.24336,0.001
189660,0.690351,0.001
189680,1.38084,0.001
189700,2.48524,0.001
189720,1.64834,0.001
189740,2.00767,0.001
189760,1.59811,0.001
189780,1.98416,0.001
189800,1.32783,0.001
189820,1.63007,0.001
189840,1.23125,0.001
189860,1.14607,0.001
189880,1.97884,0.001
189900,1.63717,0.001
189920,1.23444,0.001
189940,2.05204,0.001
189960,1.13657,0.001
189980,1.11718,0.001
190000,1.32525,0.001
190020,1.44171,0.001
190040,1.22101,0.001
190060,1.29306,0.001
190080,1.37615,0.001
190100,1.65888,0.001
190120,1.80744,0.001
190140,1.59355,0.001
190160,1.96034,0.001
190180,1.79146,0.001
190200,1.48431,0.001
190220,1.92259,0.001
190240,1.61095,0.001
190260,1.70433,0.001
190280,1.22971,0.001
190300,1.86958,0.001
190320,1.63989,0.001
190340,2.15934,0.001
190360,1.44068,0.001
190380,2.13359,0.001
190400,1.98222,0.001
190420,1.70983,0.001
190440,1.52087,0.001
190460,2.28016,0.001
190480,1.61422,0.001
190500,1.74129,0.001
190520,2.44786,0.001
190540,1.51828,0.001
190560,2.08633,0.001
190580,1.57047,0.001
190600,2.12478,0.001
190620,1.53809,0.001
190640,1.30672,0.001
190660,1.08936,0.001
190680,1.36009,0.001
190700,1.99296,0.001
190720,2.12033,0.001
190740,1.50674,0.001
190760,1.91436,0.001
190780,1.83006,0.001
190800,1.76056,0.001
190820,0.930618,0.001
190840,2.2378,0.001
190860,1.67113,0.001
190880,1.79408,0.001
190900,2.12253,0.001
190920,1.51619,0.001
190940,1.73212,0.001
190960,1.60516,0.001
190980,1.70625,0.001
191000,1.63353,0.001
191020,1.23208,0.001
191040,1.50742,0.001
191060,2.24609,0.001
191080,1.03288,0.001
191100,2.36455,0.001
191120,1.34953,0.001
191140,1.26797,0.001
191160,1.38615,0.001
191180,1.94309,0.001
191200,1.57593,0.001
191220,1.3857,0.001
191240,2.09832,0.001
191260,1.49129,0.001
191280,1.34562,0.001
191300,1.92008,0.001
191320,1.6616,0.001
191340,1.59751,0.001
191360,1.21208,0.001
191380,1.96188,0.001
191400,0.670165,0.001
191420,1.90395,0.001
191440,1.47357,0.001
191460,1.31903,0.001
191480,2.0195,0.001
191500,1.39922,0.001
191520,1.44489,0.001
191540,1.51924,0.001
191560,2.18895,0.001
191580,1.65008,0.001
191600,1.69614,0.001
191620,1.58769,0.001
191640,1.47189,0.001
191660,1.31981,0.001
191680,1.69686,0.001
191700,2.06671,0.001
191720,2.1718,0.001
191740,1.13115,0.001
191760,1.83455,0.001
191780,1.53848,0.001
191800,1.44245,0.001
191820,1.67372,0.001
191840,1.49623,0.001
191860,1.63348,0.001
191880,2.0701,0.001
191900,1.55479,0.001
191920,2.1016,0.001
191940,1.18742,0.001
191960,1.32591,0.001
191980,1.55935,0.001
192000,1.37042,0.001
192020,2.06883,0.001
192040,1.62309,0.001
192060,1.15894,0.001
192080,1.47771,0.001
192100,1.38311,0.001
192120,1.52451,0.001
192140,1.60496,0.001
192160,1.85293,0.001
192180,1.18017,0.001
192200,1.76111,0.001
192220,1.55356,0.001
192240,1.42497,0.001
192260,1.48102,0.001
192280,2.00263,0.001
192300,1.77086,0.001
192320,1.68064,0.001
192340,1.99028,0.001
192360,1.4854,0.001
192380,1.30079,0.001
192400,1.11391,0.001
192420,1.42455,0.001
192440,1.39674,0.001
192460,1.52767,0.001
192480,1.68104,0.001
192500,1.44917,0.001
192520,1.79024,0.001
192540,1.33755,0.001
192560,1.99134,0.001
192580,1.14085,0.001
192600,1.9045,0.001
192620,1.51971,0.001
192640,1.35281,0.001
192660,1.65648,0.001
192680,1.29162,0.001
192700,1.58073,0.001
192720,1.77096,0.001
192740,1.52709,0.001
192760,1.38111,0.001
192780,1.81355,0.001
192800,1.04929,0.001
192820,1.92553,0.001
192840,1.39108,0.001
192860,1.2784,0.001
192880,1.64419,0.001
192900,1.17099,0.001
192920,2.0387,0.001
192940,1.18964,0.001
192960,1.59588,0.001
192980,1.22229,0.001
193000,1.33452,0.001
193020,1.98138,0.001
193040,1.42652,0.001
193060,1.69747,0.001
193080,1.38022,0.001
193100,1.57093,0.001
193120,2.33579,0.001
193140,1.10841,0.001
193160,1.35303,0.001
193180,1.19386,0.001
193200,1.36376,0.001
193220,2.08129,0.001
193240,1.87296,0.001
193260,2.59192,0.001
193280,1.46323,0.001
193300,1.24956,0.001
193320,2.08457,0.001
193340,1.77537,0.001
193360,1.52587,0.001
193380,0.935308,0.001
193400,1.61654,0.001
193420,1.43398,0.001
193440,1.00467,0.001
193460,1.66749,0.001
193480,2.26166,0.001
193500,1.76879,0.001
193520,1.6723,0.001
193540,2.05088,0.001
193560,1.685,0.001
193580,1.64744,0.001
193600,2.05661,0.001
193620,1.85474,0.001
193640,2.27786,0.001
193660,1.62937,0.001
193680,1.03857,0.001
193700,1.93943,0.001
193720,1.18596,0.001
193740,1.75362,0.001
193760,1.34568,0.001
193780,1.28215,0.001
193800,1.43959,0.001
193820,1.22806,0.001
193840,1.28526,0.001
193860,1.76386,0.001
193880,1.73831,0.001
193900,1.39232,0.001
193920,1.54979,0.001
193940,1.59039,0.001
193960,1.17283,0.001
193980,1.06533,0.001
194000,1.64742,0.001
194020,0.979014,0.001
194040,1.23496,0.001
194060,1.22601,0.001
194080,1.79033,0.001
194100,2.25965,0.001
194120,1.38024,0.001
194140,1.16248,0.001
194160,1.08613,0.001
194180,0.882686,0.001
194200,1.46067,0.001
194220,1.6827,0.001
194240,1.58393,0.001
194260,1.49211,0.001
194280,1.87336,0.001
194300,1.72906,0.001
194320,1.87888,0.001
194340,1.54971,0.001
194360,1.21119,0.001
194380,1.63991,0.001
194400,1.48267,0.001
194420,1.51966,0.001
194440,1.29626,0.001
194460,1.31924,0.001
194480,0.784807,0.001
194500,1.05891,0.001
194520,1.43232,0.001
194540,1.32203,0.001
194560,1.93495,0.001
194580,1.13675,0.001
194600,1.76858,0.001
194620,0.843276,0.001
194640,1.72764,0.001
194660,1.65648,0.001
194680,1.55883,0.001
194700,1.89847,0.001
194720,1.44493,0.001
194740,2.01157,0.001
194760,1.4214,0.001
194780,1.39299,0.001
194800,1.52399,0.001
194820,1.05299,0.001
194840,1.43819,0.001
194860,1.24233,0.001
194880,1.08519,0.001
194900,1.93146,0.001
194920,1.2306,0.001
194940,0.874271,0.001
194960,1.82215,0.001
194980,1.44273,0.001
195000,1.32623,0.001
195020,1.65722,0.001
195040,1.30414,0.001
195060,1.5727,0.001
195080,1.55642,0.001
195100,1.91594,0.001
195120,1.82572,0.001
195140,2.10204,0.001
195160,0.922488,0.001
195180,1.12817,0.001
195200,1.93346,0.001
195220,1.67988,0.001
195240,1.48859,0.001
195260,1.41672,0.001
195280,2.09461,0.001
195300,1.87258,0.001
195320,1.67534,0.001
195340,1.06282,0.001
195360,2.01452,0.001
195380,1.41441,0.001
195400,1.66591,0.001
195420,1.8345,0.001
195440,1.49567,0.001
195460,2.11839,0.001
195480,1.82881,0.001
195500,1.60166,0.001
195520,2.0011,0.001
195540,1.68629,0.001
195560,1.84545,0.001
195580,1.50301,0.001
195600,1.17799,0.001
195620,1.30223,0.001
195640,1.84663,0.001
195660,1.10459,0.001
195680,1.32337,0.001
195700,1.99555,0.001
195720,1.86456,0.001
195740,2.47515,0.001
195760,1.95381,0.001
195780,1.39397,0.001
195800,1.85343,0.001
195820,1.36505,0.001
195840,1.60973,0.001
195860,1.97439,0.001
195880,1.73968,0.001
195900,2.03254,0.001
195920,1.14103,0.001
195940,1.3502,0.001
195960,0.755857,0.001
195980,1.75968,0.001
196000,1.31717,0.001
196020,0.87405,0.001
196040,1.34387,0.001
196060,2.07273,0.001
196080,1.87609,0.001
196100,1.27216,0.001
196120,0.935428,0.001
196140,1.97669,0.001
196160,1.90763,0.001
196180,1.31593,0.001
196200,1.72612,0.001
196220,0.910465,0.001
196240,1.96338,0.001
196260,2.22996,0.001
196280,1.50177,0.001
196300,1.17134,0.001
196320,1.94811,0.001
196340,1.44453,0.001
196360,1.92077,0.001
196380,1.05875,0.001
196400,1.47592,0.001
196420,1.28036,0.001
196440,1.63974,0.001
196460,1.11154,0.001
196480,1.59324,0.001
196500,1.64281,0.001
196520,1.50261,0.001
196540,1.42026,0.001
196560,1.50063,0.001
196580,1.4684,0.001
196600,1.0675,0.001
196620,2.17602,0.001
196640,1.82963,0.001
196660,1.62002,0.001
196680,1.19019,0.001
196700,1.87366,0.001
196720,1.38012,0.001
196740,0.918293,0.001
196760,1.40878,0.001
196780,1.37488,0.001
196800,1.89759,0.001
196820,0.750267,0.001
196840,1.83614,0.001
196860,2.03521,0.001
196880,1.25193,0.001
196900,1.7235,0.001
196920,1.1345,0.001
196940,1.28857,0.001
196960,1.52516,0.001
196980,1.46055,0.001
197000,1.63852,0.001
197020,1.35919,0.001
197040,1.76937,0.001
197060,2.18796,0.001
197080,1.25306,0.001
197100,1.31705,0.001
197120,1.79901,0.001
197140,1.85515,0.001
197160,1.64465,0.001
197180,1.82867,0.001
197200,2.05507,0.001
197220,1.43744,0.001
197240,1.31862,0.001
197260,2.06182,0.001
197280,2.316,0.001
197300,1.60359,0.001
197320,1.65593,0.001
197340,1.37994,0.001
197360,1.95485,0.001
197380,2.11277,0.001
197400,1.37664,0.001
197420,1.93739,0.001
197440,1.5899,0.001
197460,1.98626,0.001
197480,1.47659,0.001
197500,1.81148,0.001
197520,0.985705,0.001
197540,1.18681,0.001
197560,1.57255,0.001
197580,1.60405,0.001
197600,1.80249,0.001
197620,1.41946,0.001
197640,1.47483,0.001
197660,1.85316,0.001
197680,1.16481,0.001
197700,2.3158,0.001
197720,1.42106,0.001
197740,1.7076,0.001
197760,1.33001,0.001
197780,1.17061,0.001
197800,2.07992,0.001
197820,1.28618,0.001
197840,1.53303,0.001
197860,1.1834,0.001
197880,2.18478,0.001
197900,1.9215,0.001
197920,1.96883,0.001
197940,1.15333,0.001
197960,1.4754,0.001
197980,2.3017,0.001
198000,1.97859,0.001
198020,1.084,0.001
198040,1.04715,0.001
198060,1.0626,0.001
198080,1.65691,0.001
198100,0.817155,0.001
198120,1.80623,0.001
198140,1.63061,0.001
198160,0.955598,0.001
198180,1.55228,0.001
198200,1.12383,0.001
198220,1.44157,0.001
198240,2.14161,0.001
198260,1.81113,0.001
198280,1.47391,0.001
198300,2.02197,0.001
198320,1.79493,0.001
198340,1.62383,0.001
198360,1.71013,0.001
198380,1.30101,0.001
198400,1.4248,0.001
198420,1.26182,0.001
198440,2.43157,0.001
198460,1.86474,0.001
198480,1.85531,0.001
198500,1.52287,0.001
198520,2.30534,0.001
198540,2.00832,0.001
198560,1.8031,0.001
198580,1.51569,0.001
198600,1.2076,0.001
198620,1.16752,0.001
198640,1.42458,0.001
198660,1.63351,0.001
198680,1.71956,0.001
198700,1.86851,0.001
198720,1.74495,0.001
198740,2.32583,0.001
198760,1.48027,0.001
198780,2.11265,0.001
198800,1.73206,0.001
198820,0.924624,0.001
198840,1.63718,0.001
198860,1.74824,0.001
198880,1.10719,0.001
198900,1.29278,0.001
198920,1.33401,0.001
198940,1.70014,0.001
198960,1.95746,0.001
198980,2.33979,0.001
199000,1.67201,0.001
199020,1.44662,0.001
199040,1.83593,0.001
199060,1.55557,0.001
199080,1.53512,0.001
199100,1.66514,0.001
199120,1.36743,0.001
199140,1.91958,0.001
199160,2.02954,0.001
199180,2.27134,0.001
199200,1.3606,0.001
199220,1.34193,0.001
199240,1.73579,0.001
199260,1.49792,0.001
199280,1.10241,0.001
199300,2.16932,0.001
199320,1.87741,0.001
199340,1.61023,0.001
199360,2.00243,0.001
199380,2.12173,0.001
199400,0.915189,0.001
199420,1.38561,0.001
199440,1.48698,0.001
199460,2.02659,0.001
199480,2.54382,0.001
199500,1.28182,0.001
199520,1.65785,0.001
199540,1.59699,0.001
199560,1.61739,0.001
199580,1.75474,0.001
199600,1.93101,0.001
199620,2.04538,0.001
199640,1.79519,0.001
199660,0.857113,0.001
199680,2.26642,0.001
199700,2.20424,0.001
199720,1.3345,0.001
199740,1.27117,0.001
199760,2.07117,0.001
199780,1.59319,0.001
199800,1.80597,0.001
199820,1.47092,0.001
199840,1.34863,0.001
199860,1.2541,0.001
199880,1.64193,0.001
199900,1.9945,0.001
199920,1.78519,0.001
199940,1.77987,0.001
199960,2.02216,0.001
199980,1.3165,0.001
200000,1.41938,0.0001
200020,1.09954,0.0001
200040,2.20173,0.0001
200060,1.35194,0.0001
200080,1.77867,0.0001
200100,1.29023,0.0001
200120,1.38762,0.0001
200140,1.88999,0.0001
200160,1.66248,0.0001
200180,1.28254,0.0001
200200,1.04849,0.0001
200220,1.18929,0.0001
200240,1.78344,0.0001
200260,1.86863,0.0001
200280,1.61677,0.0001
200300,1.10782,0.0001
200320,1.77663,0.0001
200340,1.19302,0.0001
200360,1.60693,0.0001
200380,1.23113,0.0001
200400,1.72118,0.0001
200420,1.42662,0.0001
200440,1.66426,0.0001
200460,1.85644,0.0001
200480,1.16117,0.0001
200500,1.85233,0.0001
200520,1.49742,0.0001
200540,2.02518,0.0001
200560,1.89822,0.0001
200580,1.10026,0.0001
200600,2.38684,0.0001
200620,1.76495,0.0001
200640,1.66612,0.0001
200660,1.40385,0.0001
200680,1.4795,0.0001
200700,1.34845,0.0001
200720,1.39402,0.0001
200740,0.752635,0.0001
200760,1.76173,0.0001
200780,1.06438,0.0001
200800,1.40161,0.0001
200820,1.42763,0.0001
200840,1.13309,0.0001
200860,1.923,0.0001
200880,1.41721,0.0001
200900,1.58135,0.0001
200920,1.39755,0.0001
200940,1.24427,0.0001
200960,1.04915,0.0001
200980,1.57384,0.0001
201000,1.21614,0.0001
201020,1.33761,0.0001
201040,1.29624,0.0001
201060,1.42407,0.0001
201080,1.89172,0.0001
201100,1.80742,0.0001
201120,1.90205,0.0001
201140,1.50122,0.0001
201160,1.63354,0.0001
201180,2.09272,0.0001
201200,1.7342,0.0001
201220,1.84571,0.0001
201240,1.26342,0.0001
201260,1.14693,0.0001
201280,1.05346,0.0001
201300,1.7457,0.0001
201320,0.841158,0.0001
201340,1.69875,0.0001
201360,1.49169,0.0001
201380,1.12923,0.0001
201400,1.95685,0.0001
201420,2.03715,0.0001
201440,1.94698,0.0001
201460,1.1182,0.0001
201480,1.27344,0.0001
201500,1.44183,0.0001
201520,1.77689,0.0001
201540,1.24161,0.0001
201560,1.43601,0.0001
201580,1.36629,0.0001
201600,2.13515,0.0001
201620,1.93696,0.0001
201640,0.919464,0.0001
201660,1.42128,0.0001
201680,1.37317,0.0001
201700,1.40104,0.0001
201720,1.92089,0.0001
201740,1.07134,0.0001
201760,1.89842,0.0001
201780,0.949082,0.0001
201800,1.01787,0.0001
201820,1.36144,0.0001
201840,1.45118,0.0001
201860,1.63045,0.0001
201880,1.80058,0.0001
201900,1.32468,0.0001
201920,1.8106,0.0001
201940,1.32152,0.0001
201960,1.41791,0.0001
201980,1.06319,0.0001
202000,0.990875,0.0001
202020,1.51734,0.0001
202040,0.867196,0.0001
202060,1.35957,0.0001
202080,1.44697,0.0001
202100,1.7169,0.0001
202120,1.75948,0.0001
202140,1.51568,0.0001
202160,1.22922,0.0001
202180,1.31398,0.0001
202200,1.4718,0.0001
202220,1.65618,0.0001
202240,1.171,0.0001
202260,1.78502,0.0001
202280,1.75432,0.0001
202300,1.7107,0.0001
202320,1.37727,0.0001
202340,1.98083,0.0001
202360,1.26359,0.0001
202380,1.66366,0.0001
202400,1.58852,0.0001
202420,1.68851,0.0001
202440,1.87441,0.0001
202460,1.38832,0.0001
202480,1.47131,0.0001
202500,1.84752,0.0001
202520,1.12598,0.0001
202540,1.60251,0.0001
202560,1.19289,0.0001
202580,1.27772,0.0001
202600,1.32963,0.0001
202620,2.10011,0.0001
202640,1.67557,0.0001
202660,0.936104,0.0001
202680,1.27585,0.0001
202700,1.05572,0.0001
202720,1.37266,0.0001
202740,1.92048,0.0001
202760,1.39723,0.0001
202780,1.44184,0.0001
202800,0.667925,0.0001
202820,1.43842,0.0001
202840,1.52906,0.0001
202860,1.33603,0.0001
202880,2.03569,0.0001
202900,1.03987,0.0001
202920,1.16439,0.0001
202940,1.91237,0.0001
202960,1.50263,0.0001
202980,1.7954,0.0001
203000,1.27669,0.0001
203020,1.28894,0.0001
203040,1.51979,0.0001
203060,1.03017,0.0001
203080,1.57232,0.0001
203100,1.52959,0.0001
203120,1.30822,0.0001
203140,0.865582,0.0001
203160,1.6791,0.0001
203180,1.63672,0.0001
203200,1.32556,0.0001
203220,1.05016,0.0001
203240,1.14492,0.0001
203260,1.47316,0.0001
203280,1.45298,0.0001
203300,1.44123,0.0001
203320,1.58792,0.0001
203340,1.13223,0.0001
203360,1.43674,0.0001
203380,2.13092,0.0001
203400,1.66807,0.0001
203420,2.25901,0.0001
203440,1.10323,0.0001
203460,0.97207,0.0001
203480,1.30835,0.0001
203500,0.755187,0.0001
203520,1.28733,0.0001
203540,1.90335,0.0001
203560,1.6224,0.0001
203580,1.90815,0.0001
203600,1.20929,0.0001
203620,2.45302,0.0001
203640,1.95123,0.0001
203660,1.71665,0.0001
203680,1.15964,0.0001
203700,1.30029,0.0001
203720,1.57159,0.0001
203740,1.36915,0.0001
203760,1.7596,0.0001
203780,1.13825,0.0001
203800,1.06715,0.0001
203820,1.3732,0.0001
203840,1.59695,0.0001
203860,1.70335,0.0001
203880,1.6067,0.0001
203900,1.22984,0.0001
203920,1.057,0.0001
203940,1.85553,0.0001
203960,1.33388,0.0001
203980,1.45767,0.0001
204000,1.22235,0.0001
204020,1.36262,0.0001
204040,1.30044,0.0001
204060,1.49752,0.0001
204080,1.44502,0.0001
204100,1.70949,0.0001
204120,1.07583,0.0001
204140,0.556929,0.0001
204160,0.827585,0.0001
204180,0.882351,0.0001
204200,1.71974,0.0001
204220,1.61131,0.0001
204240,0.953925,0.0001
204260,1.60799,0.0001
204280,1.05752,0.0001
204300,1.90981,0.0001
204320,0.969867,0.0001
204340,1.94721,0.0001
204360,1.54247,0.0001
204380,1.30941,0.0001
204400,0.816324,0.0001
204420,1.87604,0.0001
204440,1.04135,0.0001
204460,1.14274,0.0001
204480,1.18404,0.0001
204500,1.45788,0.0001
204520,1.44165,0.0001
204540,1.02412,0.0001
204560,1.181,0.0001
204580,0.885285,0.0001
204600,1.49567,0.0001
204620,2.21949,0.0001
204640,1.41538,0.0001
204660,1.57378,0.0001
204680,1.24412,0.0001
204700,1.31912,0.0001
204720,1.56013,0.0001
204740,1.41784,0.0001
204760,0.897104,0.0001
204780,1.13426,0.0001
204800,0.88257,0.0001
204820,1.40533,0.0001
204840,1.26186,0.0001
204860,1.42,0.0001
204880,1.33428,0.0001
204900,1.8641,0.0001
204920,1.16876,0.0001
204940,1.45525,0.0001
204960,2.34233,0.0001
204980,1.41674,0.0001
205000,1.13252,0.0001
205020,1.4771,0.0001
205040,1.34901,0.0001
205060,1.14042,0.0001
205080,1.3769,0.0001
205100,1.56781,0.0001
205120,1.24719,0.0001
205140,1.05829,0.0001
205160,1.65412,0.0001
205180,1.59521,0.0001
205200,1.6891,0.0001
205220,1.10545,0.0001
205240,1.76315,0.0001
205260,1.54018,0.0001
205280,2.39198,0.0001
205300,1.63861,0.0001
205320,1.48372,0.0001
205340,1.33057,0.0001
205360,0.890646,0.0001
205380,1.13599,0.0001
205400,1.32129,0.0001
205420,1.56098,0.0001
205440,1.00262,0.0001
205460,1.16681,0.0001
205480,2.03229,0.0001
205500,1.88926,0.0001
205520,1.14006,0.0001
205540,0.882978,0.0001
205560,1.31163,0.0001
205580,1.87871,0.0001
205600,1.12675,0.0001
205620,0.56988,0.0001
205640,1.51678,0.0001
205660,1.12383,0.0001
205680,1.60339,0.0001
205700,0.869234,0.0001
205720,1.20986,0.0001
205740,1.71277,0.0001
205760,1.51028,0.0001
205780,1.71024,0.0001
205800,1.76629,0.0001
205820,2.85853,0.0001
205840,1.56426,0.0001
205860,1.23594,0.0001
205880,1.46809,0.0001
205900,1.07094,0.0001
205920,1.93786,0.0001
205940,1.11558,0.0001
205960,1.50209,0.0001
205980,1.43346,0.0001
206000,1.57931,0.0001
206020,1.28389,0.0001
206040,1.35644,0.0001
206060,0.71842,0.0001
206080,1.5965,0.0001
206100,1.07191,0.0001
206120,1.78374,0.0001
206140,1.63589,0.0001
206160,1.7251,0.0001
206180,1.1979,0.0001
206200,1.76344,0.0001
206220,1.14957,0.0001
206240,1.56357,0.0001
206260,1.00127,0.0001
206280,0.947912,0.0001
206300,2.43918,0.0001
206320,1.76567,0.0001
206340,1.63627,0.0001
206360,1.69377,0.0001
206380,1.33245,0.0001
206400,2.08568,0.0001
206420,2.02642,0.0001
206440,1.22531,0.0001
206460,1.18335,0.0001
206480,1.32181,0.0001
206500,0.747998,0.0001
206520,1.7709,0.0001
206540,0.787195,0.0001
206560,1.42849,0.0001
206580,1.33049,0.0001
206600,2.06371,0.0001
206620,2.4963,0.0001
206640,1.62583,0.0001
206660,1.10311,0.0001
206680,1.6922,0.0001
206700,1.31828,0.0001
206720,1.49445,0.0001
206740,1.67583,0.0001
206760,1.61279,0.0001
206780,1.63641,0.0001
206800,1.01741,0.0001
206820,1.71115,0.0001
206840,1.78546,0.0001
206860,2.07777,0.0001
206880,1.40812,0.0001
206900,1.30307,0.0001
206920,1.18666,0.0001
206940,1.89713,0.0001
206960,1.19608,0.0001
206980,1.37739,0.0001
207000,1.42904,0.0001
207020,1.21562,0.0001
207040,1.61533,0.0001
207060,1.80833,0.0001
207080,1.31956,0.0001
207100,1.34337,0.0001
207120,1.53218,0.0001
207140,1.53573,0.0001
207160,1.98535,0.0001
207180,1.44138,0.0001
207200,1.64014,0.0001
207220,1.26292,0.0001
207240,1.34481,0.0001
207260,1.78257,0.0001
207280,1.7075,0.0001
207300,1.15808,0.0001
207320,1.78697,0.0001
207340,1.35977,0.0001
207360,1.66361,0.0001
207380,1.58143,0.0001
207400,1.56929,0.0001
207420,1.5751,0.0001
207440,1.43834,0.0001
207460,1.44458,0.0001
207480,1.262,0.0001
207500,1.91766,0.0001
207520,1.70816,0.0001
207540,1.08569,0.0001
207560,1.78547,0.0001
207580,1.25818,0.0001
207600,1.88628,0.0001
207620,1.63902,0.0001
207640,1.57261,0.0001
207660,1.42115,0.0001
207680,1.42461,0.0001
207700,1.51326,0.0001
207720,1.7596,0.0001
207740,1.43437,0.0001
207760,1.52251,0.0001
207780,1.22958,0.0001
207800,1.24994,0.0001
207820,1.34029,0.0001
207840,1.02626,0.0001
207860,0.908771,0.0001
207880,2.16433,0.0001
207900,1.83685,0.0001
207920,1.53027,0.0001
207940,1.71116,0.0001
207960,1.99369,0.0001
207980,2.03862,0.0001
208000,0.791701,0.0001
208020,1.84832,0.0001
208040,1.58033,0.0001
208060,1.22499,0.0001
208080,1.72359,0.0001
208100,1.05165,0.0001
208120,1.38763,0.0001
208140,1.40962,0.0001
208160,1.24706,0.0001
208180,1.59298,0.0001
208200,1.49156,0.0001
208220,1.936,0.0001
208240,0.972273,0.0001
208260,1.5942,0.0001
208280,1.38998,0.0001
208300,0.964246,0.0001
208320,1.33627,0.0001
208340,1.4855,0.0001
208360,1.13971,0.0001
208380,1.21458,0.0001
208400,1.58918,0.0001
208420,1.1154,0.0001
208440,2.08627,0.0001
208460,1.67755,0.0001
208480,2.09832,0.0001
208500,1.26657,0.0001
208520,1.367,0.0001
208540,0.783444,0.0001
208560,1.0471,0.0001
208580,1.82415,0.0001
208600,1.01008,0.0001
208620,1.92234,0.0001
208640,1.30665,0.0001
208660,2.11272,0.0001
208680,1.65478,0.0001
208700,1.36402,0.0001
208720,1.37075,0.0001
208740,1.36208,0.0001
208760,1.86278,0.0001
208780,1.86073,0.0001
208800,1.62721,0.0001
208820,1.11128,0.0001
208840,1.64285,0.0001
208860,1.81272,0.0001
208880,1.42514,0.0001
208900,1.06353,0.0001
208920,1.15472,0.0001
208940,1.64732,0.0001
208960,1.25919,0.0001
208980,1.24263,0.0001
209000,1.78841,0.0001
209020,1.18515,0.0001
209040,1.02042,0.0001
209060,1.44513,0.0001
209080,1.20142,0.0001
209100,1.32067,0.0001
209120,1.25944,0.0001
209140,1.73118,0.0001
209160,0.875049,0.0001
209180,1.44023,0.0001
209200,1.32656,0.0001
209220,0.860399,0.0001
209240,1.75872,0.0001
209260,1.02892,0.0001
209280,1.50776,0.0001
209300,1.71863,0.0001
209320,1.85792,0.0001
209340,1.32713,0.0001
209360,1.40064,0.0001
209380,1.77663,0.0001
209400,1.6374,0.0001
209420,1.05221,0.0001
209440,1.07923,0.0001
209460,1.25721,0.0001
209480,1.79899,0.0001
209500,1.58003,0.0001
209520,1.33819,0.0001
209540,1.38237,0.0001
209560,1.16234,0.0001
209580,1.86943,0.0001
209600,0.977484,0.0001
209620,1.59202,0.0001
209640,1.73939,0.0001
209660,0.870629,0.0001
209680,1.40228,0.0001
209700,1.58947,0.0001
209720,1.54454,0.0001
209740,1.10833,0.0001
209760,0.884246,0.0001
209780,1.36065,0.0001
209800,0.845794,0.0001
209820,0.921199,0.0001
209840,1.01649,0.0001
209860,1.04751,0.0001
209880,1.18244,0.0001
209900,1.31393,0.0001
209920,0.489576,0.0001
209940,1.84034,0.0001
209960,1.10606,0.0001
209980,0.839839,0.0001
210000,1.05967,0.0001
210020,1.27588,0.0001
210040,2.13221,0.0001
210060,1.59717,0.0001
210080,1.74187,0.0001
210100,1.42053,0.0001
210120,1.68254,0.0001
210140,1.71881,0.0001
210160,1.73701,0.0001
210180,1.74392,0.0001
210200,1.38921,0.0001
210220,2.09641,0.0001
210240,1.33207,0.0001
210260,1.49658,0.0001
210280,1.86949,0.0001
210300,0.799727,0.0001
210320,1.30916,0.0001
210340,1.84196,0.0001
210360,1.31342,0.0001
210380,1.28699,0.0001
210400,1.11265,0.0001
210420,1.18743,0.0001
210440,1.55129,0.0001
210460,1.61679,0.0001
210480,1.39447,0.0001
210500,1.25184,0.0001
210520,1.38259,0.0001
210540,1.35519,0.0001
210560,1.43325,0.0001
210580,1.18874,0.0001
210600,1.04409,0.0001
210620,1.31692,0.0001
210640,1.82439,0.0001
210660,1.84305,0.0001
210680,1.04425,0.0001
210700,1.273,0.0001
210720,1.59035,0.0001
210740,1.39378,0.0001
210760,2.14547,0.0001
210780,1.86489,0.0001
210800,1.6758,0.0001
210820,1.59065,0.0001
210840,0.982581,0.0001
210860,1.52496,0.0001
210880,1.73992,0.0001
210900,2.27547,0.0001
210920,1.60845,0.0001
210940,1.68671,0.0001
210960,0.936605,0.0001
210980,0.927589,0.0001
211000,1.44599,0.0001
211020,1.49981,0.0001
211040,1.53999,0.0001
211060,1.58477,0.0001
211080,1.44495,0.0001
211100,1.18599,0.0001
211120,2.17824,0.0001
211140,1.51104,0.0001
211160,0.872423,0.0001
211180,1.16015,0.0001
211200,1.37105,0.0001
211220,1.17226,0.0001
211240,1.4368,0.0001
211260,1.686,0.0001
211280,1.19636,0.0001
211300,1.16733,0.0001
211320,1.63589,0.0001
211340,2.20651,0.0001
211360,1.20332,0.0001
211380,1.04639,0.0001
211400,0.953123,0.0001
211420,1.37578,0.0001
211440,1.3528,0.0001
211460,1.20217,0.0001
211480,1.81031,0.0001
211500,1.33982,0.0001
211520,1.46888,0.0001
211540,1.16474,0.0001
211560,1.48685,0.0001
211580,1.27989,0.0001
211600,1.54971,0.0001
211620,1.9613,0.0001
211640,1.4699,0.0001
211660,1.86383,0.0001
211680,1.35067,0.0001
211700,1.31954,0.0001
211720,1.41835,0.0001
211740,1.91124,0.0001
211760,1.3539,0.0001
211780,0.938977,0.0001
211800,1.42237,0.0001
211820,1.57622,0.0001
211840,1.4598,0.0001
211860,1.35987,0.0001
211880,1.27991,0.0001
211900,1.30754,0.0001
211920,1.62694,0.0001
211940,1.19328,0.0001
211960,1.88037,0.0001
211980,1.41763,0.0001
212000,1.29685,0.0001
212020,1.7023,0.0001
212040,1.12723,0.0001
212060,1.47748,0.0001
212080,1.42143,0.0001
212100,1.54594,0.0001
212120,1.3262,0.0001
212140,1.4164,0.0001
212160,1.4569,0.0001
212180,1.44989,0.0001
212200,1.09776,0.0001
212220,1.18821,0.0001
212240,1.33505,0.0001
212260,1.52939,0.0001
212280,1.66663,0.0001
212300,1.50791,0.0001
212320,1.82854,0.0001
212340,1.91663,0.0001
212360,1.36928,0.0001
212380,1.6882,0.0001
212400,2.08003,0.0001
212420,1.1493,0.0001
212440,1.77723,0.0001
212460,1.13802,0.0001
212480,1.51061,0.0001
212500,1.37902,0.0001
212520,0.984973,0.0001
212540,1.06196,0.0001
212560,1.65002,0.0001
212580,1.50901,0.0001
212600,1.14087,0.0001
212620,1.01954,0.0001
212640,1.19648,0.0001
212660,1.71171,0.0001
212680,1.48945,0.0001
212700,1.36776,0.0001
212720,1.73874,0.0001
212740,1.1817,0.0001
212760,1.86475,0.0001
212780,1.29279,0.0001
212800,1.82493,0.0001
212820,1.48795,0.0001
212840,1.19955,0.0001
212860,1.88843,0.0001
212880,1.71302,0.0001
212900,1.28841,0.0001
212920,0.712005,0.0001
212940,1.3856,0.0001
212960,0.864082,0.0001
212980,1.68807,0.0001
213000,1.68451,0.0001
213020,1.21492,0.0001
213040,0.933531,0.0001
213060,1.32677,0.0001
213080,1.80835,0.0001
213100,1.68156,0.0001
213120,1.84575,0.0001
213140,1.30372,0.0001
213160,1.01213,0.0001
213180,1.89988,0.0001
213200,1.58585,0.0001
213220,1.49048,0.0001
213240,1.20115,0.0001
213260,1.65529,0.0001
213280,1.18607,0.0001
213300,1.60679,0.0001
213320,0.963106,0.0001
213340,1.29359,0.0001
213360,1.83673,0.0001
213380,0.963169,0.0001
213400,1.1175,0.0001
213420,1.31426,0.0001
213440,1.0156,0.0001
213460,1.07182,0.0001
213480,1.07979,0.0001
213500,1.07834,0.0001
213520,1.10015,0.0001
213540,1.49121,0.0001
213560,1.05719,0.0001
213580,0.929389,0.0001
213600,1.18671,0.0001
213620,1.26956,0.0001
213640,1.77108,0.0001
213660,1.12071,0.0001
213680,1.37821,0.0001
213700,1.79523,0.0001
213720,1.18779,0.0001
213740,1.52766,0.0001
213760,1.26944,0.0001
213780,1.20364,0.0001
213800,1.55215,0.0001
213820,1.13048,0.0001
213840,1.92659,0.0001
213860,1.19236,0.0001
213880,1.76383,0.0001
213900,1.82743,0.0001
213920,2.29921,0.0001
213940,1.49787,0.0001
213960,1.82941,0.0001
213980,1.06953,0.0001
214000,1.51127,0.0001
214020,0.975043,0.0001
214040,1.88506,0.0001
214060,1.35232,0.0001
214080,1.36027,0.0001
214100,1.34639,0.0001
214120,1.42686,0.0001
214140,1.20654,0.0001
214160,0.795371,0.0001
214180,2.04218,0.0001
214200,1.61438,0.0001
214220,1.41801,0.0001
214240,1.60746,0.0001
214260,1.57861,0.0001
214280,1.16815,0.0001
214300,2.08546,0.0001
214320,1.01268,0.0001
214340,1.00308,0.0001
214360,1.91406,0.0001
214380,1.67273,0.0001
214400,1.22147,0.0001
214420,1.07308,0.0001
214440,1.19351,0.0001
214460,1.50476,0.0001
214480,1.60063,0.0001
214500,1.02531,0.0001
214520,1.31951,0.0001
214540,1.67832,0.0001
214560,1.6146,0.0001
214580,1.49234,0.0001
214600,1.39724,0.0001
214620,1.22741,0.0001
214640,0.952524,0.0001
214660,1.91282,0.0001
214680,1.60545,0.0001
214700,0.962921,0.0001
214720,1.41328,0.0001
214740,1.44513,0.0001
214760,1.70625,0.0001
214780,1.04161,0.0001
214800,1.17623,0.0001
214820,1.14807,0.0001
214840,1.07585,0.0001
214860,1.46475,0.0001
214880,1.34294,0.0001
214900,1.3454,0.0001
214920,1.06823,0.0001
214940,1.31237,0.0001
214960,1.53542,0.0001
214980,1.00253,0.0001
215000,1.18492,0.0001
215020,1.11768,0.0001
215040,1.20451,0.0001
215060,1.23757,0.0001
215080,1.58041,0.0001
215100,1.4631,0.0001
215120,1.34457,0.0001
215140,1.25829,0.0001
215160,1.45965,0.0001
215180,1.12775,0.0001
215200,1.96516,0.0001
215220,1.64947,0.0001
215240,1.1641,0.0001
215260,1.07959,0.0001
215280,1.01796,0.0001
215300,1.70887,0.0001
215320,2.02816,0.0001
215340,1.70458,0.0001
215360,1.28919,0.0001
215380,1.10062,0.0001
215400,0.699735,0.0001
215420,1.02908,0.0001
215440,1.85587,0.0001
215460,1.43682,0.0001
215480,1.53933,0.0001
215500,1.53659,0.0001
215520,1.38616,0.0001
215540,0.849299,0.0001
215560,1.10666,0.0001
215580,0.84777,0.0001
215600,1.54572,0.0001
215620,1.33944,0.0001
215640,1.03774,0.0001
215660,1.11274,0.0001
215680,1.83463,0.0001
215700,1.46643,0.0001
215720,1.196,0.0001
215740,1.24755,0.0001
215760,1.29878,0.0001
215780,1.46144,0.0001
215800,1.82965,0.0001
215820,2.01929,0.0001
215840,1.07792,0.0001
215860,1.42828,0.0001
215880,0.738467,0.0001
215900,1.51137,0.0001
215920,0.66286,0.0001
215940,1.71757,0.0001
215960,1.33278,0.0001
215980,1.42183,0.0001
216000,1.60279,0.0001
216020,1.33998,0.0001
216040,1.08981,0.0001
216060,1.56275,0.0001
216080,0.879958,0.0001
216100,1.61718,0.0001
216120,1.66573,0.0001
216140,1.51609,0.0001
216160,1.40431,0.0001
216180,1.22136,0.0001
216200,1.26078,0.0001
216220,1.48931,0.0001
216240,1.56035,0.0001
216260,0.871715,0.0001
216280,1.26081,0.0001
216300,1.40655,0.0001
216320,1.37584,0.0001
216340,1.4707,0.0001
216360,1.49261,0.0001
216380,1.06577,0.0001
216400,1.54597,0.0001
216420,1.92848,0.0001
216440,1.28555,0.0001
216460,0.768295,0.0001
216480,1.72613,0.0001
216500,1.04235,0.0001
216520,1.18595,0.0001
216540,2.15531,0.0001
216560,1.53878,0.0001
216580,1.09058,0.0001
216600,1.43566,0.0001
216620,1.77986,0.0001
216640,1.15694,0.0001
216660,1.557,0.0001
216680,1.02312,0.0001
216700,1.23381,0.0001
216720,2.25269,0.0001
216740,1.44329,0.0001
216760,1.4953,0.0001
216780,1.0195,0.0001
216800,1.07239,0.0001
216820,1.49729,0.0001
216840,1.06032,0.0001
216860,1.42004,0.0001
216880,1.7727,0.0001
216900,2.03645,0.0001
216920,1.61013,0.0001
216940,1.72729,0.0001
216960,0.981986,0.0001
216980,1.17897,0.0001
217000,2.00178,0.0001
217020,1.31279,0.0001
217040,1.75774,0.0001
217060,1.37154,0.0001
217080,1.46289,0.0001
217100,1.1813,0.0001
217120,1.371,0.0001
217140,1.31902,0.0001
217160,1.51733,0.0001
217180,1.29408,0.0001
217200,1.13336,0.0001
217220,1.30298,0.0001
217240,0.884839,0.0001
217260,1.65868,0.0001
217280,1.51788,0.0001
217300,1.45635,0.0001
217320,1.05336,0.0001
217340,1.2459,0.0001
217360,1.27562,0.0001
217380,1.81391,0.0001
217400,1.38332,0.0001
217420,1.33572,0.0001
217440,1.52433,0.0001
217460,1.24153,0.0001
217480,1.38253,0.0001
217500,1.16496,0.0001
217520,2.42522,0.0001
217540,1.42178,0.0001
217560,0.893985,0.0001
217580,0.919059,0.0001
217600,0.967097,0.0001
217620,1.57663,0.0001
217640,0.988117,0.0001
217660,0.803607,0.0001
217680,1.59763,0.0001
217700,1.53157,0.0001
217720,1.49115,0.0001
217740,0.740772,0.0001
217760,1.3371,0.0001
217780,1.35144,0.0001
217800,2.32278,0.0001
217820,1.7004,0.0001
217840,1.90473,0.0001
217860,0.861842,0.0001
217880,1.27859,0.0001
217900,1.52172,0.0001
217920,1.47577,0.0001
217940,1.36354,0.0001
217960,1.40833,0.0001
217980,1.86547,0.0001
218000,1.26554,0.0001
218020,1.83589,0.0001
218040,1.08626,0.0001
218060,1.28136,0.0001
218080,1.15609,0.0001
218100,1.51619,0.0001
218120,1.24562,0.0001
218140,2.34231,0.0001
218160,0.839771,0.0001
218180,0.954184,0.0001
218200,1.2538,0.0001
218220,1.14064,0.0001
218240,1.30166,0.0001
218260,1.28439,0.0001
218280,1.10357,0.0001
218300,1.84246,0.0001
218320,1.32326,0.0001
218340,1.27573,0.0001
218360,1.56284,0.0001
218380,1.35477,0.0001
218400,1.04375,0.0001
218420,0.837267,0.0001
218440,1.2571,0.0001
218460,1.03285,0.0001
218480,1.4352,0.0001
218500,1.47056,0.0001
218520,1.53411,0.0001
218540,1.6158,0.0001
218560,0.712775,0.0001
218580,1.09487,0.0001
218600,1.06106,0.0001
218620,0.9589,0.0001
218640,1.07655,0.0001
218660,1.43748,0.0001
218680,1.65502,0.0001
218700,1.63167,0.0001
218720,1.42468,0.0001
218740,1.36628,0.0001
218760,0.832229,0.0001
218780,0.920404,0.0001
218800,0.805168,0.0001
218820,1.40723,0.0001
218840,1.91703,0.0001
218860,1.51795,0.0001
218880,1.32657,0.0001
218900,1.74085,0.0001
218920,0.932648,0.0001
218940,1.3358,0.0001
218960,1.36816,0.0001
218980,1.42719,0.0001
219000,1.24658,0.0001
219020,1.15634,0.0001
219040,1.5223,0.0001
219060,1.28233,0.0001
219080,0.659808,0.0001
219100,1.4258,0.0001
219120,1.46375,0.0001
219140,1.60508,0.0001
219160,1.95633,0.0001
219180,1.45622,0.0001
219200,1.65419,0.0001
219220,1.36041,0.0001
219240,1.27378,0.0001
219260,1.25958,0.0001
219280,1.06639,0.0001
219300,1.60829,0.0001
219320,1.52359,0.0001
219340,1.33491,0.0001
219360,1.27923,0.0001
219380,1.03737,0.0001
219400,1.66611,0.0001
219420,0.955311,0.0001
219440,1.7336,0.0001
219460,1.6858,0.0001
219480,1.52113,0.0001
219500,1.43136,0.0001
219520,1.05973,0.0001
219540,1.58722,0.0001
219560,1.38265,0.0001
219580,1.66228,0.0001
219600,1.65062,0.0001
219620,1.03461,0.0001
219640,1.18742,0.0001
219660,0.900955,0.0001
219680,1.3587,0.0001
219700,1.26273,0.0001
219720,1.41777,0.0001
219740,1.38053,0.0001
219760,1.85403,0.0001
219780,1.8343,0.0001
219800,0.803915,0.0001
219820,1.055,0.0001
219840,1.51255,0.0001
219860,1.58154,0.0001
219880,0.861696,0.0001
219900,1.81517,0.0001
219920,1.09292,0.0001
219940,1.09308,0.0001
219960,1.17408,0.0001
219980,1.79579,0.0001
220000,1.2713,0.0001
220020,1.19357,0.0001
220040,1.90687,0.0001
220060,1.80607,0.0001
220080,2.20468,0.0001
220100,1.77452,0.0001
220120,1.06622,0.0001
220140,1.4599,0.0001
220160,1.82603,0.0001
220180,1.44744,0.0001
220200,0.883425,0.0001
220220,1.83287,0.0001
220240,1.33153,0.0001
220260,1.53952,0.0001
220280,1.65397,0.0001
220300,1.1204,0.0001
220320,1.36617,0.0001
220340,1.42519,0.0001
220360,1.43314,0.0001
220380,1.29227,0.0001
220400,1.47998,0.0001
220420,0.858971,0.0001
220440,1.68983,0.0001
220460,1.50838,0.0001
220480,1.90573,0.0001
220500,0.924207,0.0001
220520,1.86124,0.0001
220540,2.06473,0.0001
220560,1.06308,0.0001
220580,1.15175,0.0001
220600,0.990348,0.0001
220620,1.40114,0.0001
220640,2.55297,0.0001
220660,1.341,0.0001
220680,1.1324,0.0001
220700,1.76697,0.0001
220720,1.67932,0.0001
220740,1.90414,0.0001
220760,1.19803,0.0001
220780,1.30578,0.0001
220800,1.6122,0.0001
220820,1.97547,0.0001
220840,1.34407,0.0001
220860,1.46467,0.0001
220880,1.48326,0.0001
220900,1.68398,0.0001
220920,1.57713,0.0001
220940,1.32712,0.0001
220960,1.73587,0.0001
220980,1.18918,0.0001
221000,1.06165,0.0001
221020,2.4311,0.0001
221040,1.92665,0.0001
221060,1.41049,0.0001
221080,1.33061,0.0001
221100,1.18608,0.0001
221120,1.69307,0.0001
221140,1.64607,0.0001
221160,2.01122,0.0001
221180,1.64213,0.0001
221200,1.35352,0.0001
221220,1.08911,0.0001
221240,1.73884,0.0001
221260,1.68751,0.0001
221280,1.82864,0.0001
221300,1.23074,0.0001
221320,1.32109,0.0001
221340,2.05664,0.0001
221360,1.51901,0.0001
221380,2.27245,0.0001
221400,1.84623,0.0001
221420,1.78922,0.0001
221440,1.02657,0.0001
221460,1.09453,0.0001
221480,1.03219,0.0001
221500,1.46562,0.0001
221520,1.44064,0.0001
221540,0.996814,0.0001
221560,1.14462,0.0001
221580,1.16442,0.0001
221600,1.43667,0.0001
221620,1.24781,0.0001
221640,1.71867,0.0001
221660,1.14436,0.0001
221680,1.40812,0.0001
221700,1.99888,0.0001
221720,1.34949,0.0001
221740,1.17588,0.0001
221760,0.882089,0.0001
221780,0.853565,0.0001
221800,2.22221,0.0001
221820,1.60048,0.0001
221840,0.900677,0.0001
221860,1.53693,0.0001
221880,1.61353,0.0001
221900,1.25682,0.0001
221920,1.25182,0.0001
221940,1.07369,0.0001
221960,1.55456,0.0001
221980,1.20116,0.0001
222000,1.57862,0.0001
222020,1.58279,0.0001
222040,1.32064,0.0001
222060,1.46532,0.0001
222080,1.94619,0.0001
222100,1.40352,0.0001
222120,1.33008,0.0001
222140,2.03325,0.0001
222160,1.95513,0.0001
222180,1.4979,0.0001
222200,1.07284,0.0001
222220,1.30563,0.0001
222240,1.49337,0.0001
222260,1.55734,0.0001
222280,1.1781,0.0001
222300,1.87653,0.0001
222320,1.7191,0.0001
222340,1.42546,0.0001
222360,1.22569,0.0001
222380,1.46834,0.0001
222400,0.920231,0.0001
222420,1.28596,0.0001
222440,1.44432,0.0001
222460,1.8414,0.0001
222480,1.09994,0.0001
222500,1.61927,0.0001
222520,1.51727,0.0001
222540,1.38042,0.0001
222560,1.6722,0.0001
222580,1.48136,0.0001
222600,1.84104,0.0001
222620,2.01749,0.0001
222640,1.04803,0.0001
222660,1.71847,0.0001
222680,1.76593,0.0001
222700,1.29957,0.0001
222720,1.22737,0.0001
222740,0.827505,0.0001
222760,1.12315,0.0001
222780,1.07281,0.0001
222800,2.10471,0.0001
222820,1.88471,0.0001
222840,1.16773,0.0001
222860,1.39883,0.0001
222880,2.22568,0.0001
222900,1.1761,0.0001
222920,1.15656,0.0001
222940,1.62849,0.0001
222960,1.91728,0.0001
222980,1.03737,0.0001
223000,1.51839,0.0001
223020,1.61955,0.0001
223040,1.63632,0.0001
223060,1.17202,0.0001
223080,2.0605,0.0001
223100,0.871062,0.0001
223120,1.16763,0.0001
223140,1.55035,0.0001
223160,1.50595,0.0001
223180,1.46727,0.0001
223200,0.955384,0.0001
223220,0.762351,0.0001
223240,1.3712,0.0001
223260,1.23925,0.0001
223280,1.22241,0.0001
223300,1.16179,0.0001
223320,1.31752,0.0001
223340,1.39338,0.0001
223360,1.30591,0.0001
223380,0.772369,0.0001
223400,1.11044,0.0001
223420,1.16804,0.0001
223440,1.13503,0.0001
223460,1.11422,0.0001
223480,1.36751,0.0001
223500,0.760375,0.0001
223520,1.51886,0.0001
223540,1.36218,0.0001
223560,1.57526,0.0001
223580,2.11562,0.0001
223600,1.6383,0.0001
223620,2.05727,0.0001
223640,0.939285,0.0001
223660,0.990635,0.0001
223680,1.52041,0.0001
223700,0.932241,0.0001
223720,1.39384,0.0001
223740,1.58985,0.0001
223760,1.41075,0.0001
223780,1.12376,0.0001
223800,1.2626,0.0001
223820,1.26588,0.0001
223840,1.46887,0.0001
223860,1.41841,0.0001
223880,1.12824,0.0001
223900,1.56139,0.0001
223920,1.28291,0.0001
223940,1.46551,0.0001
223960,0.91237,0.0001
223980,1.23002,0.0001
224000,1.95407,0.0001
224020,1.60091,0.0001
224040,1.09059,0.0001
224060,1.09645,0.0001
224080,1.00757,0.0001
224100,1.866,0.0001
224120,1.02878,0.0001
224140,1.65626,0.0001
224160,1.17173,0.0001
224180,1.45942,0.0001
224200,1.62428,0.0001
224220,1.66804,0.0001
224240,1.37364,0.0001
224260,1.34655,0.0001
224280,1.57511,0.0001
224300,1.18181,0.0001
224320,1.4125,0.0001
224340,1.69455,0.0001
224360,1.62012,0.0001
224380,1.20298,0.0001
224400,1.63539,0.0001
224420,1.69704,0.0001
224440,1.38118,0.0001
224460,1.32535,0.0001
224480,1.30826,0.0001
224500,1.50506,0.0001
224520,0.952873,0.0001
224540,1.53148,0.0001
224560,1.10298,0.0001
224580,1.07173,0.0001
224600,1.15323,0.0001
224620,1.00037,0.0001
224640,1.3029,0.0001
224660,0.797735,0.0001
224680,1.5251,0.0001
224700,0.769319,0.0001
224720,1.5521,0.0001
224740,1.60407,0.0001
224760,1.06963,0.0001
224780,0.943956,0.0001
224800,1.25505,0.0001
224820,1.05953,0.0001
224840,1.23419,0.0001
224860,0.573245,0.0001
224880,1.29758,0.0001
224900,1.08451,0.0001
224920,1.37096,0.0001
224940,1.19402,0.0001
224960,1.12089,0.0001
224980,0.866997,0.0001
225000,1.88977,0.0001
225020,1.09888,0.0001
225040,1.36686,0.0001
225060,1.48966,0.0001
225080,1.34141,0.0001
225100,1.71903,0.0001
225120,1.70016,0.0001
225140,1.59013,0.0001
225160,1.14198,0.0001
225180,1.37825,0.0001
225200,1.19314,0.0001
225220,1.36918,0.0001
225240,1.13285,0.0001
225260,1.98454,0.0001
225280,1.46269,0.0001
225300,1.46315,0.0001
225320,1.06183,0.0001
225340,1.06877,0.0001
225360,2.06333,0.0001
225380,1.48299,0.0001
225400,1.3118,0.0001
225420,1.47084,0.0001
225440,1.58702,0.0001
225460,1.60137,0.0001
225480,1.54689,0.0001
225500,1.26889,0.0001
225520,1.73419,0.0001
225540,1.13303,0.0001
225560,1.594,0.0001
225580,1.1186,0.0001
225600,1.85657,0.0001
225620,1.62254,0.0001
225640,0.824593,0.0001
225660,1.92187,0.0001
225680,1.2695,0.0001
225700,1.35244,0.0001
225720,1.64508,0.0001
225740,1.48703,0.0001
225760,1.92845,0.0001
225780,1.52017,0.0001
225800,1.96679,0.0001
225820,1.49605,0.0001
225840,1.77626,0.0001
225860,1.4057,0.0001
225880,0.968693,0.0001
225900,0.955739,0.0001
225920,1.36865,0.0001
225940,1.4559,0.0001
225960,1.03074,0.0001
225980,1.41992,0.0001
226000,1.39524,0.0001
226020,1.40811,0.0001
226040,1.19681,0.0001
226060,1.38192,0.0001
226080,1.28487,0.0001
226100,1.47962,0.0001
226120,1.17693,0.0001
226140,1.52259,0.0001
226160,1.04924,0.0001
226180,1.75035,0.0001
226200,1.07832,0.0001
226220,1.18591,0.0001
226240,1.67517,0.0001
226260,1.47923,0.0001
226280,1.80318,0.0001
226300,1.72475,0.0001
226320,1.08988,0.0001
226340,1.44558,0.0001
226360,1.4824,0.0001
226380,1.18023,0.0001
226400,1.63387,0.0001
226420,1.12799,0.0001
226440,1.51477,0.0001
226460,1.65037,0.0001
226480,0.968579,0.0001
226500,1.14838,0.0001
226520,1.45431,0.0001
226540,1.32798,0.0001
226560,1.53501,0.0001
226580,1.01205,0.0001
226600,1.16158,0.0001
226620,1.38994,0.0001
226640,1.17593,0.0001
226660,1.65155,0.0001
226680,2.12674,0.0001
226700,1.47977,0.0001
226720,1.31584,0.0001
226740,1.61819,0.0001
226760,1.19373,0.0001
226780,1.05181,0.0001
226800,1.43112,0.0001
226820,1.72975,0.0001
226840,1.05454,0.0001
226860,1.77672,0.0001
226880,2.16721,0.0001
226900,1.48474,0.0001
226920,1.02661,0.0001
226940,1.28931,0.0001
226960,1.72487,0.0001
226980,1.91003,0.0001
227000,1.51741,0.0001
227020,1.25553,0.0001
227040,1.62926,0.0001
227060,1.96218,0.0001
227080,1.43491,0.0001
227100,1.65473,0.0001
227120,1.14199,0.0001
227140,0.881499,0.0001
227160,1.06198,0.0001
227180,1.28974,0.0001
227200,1.28702,0.0001
227220,1.07322,0.0001
227240,1.71131,0.0001
227260,1.64551,0.0001
227280,1.40141,0.0001
227300,1.00926,0.0001
227320,1.38657,0.0001
227340,1.24006,0.0001
227360,1.07955,0.0001
227380,1.37054,0.0001
227400,1.07465,0.0001
227420,1.24501,0.0001
227440,0.882905,0.0001
227460,1.64354,0.0001
227480,1.0675,0.0001
227500,1.66271,0.0001
227520,2.06572,0.0001
227540,1.31366,0.0001
227560,1.78627,0.0001
227580,1.05141,0.0001
227600,1.38777,0.0001
227620,1.36394,0.0001
227640,1.39661,0.0001
227660,1.22523,0.0001
227680,1.17402,0.0001
227700,1.45499,0.0001
227720,1.24402,0.0001
227740,1.5536,0.0001
227760,1.6292,0.0001
227780,1.40589,0.0001
227800,1.25673,0.0001
227820,1.39608,0.0001
227840,1.30736,0.0001
227860,1.00142,0.0001
227880,0.997373,0.0001
227900,1.34971,0.0001
227920,2.05348,0.0001
227940,1.7056,0.0001
227960,1.59809,0.0001
227980,1.31616,0.0001
228000,1.40822,0.0001
228020,1.76352,0.0001
228040,1.40188,0.0001
228060,1.02826,0.0001
228080,1.21338,0.0001
228100,1.49707,0.0001
228120,1.14389,0.0001
228140,1.44908,0.0001
228160,2.05601,0.0001
228180,1.59911,0.0001
228200,1.26569,0.0001
228220,1.37959,0.0001
228240,1.66237,0.0001
228260,1.48973,0.0001
228280,1.95784,0.0001
228300,1.54141,0.0001
228320,1.05217,0.0001
228340,1.41595,0.0001
228360,0.919904,0.0001
228380,1.62694,0.0001
228400,1.07578,0.0001
228420,1.24498,0.0001
228440,1.33677,0.0001
228460,1.63321,0.0001
228480,1.67693,0.0001
228500,1.24623,0.0001
228520,0.878826,0.0001
228540,1.35189,0.0001
228560,1.10152,0.0001
228580,2.2213,0.0001
228600,1.59031,0.0001
228620,1.50007,0.0001
228640,1.29653,0.0001
228660,1.45141,0.0001
228680,1.32455,0.0001
228700,1.53438,0.0001
228720,1.41288,0.0001
228740,1.27481,0.0001
228760,1.26388,0.0001
228780,1.47571,0.0001
228800,1.88631,0.0001
228820,1.5492,0.0001
228840,1.57114,0.0001
228860,1.63436,0.0001
228880,1.78948,0.0001
228900,1.63065,0.0001
228920,1.03709,0.0001
228940,1.46024,0.0001
228960,0.86267,0.0001
228980,0.759851,0.0001
229000,1.19928,0.0001
229020,1.08083,0.0001
229040,1.30507,0.0001
229060,1.49186,0.0001
229080,0.740094,0.0001
229100,1.19397,0.0001
229120,1.64139,0.0001
229140,0.592136,0.0001
229160,0.99495,0.0001
229180,1.12893,0.0001
229200,1.14834,0.0001
229220,1.3485,0.0001
229240,1.57466,0.0001
229260,1.38601,0.0001
229280,1.26661,0.0001
229300,1.6186,0.0001
229320,1.17713,0.0001
229340,1.35656,0.0001
229360,1.24867,0.0001
229380,1.54284,0.0001
229400,1.2183,0.0001
229420,1.32012,0.0001
229440,1.75993,0.0001
229460,0.937115,0.0001
229480,1.20554,0.0001
229500,1.79372,0.0001
229520,1.1728,0.0001
229540,0.881469,0.0001
229560,1.14576,0.0001
229580,1.28169,0.0001
229600,1.59451,0.0001
229620,1.26809,0.0001
229640,1.0796,0.0001
229660,1.2854,0.0001
229680,1.20316,0.0001
229700,1.36482,0.0001
229720,1.88137,0.0001
229740,1.27484,0.0001
229760,1.0084,0.0001
229780,0.62842,0.0001
229800,1.72982,0.0001
229820,1.22256,0.0001
229840,1.48439,0.0001
229860,1.81713,0.0001
229880,1.24265,0.0001
229900,1.44312,0.0001
229920,1.85129,0.0001
229940,1.26098,0.0001
229960,1.13864,0.0001
229980,1.64002,0.0001
230000,1.0117,0.0001
230020,1.9001,0.0001
230040,1.50914,0.0001
230060,1.14305,0.0001
230080,1.53912,0.0001
230100,1.88901,0.0001
230120,1.81223,0.0001
230140,1.4808,0.0001
230160,1.61874,0.0001
230180,1.61203,0.0001
230200,1.64468,0.0001
230220,1.46562,0.0001
230240,1.37598,0.0001
230260,1.44065,0.0001
230280,1.66247,0.0001
230300,1.18305,0.0001
230320,1.16141,0.0001
230340,1.03857,0.0001
230360,1.31673,0.0001
230380,1.25584,0.0001
230400,1.03313,0.0001
230420,1.37478,0.0001
230440,1.74336,0.0001
230460,1.58434,0.0001
230480,1.45169,0.0001
230500,1.46939,0.0001
230520,1.44066,0.0001
230540,1.1935,0.0001
230560,1.07899,0.0001
230580,1.11296,0.0001
230600,1.60014,0.0001
230620,1.18818,0.0001
230640,1.71818,0.0001
230660,0.864322,0.0001
230680,1.80819,0.0001
230700,1.11549,0.0001
230720,1.47536,0.0001
230740,1.18158,0.0001
230760,1.07273,0.0001
230780,1.26998,0.0001
230800,1.42431,0.0001
230820,1.24311,0.0001
230840,1.26585,0.0001
230860,0.967684,0.0001
230880,1.57055,0.0001
230900,1.61767,0.0001
230920,1.63194,0.0001
230940,1.29055,0.0001
230960,1.00815,0.0001
230980,2.07347,0.0001
231000,1.69698,0.0001
231020,1.34413,0.0001
231040,1.38302,0.0001
231060,1.38852,0.0001
231080,1.51863,0.0001
231100,1.54268,0.0001
231120,1.65097,0.0001
231140,1.56521,0.0001
231160,1.16726,0.0001
231180,1.44074,0.0001
231200,1.568,0.0001
231220,0.869734,0.0001
231240,1.52972,0.0001
231260,1.28287,0.0001
231280,1.5221,0.0001
231300,1.2723,0.0001
231320,1.0969,0.0001
231340,1.4664,0.0001
231360,1.13238,0.0001
231380,1.79196,0.0001
231400,1.0744,0.0001
231420,1.81554,0.0001
231440,1.20041,0.0001
231460,0.721213,0.0001
231480,1.98833,0.0001
231500,1.37395,0.0001
231520,1.20629,0.0001
231540,2.03736,0.0001
231560,1.70706,0.0001
231580,1.87169,0.0001
231600,1.58729,0.0001
231620,1.55518,0.0001
231640,1.10573,0.0001
231660,1.48967,0.0001
231680,1.36541,0.0001
231700,1.32532,0.0001
231720,1.07651,0.0001
231740,1.03033,0.0001
231760,1.71539,0.0001
231780,1.72368,0.0001
231800,1.53804,0.0001
231820,1.13942,0.0001
231840,1.14789,0.0001
231860,1.91438,0.0001
231880,1.24232,0.0001
231900,1.41268,0.0001
231920,1.87871,0.0001
231940,1.07357,0.0001
231960,1.08708,0.0001
231980,0.942528,0.0001
232000,1.23724,0.0001
232020,0.912421,0.0001
232040,1.47993,0.0001
232060,1.83587,0.0001
232080,1.92273,0.0001
232100,1.7592,0.0001
232120,1.71168,0.0001
232140,1.20285,0.0001
232160,1.33855,0.0001
232180,1.69218,0.0001
232200,1.50436,0.0001
232220,1.57475,0.0001
232240,1.28388,0.0001
232260,1.19098,0.0001
232280,0.686962,0.0001
232300,1.2531,0.0001
232320,1.78037,0.0001
232340,1.77132,0.0001
232360,1.32627,0.0001
232380,1.2666,0.0001
232400,1.17878,0.0001
232420,2.17918,0.0001
232440,0.896315,0.0001
232460,0.970318,0.0001
232480,1.4157,0.0001
232500,1.20229,0.0001
232520,1.11342,0.0001
232540,2.17828,0.0001
232560,1.30014,0.0001
232580,1.43099,0.0001
232600,1.55042,0.0001
232620,1.29827,0.0001
232640,1.57644,0.0001
232660,1.14218,0.0001
232680,1.50564,0.0001
232700,1.53814,0.0001
232720,1.55863,0.0001
232740,1.19416,0.0001
232760,1.23642,0.0001
232780,0.920739,0.0001
232800,1.07038,0.0001
232820,1.57347,0.0001
232840,1.05701,0.0001
232860,1.16564,0.0001
232880,1.10358,0.0001
232900,1.12099,0.0001
232920,1.42886,0.0001
232940,1.76452,0.0001
232960,1.34052,0.0001
232980,1.52883,0.0001
233000,1.34728,0.0001
233020,1.59786,0.0001
233040,0.911871,0.0001
233060,1.51412,0.0001
233080,1.472,0.0001
233100,1.59459,0.0001
233120,1.144,0.0001
233140,1.74098,0.0001
233160,1.3271,0.0001
233180,1.61295,0.0001
233200,2.05235,0.0001
233220,0.930339,0.0001
233240,1.02742,0.0001
233260,2.15795,0.0001
233280,1.61644,0.0001
233300,1.41546,0.0001
233320,1.0608,0.0001
233340,1.31284,0.0001
233360,0.954885,0.0001
233380,0.865941,0.0001
233400,1.63119,0.0001
233420,1.43485,0.0001
233440,1.4445,0.0001
233460,1.65501,0.0001
233480,0.793303,0.0001
233500,1.84338,0.0001
233520,1.49674,0.0001
233540,1.24131,0.0001
233560,1.10858,0.0001
233580,1.23595,0.0001
233600,1.69807,0.0001
233620,1.38873,0.0001
233640,1.03746,0.0001
233660,1.86572,0.0001
233680,0.915173,0.0001
233700,1.24893,0.0001
233720,0.757644,0.0001
233740,1.51268,0.0001
233760,1.5537,0.0001
233780,1.37774,0.0001
233800,1.62398,0.0001
233820,1.39918,0.0001
233840,1.84351,0.0001
233860,0.945075,0.0001
233880,1.56736,0.0001
233900,1.58422,0.0001
233920,1.62381,0.0001
233940,1.04491,0.0001
233960,1.65776,0.0001
233980,1.28999,0.0001
234000,1.39719,0.0001
234020,1.13359,0.0001
234040,1.57835,0.0001
234060,1.25579,0.0001
234080,1.35096,0.0001
234100,1.21136,0.0001
234120,0.92094,0.0001
234140,1.25642,0.0001
234160,0.793537,0.0001
234180,0.788137,0.0001
234200,1.39296,0.0001
234220,1.48005,0.0001
234240,1.6888,0.0001
234260,1.23667,0.0001
234280,1.50248,0.0001
234300,1.57636,0.0001
234320,0.98608,0.0001
234340,0.867156,0.0001
234360,1.088,0.0001
234380,1.4278,0.0001
234400,1.66758,0.0001
234420,1.21519,0.0001
234440,1.03121,0.0001
234460,1.69684,0.0001
234480,1.25361,0.0001
234500,1.35457,0.0001
234520,1.21039,0.0001
234540,1.10983,0.0001
234560,1.32269,0.0001
234580,1.60643,0.0001
234600,1.00534,0.0001
234620,1.3512,0.0001
234640,1.1197,0.0001
234660,1.06605,0.0001
234680,1.34267,0.0001
234700,1.2129,0.0001
234720,1.14009,0.0001
234740,2.04512,0.0001
234760,1.27571,0.0001
234780,1.18846,0.0001
234800,1.84037,0.0001
234820,1.67798,0.0001
234840,1.28005,0.0001
234860,0.883123,0.0001
234880,1.87863,0.0001
234900,1.38098,0.0001
234920,1.57626,0.0001
234940,1.73279,0.0001
234960,0.766865,0.0001
234980,1.84499,0.0001
235000,1.05076,0.0001
235020,1.40562,0.0001
235040,1.123,0.0001
235060,1.21279,0.0001
235080,1.49328,0.0001
235100,1.12778,0.0001
235120,1.16899,0.0001
235140,1.33984,0.0001
235160,1.55931,0.0001
235180,1.11913,0.0001
235200,1.35774,0.0001
235220,1.57323,0.0001
235240,1.11311,0.0001
235260,1.75605,0.0001
235280,1.13202,0.0001
235300,1.07307,0.0001
235320,1.95598,0.0001
235340,1.23979,0.0001
235360,1.85054,0.0001
235380,1.29981,0.0001
235400,1.38436,0.0001
235420,1.46619,0.0001
235440,1.34837,0.0001
235460,1.21993,0.0001
235480,1.77616,0.0001
235500,2.11163,0.0001
235520,2.14419,0.0001
235540,0.898122,0.0001
235560,1.61001,0.0001
235580,1.06605,0.0001
235600,1.0253,0.0001
235620,1.29179,0.0001
235640,1.29195,0.0001
235660,1.18414,0.0001
235680,1.08938,0.0001
235700,1.49958,0.0001
235720,0.958697,0.0001
235740,1.81592,0.0001
235760,1.22645,0.0001
235780,1.52356,0.0001
235800,1.80464,0.0001
235820,1.79674,0.0001
235840,1.01893,0.0001
235860,1.08155,0.0001
235880,1.02392,0.0001
235900,1.37897,0.0001
235920,1.74192,0.0001
235940,0.921993,0.0001
235960,1.21396,0.0001
235980,0.655853,0.0001
236000,1.35501,0.0001
236020,1.2125,0.0001
236040,1.83903,0.0001
236060,1.15254,0.0001
236080,1.37259,0.0001
236100,1.03473,0.0001
236120,1.28917,0.0001
236140,1.33166,0.0001
236160,1.32665,0.0001
236180,1.1294,0.0001
236200,1.70835,0.0001
236220,0.899257,0.0001
236240,1.51187,0.0001
236260,1.05525,0.0001
236280,0.977832,0.0001
236300,1.6825,0.0001
236320,1.58201,0.0001
236340,1.36702,0.0001
236360,1.58225,0.0001
236380,1.91317,0.0001
236400,1.65609,0.0001
236420,2.43701,0.0001
236440,1.05806,0.0001
236460,1.26509,0.0001
236480,1.21516,0.0001
236500,1.29241,0.0001
236520,1.71098,0.0001
236540,2.12281,0.0001
236560,1.35798,0.0001
236580,1.29786,0.0001
236600,1.69002,0.0001
236620,2.08982,0.0001
236640,0.993856,0.0001
236660,1.86332,0.0001
236680,1.92798,0.0001
236700,1.51528,0.0001
236720,1.86867,0.0001
236740,0.745261,0.0001
236760,1.47706,0.0001
236780,2.01403,0.0001
236800,1.01257,0.0001
236820,0.780331,0.0001
236840,1.68583,0.0001
236860,1.73823,0.0001
236880,1.72032,0.0001
236900,0.872345,0.0001
236920,0.928935,0.0001
236940,1.68685,0.0001
236960,1.82032,0.0001
236980,0.982386,0.0001
237000,1.13001,0.0001
237020,1.40317,0.0001
237040,1.42542,0.0001
237060,1.3516,0.0001
237080,1.35204,0.0001
237100,1.19992,0.0001
237120,1.16721,0.0001
237140,1.58035,0.0001
237160,1.85396,0.0001
237180,1.66911,0.0001
237200,1.09739,0.0001
237220,1.17441,0.0001
237240,1.22692,0.0001
237260,2.49816,0.0001
237280,1.46299,0.0001
237300,1.29269,0.0001
237320,1.4349,0.0001
237340,1.33198,0.0001
237360,1.47594,0.0001
237380,1.77477,0.0001
237400,1.33378,0.0001
237420,1.40782,0.0001
237440,1.22011,0.0001
237460,1.88585,0.0001
237480,1.69558,0.0001
237500,1.1045,0.0001
237520,1.21777,0.0001
237540,1.22583,0.0001
237560,2.43429,0.0001
237580,1.32881,0.0001
237600,1.19063,0.0001
237620,1.73778,0.0001
237640,1.95872,0.0001
237660,1.27101,0.0001
237680,1.46709,0.0001
237700,1.37851,0.0001
237720,1.90159,0.0001
237740,1.15049,0.0001
237760,2.02179,0.0001
237780,1.72499,0.0001
237800,1.53454,0.0001
237820,1.34222,0.0001
237840,1.4198,0.0001
237860,1.08983,0.0001
237880,1.22704,0.0001
237900,1.81021,0.0001
237920,1.02696,0.0001
237940,1.0518,0.0001
237960,1.11908,0.0001
237980,1.50156,0.0001
238000,1.28231,0.0001
238020,1.65632,0.0001
238040,0.913727,0.0001
238060,1.41679,0.0001
238080,1.19885,0.0001
238100,1.14411,0.0001
238120,1.63842,0.0001
238140,1.10855,0.0001
238160,2.20225,0.0001
238180,1.30647,0.0001
238200,1.34177,0.0001
238220,1.52871,0.0001
238240,2.1595,0.0001
238260,1.45618,0.0001
238280,0.914398,0.0001
238300,1.33426,0.0001
238320,1.98417,0.0001
238340,1.88459,0.0001
238360,2.07366,0.0001
238380,0.924079,0.0001
238400,1.18954,0.0001
238420,1.05068,0.0001
238440,1.07572,0.0001
238460,1.17618,0.0001
238480,1.66713,0.0001
238500,1.17156,0.0001
238520,1.5258,0.0001
238540,1.02858,0.0001
238560,1.59171,0.0001
238580,1.13496,0.0001
238600,1.02038,0.0001
238620,0.742544,0.0001
238640,1.52328,0.0001
238660,1.0673,0.0001
238680,1.23224,0.0001
238700,0.50483,0.0001
238720,1.54691,0.0001
238740,1.59827,0.0001
238760,1.32957,0.0001
238780,1.63907,0.0001
238800,1.6276,0.0001
238820,1.19536,0.0001
238840,1.15428,0.0001
238860,1.20708,0.0001
238880,0.842432,0.0001
238900,1.3529,0.0001
238920,2.47778,0.0001
238940,1.3681,0.0001
238960,1.31725,0.0001
238980,1.66205,0.0001
239000,1.51926,0.0001
239020,1.03647,0.0001
239040,1.43062,0.0001
239060,0.87588,0.0001
239080,1.50568,0.0001
239100,1.61605,0.0001
239120,1.06051,0.0001
239140,1.15241,0.0001
239160,1.2416,0.0001
239180,2.33895,0.0001
239200,1.00082,0.0001
239220,1.48966,0.0001
239240,1.21677,0.0001
239260,1.39091,0.0001
239280,1.77075,0.0001
239300,1.17639,0.0001
239320,1.22974,0.0001
239340,0.975825,0.0001
239360,1.26858,0.0001
239380,1.1166,0.0001
239400,1.48476,0.0001
239420,1.07914,0.0001
239440,1.1708,0.0001
239460,1.42321,0.0001
239480,1.42051,0.0001
239500,1.21023,0.0001
239520,1.56662,0.0001
239540,1.19773,0.0001
239560,1.50566,0.0001
239580,2.40537,0.0001
239600,1.20657,0.0001
239620,1.97679,0.0001
239640,1.34148,0.0001
239660,1.74989,0.0001
239680,1.26795,0.0001
239700,1.0692,0.0001
239720,0.926864,0.0001
239740,1.44802,0.0001
239760,1.21187,0.0001
239780,0.883585,0.0001
239800,1.30525,0.0001
239820,1.93586,0.0001
239840,1.45184,0.0001
239860,1.57128,0.0001
239880,1.85302,0.0001
239900,1.60387,0.0001
239920,1.24008,0.0001
239940,1.47656,0.0001
239960,1.76129,0.0001
239980,1.78962,0.0001
240000,1.47777,0.0001
240020,1.27693,0.0001
240040,1.24429,0.0001
240060,1.93575,0.0001
240080,1.3472,0.0001
240100,1.17663,0.0001
240120,1.23499,0.0001
240140,1.28179,0.0001
240160,1.4466,0.0001
240180,1.76179,0.0001
240200,1.18349,0.0001
240220,1.54696,0.0001
240240,0.939041,0.0001
240260,1.23186,0.0001
240280,1.89243,0.0001
240300,1.0884,0.0001
240320,1.08677,0.0001
240340,1.27217,0.0001
240360,1.62179,0.0001
240380,1.38283,0.0001
240400,1.48231,0.0001
240420,1.44923,0.0001
240440,1.72847,0.0001
240460,1.68372,0.0001
240480,1.02551,0.0001
240500,1.8915,0.0001
240520,1.17005,0.0001
240540,1.68168,0.0001
240560,1.62038,0.0001
240580,1.67711,0.0001
240600,0.733664,0.0001
240620,1.06994,0.0001
240640,1.32507,0.0001
240660,1.19489,0.0001
240680,1.10588,0.0001
240700,1.33126,0.0001
240720,1.69804,0.0001
240740,1.14466,0.0001
240760,1.84334,0.0001
240780,1.76362,0.0001
240800,1.41526,0.0001
240820,1.37233,0.0001
240840,1.3817,0.0001
240860,0.659161,0.0001
240880,1.08346,0.0001
240900,1.35992,0.0001
240920,1.59755,0.0001
240940,1.81808,0.0001
240960,1.37852,0.0001
240980,1.90099,0.0001
241000,1.34586,0.0001
241020,0.908726,0.0001
241040,1.85107,0.0001
241060,1.45625,0.0001
241080,1.50395,0.0001
241100,1.26894,0.0001
241120,1.2251,0.0001
241140,1.60318,0.0001
241160,1.0978,0.0001
241180,1.18257,0.0001
241200,1.17963,0.0001
241220,0.957414,0.0001
241240,1.65039,0.0001
241260,1.26769,0.0001
241280,1.49675,0.0001
241300,1.41695,0.0001
241320,1.04762,0.0001
241340,2.12277,0.0001
241360,1.56417,0.0001
241380,0.913289,0.0001
241400,0.9184,0.0001
241420,1.84645,0.0001
241440,1.24348,0.0001
241460,1.3145,0.0001
241480,1.78286,0.0001
241500,1.60584,0.0001
241520,1.78597,0.0001
241540,1.45587,0.0001
241560,1.0317,0.0001
241580,1.40666,0.0001
241600,1.72648,0.0001
241620,1.85166,0.0001
241640,1.02777,0.0001
241660,1.86472,0.0001
241680,1.06609,0.0001
241700,1.18898,0.0001
241720,1.30259,0.0001
241740,1.24575,0.0001
241760,1.99814,0.0001
241780,0.939337,0.0001
241800,1.31424,0.0001
241820,1.77192,0.0001
241840,1.78229,0.0001
241860,1.73846,0.0001
241880,1.14345,0.0001
241900,1.48521,0.0001
241920,1.65353,0.0001
241940,1.64279,0.0001
241960,1.19436,0.0001
241980,2.02423,0.0001
242000,1.42358,0.0001
242020,1.44212,0.0001
242040,0.69949,0.0001
242060,1.14001,0.0001
242080,1.04797,0.0001
242100,1.19284,0.0001
242120,2.1099,0.0001
242140,0.786949,0.0001
242160,1.93624,0.0001
242180,1.5322,0.0001
242200,1.16188,0.0001
242220,1.44294,0.0001
242240,1.55643,0.0001
242260,1.36769,0.0001
242280,0.891315,0.0001
242300,1.6072,0.0001
242320,1.55299,0.0001
242340,1.3968,0.0001
242360,1.00244,0.0001
242380,1.10364,0.0001
242400,0.951649,0.0001
242420,1.30363,0.0001
242440,1.10815,0.0001
242460,1.38673,0.0001
242480,1.97643,0.0001
242500,0.819575,0.0001
242520,1.43814,0.0001
242540,1.05928,0.0001
242560,1.62728,0.0001
242580,1.18623,0.0001
242600,1.12479,0.0001
242620,1.30771,0.0001
242640,1.68417,0.0001
242660,1.89048,0.0001
242680,1.84718,0.0001
242700,1.1427,0.0001
242720,0.931953,0.0001
242740,1.52634,0.0001
242760,1.05433,0.0001
242780,1.63345,0.0001
242800,1.67528,0.0001
242820,1.07999,0.0001
242840,1.25103,0.0001
242860,1.08248,0.0001
242880,1.18977,0.0001
242900,1.25988,0.0001
242920,0.874152,0.0001
242940,1.19699,0.0001
242960,1.52872,0.0001
242980,1.13568,0.0001
243000,1.35335,0.0001
243020,1.68831,0.0001
243040,1.64913,0.0001
243060,1.3063,0.0001
243080,1.48839,0.0001
243100,1.10773,0.0001
243120,1.11477,0.0001
243140,1.14974,0.0001
243160,1.09843,0.0001
243180,1.81488,0.0001
243200,0.907598,0.0001
243220,1.75642,0.0001
243240,1.02349,0.0001
243260,1.05206,0.0001
243280,1.50641,0.0001
243300,1.04241,0.0001
243320,1.04673,0.0001
243340,1.62123,0.0001
243360,0.979842,0.0001
243380,1.48877,0.0001
243400,1.20898,0.0001
243420,1.27541,0.0001
243440,0.743978,0.0001
243460,1.0818,0.0001
243480,1.51684,0.0001
243500,0.990948,0.0001
243520,1.52373,0.0001
243540,0.936075,0.0001
243560,0.831299,0.0001
243580,1.23014,0.0001
243600,1.52961,0.0001
243620,1.31977,0.0001
243640,1.14462,0.0001
243660,1.57654,0.0001
243680,1.2571,0.0001
243700,1.56047,0.0001
243720,0.904506,0.0001
243740,1.09337,0.0001
243760,1.47999,0.0001
243780,1.21353,0.0001
243800,1.3436,0.0001
243820,1.50396,0.0001
243840,1.25685,0.0001
243860,1.44439,0.0001
243880,1.58438,0.0001
243900,1.4461,0.0001
243920,1.74376,0.0001
243940,1.49171,0.0001
243960,1.39955,0.0001
243980,1.28455,0.0001
244000,1.29388,0.0001
244020,1.06875,0.0001
244040,1.52969,0.0001
244060,1.33398,0.0001
244080,1.71168,0.0001
244100,1.08595,0.0001
244120,1.49591,0.0001
244140,1.81535,0.0001
244160,1.93842,0.0001
244180,1.03045,0.0001
244200,1.19639,0.0001
244220,2.03573,0.0001
244240,1.14011,0.0001
244260,1.78545,0.0001
244280,1.31878,0.0001
244300,1.09968,0.0001
244320,1.52239,0.0001
244340,1.55736,0.0001
244360,1.19303,0.0001
244380,1.72437,0.0001
244400,1.45296,0.0001
244420,1.14046,0.0001
244440,1.75775,0.0001
244460,1.0511,0.0001
244480,1.39187,0.0001
244500,1.23775,0.0001
244520,1.54391,0.0001
244540,1.51834,0.0001
244560,1.42703,0.0001
244580,1.06179,0.0001
244600,1.49987,0.0001
244620,1.22834,0.0001
244640,1.26588,0.0001
244660,1.21449,0.0001
244680,1.64117,0.0001
244700,1.00117,0.0001
244720,1.3378,0.0001
244740,1.3092,0.0001
244760,0.937112,0.0001
244780,1.26014,0.0001
244800,0.899514,0.0001
244820,1.34542,0.0001
244840,1.59655,0.0001
244860,1.70338,0.0001
244880,1.46918,0.0001
244900,0.832567,0.0001
244920,1.20196,0.0001
244940,1.93066,0.0001
244960,1.38199,0.0001
244980,1.20347,0.0001
245000,1.41325,0.0001
245020,1.1417,0.0001
245040,1.12412,0.0001
245060,1.56898,0.0001
245080,0.644264,0.0001
245100,1.29619,0.0001
245120,1.16034,0.0001
245140,1.49118,0.0001
245160,1.9206,0.0001
245180,1.08945,0.0001
245200,0.728935,0.0001
245220,1.17848,0.0001
245240,1.32753,0.0001
245260,1.79442,0.0001
245280,1.82159,0.0001
245300,1.77747,0.0001
245320,1.51734,0.0001
245340,1.33887,0.0001
245360,1.76677,0.0001
245380,1.5811,0.0001
245400,0.996111,0.0001
245420,1.41993,0.0001
245440,1.58842,0.0001
245460,1.34019,0.0001
245480,1.30595,0.0001
245500,0.788096,0.0001
245520,0.998386,0.0001
245540,1.73467,0.0001
245560,1.49604,0.0001
245580,0.861487,0.0001
245600,1.41709,0.0001
245620,1.34014,0.0001
245640,1.44355,0.0001
245660,2.37733,0.0001
245680,1.38572,0.0001
245700,1.35898,0.0001
245720,1.33794,0.0001
245740,1.15054,0.0001
245760,1.66763,0.0001
245780,1.72313,0.0001
245800,1.14332,0.0001
245820,1.36446,0.0001
245840,1.64595,0.0001
245860,2.18514,0.0001
245880,1.47182,0.0001
245900,1.17807,0.0001
245920,1.24108,0.0001
245940,1.23641,0.0001
245960,1.65932,0.0001
245980,1.44274,0.0001
246000,0.991531,0.0001
246020,0.496394,0.0001
246040,1.05,0.0001
246060,1.44316,0.0001
246080,1.25089,0.0001
246100,1.62974,0.0001
246120,1.18633,0.0001
246140,1.97341,0.0001
246160,1.68978,0.0001
246180,0.860911,0.0001
246200,1.72965,0.0001
246220,0.906509,0.0001
246240,1.77369,0.0001
246260,1.13273,0.0001
246280,1.26079,0.0001
246300,1.48732,0.0001
246320,1.09689,0.0001
246340,1.20853,0.0001
246360,0.817836,0.0001
246380,1.92537,0.0001
246400,1.91393,0.0001
246420,1.42978,0.0001
246440,0.813154,0.0001
246460,1.15177,0.0001
246480,1.31522,0.0001
246500,1.90107,0.0001
246520,1.99383,0.0001
246540,2.17806,0.0001
246560,1.36928,0.0001
246580,1.33316,0.0001
246600,1.56039,0.0001
246620,1.34307,0.0001
246640,2.12475,0.0001
246660,1.47119,0.0001
246680,1.21358,0.0001
246700,1.8417,0.0001
246720,0.998618,0.0001
246740,1.19081,0.0001
246760,1.21838,0.0001
246780,1.26252,0.0001
246800,1.71754,0.0001
246820,1.09344,0.0001
246840,1.00792,0.0001
246860,1.13195,0.0001
246880,2.17445,0.0001
246900,1.31304,0.0001
246920,2.0103,0.0001
246940,1.86578,0.0001
246960,1.02562,0.0001
246980,1.6769,0.0001
247000,1.41687,0.0001
247020,1.66851,0.0001
247040,1.66329,0.0001
247060,1.43641,0.0001
247080,1.43349,0.0001
247100,1.26714,0.0001
247120,1.36472,0.0001
247140,1.92909,0.0001
247160,1.05211,0.0001
247180,1.42463,0.0001
247200,0.987898,0.0001
247220,0.797235,0.0001
247240,0.883076,0.0001
247260,1.36842,0.0001
247280,1.42145,0.0001
247300,1.2598,0.0001
247320,1.11627,0.0001
247340,1.12462,0.0001
247360,1.7306,0.0001
247380,1.19713,0.0001
247400,1.11575,0.0001
247420,1.47861,0.0001
247440,1.13011,0.0001
247460,1.08681,0.0001
247480,1.9212,0.0001
247500,0.848543,0.0001
247520,0.91556,0.0001
247540,1.19258,0.0001
247560,0.836314,0.0001
247580,1.27196,0.0001
247600,1.26423,0.0001
247620,1.31254,0.0001
247640,1.08959,0.0001
247660,1.20998,0.0001
247680,1.15553,0.0001
247700,0.846533,0.0001
247720,0.950546,0.0001
247740,1.36754,0.0001
247760,1.49944,0.0001
247780,1.38442,0.0001
247800,0.867823,0.0001
247820,1.72122,0.0001
247840,1.2887,0.0001
247860,1.96812,0.0001
247880,1.84169,0.0001
247900,1.27897,0.0001
247920,1.42305,0.0001
247940,1.48018,0.0001
247960,1.13228,0.0001
247980,1.26874,0.0001
248000,1.11928,0.0001
248020,1.559,0.0001
248040,1.46968,0.0001
248060,1.51168,0.0001
248080,1.84131,0.0001
248100,1.19893,0.0001
248120,1.30691,0.0001
248140,0.981049,0.0001
248160,1.96114,0.0001
248180,1.38991,0.0001
248200,1.85014,0.0001
248220,1.43902,0.0001
248240,1.6927,0.0001
248260,1.34157,0.0001
248280,2.04773,0.0001
248300,1.32491,0.0001
248320,1.13721,0.0001
248340,1.19922,0.0001
248360,1.59181,0.0001
248380,1.11056,0.0001
248400,1.35127,0.0001
248420,1.70676,0.0001
248440,1.56978,0.0001
248460,0.879248,0.0001
248480,0.834287,0.0001
248500,1.63175,0.0001
248520,1.21902,0.0001
248540,1.64395,0.0001
248560,0.872313,0.0001
248580,1.16061,0.0001
248600,1.36388,0.0001
248620,0.861887,0.0001
248640,1.72276,0.0001
248660,1.4064,0.0001
248680,1.76371,0.0001
248700,0.734749,0.0001
248720,1.26535,0.0001
248740,1.35527,0.0001
248760,1.15596,0.0001
248780,1.13435,0.0001
248800,2.14415,0.0001
248820,2.15977,0.0001
248840,1.08841,0.0001
248860,1.14837,0.0001
248880,1.44901,0.0001
248900,1.85409,0.0001
248920,1.50152,0.0001
248940,1.48438,0.0001
248960,1.61943,0.0001
248980,1.874,0.0001
249000,0.894926,0.0001
249020,1.69298,0.0001
249040,1.66425,0.0001
249060,1.22984,0.0001
249080,1.80333,0.0001
249100,1.73043,0.0001
249120,1.26397,0.0001
249140,1.31724,0.0001
249160,1.88039,0.0001
249180,1.432,0.0001
249200,1.40133,0.0001
249220,1.99368,0.0001
249240,1.89897,0.0001
249260,1.16527,0.0001
249280,1.05977,0.0001
249300,1.56572,0.0001
249320,1.25634,0.0001
249340,1.46902,0.0001
249360,1.49742,0.0001
249380,1.34406,0.0001
249400,1.55081,0.0001
249420,1.88548,0.0001
249440,1.4291,0.0001
249460,2.14745,0.0001
249480,1.25953,0.0001
249500,1.19129,0.0001
249520,1.47912,0.0001
249540,1.15173,0.0001
249560,1.64115,0.0001
249580,0.669679,0.0001
249600,1.07332,0.0001
249620,0.942274,0.0001
249640,1.40976,0.0001
249660,1.26656,0.0001
249680,0.931317,0.0001
249700,1.76522,0.0001
249720,1.0374,0.0001
249740,1.15599,0.0001
249760,1.37174,0.0001
249780,1.38439,0.0001
249800,1.48134,0.0001
249820,1.33311,0.0001
249840,0.867501,0.0001
249860,1.34668,0.0001
249880,1.48015,0.0001
249900,1.1761,0.0001
249920,0.702039,0.0001
249940,1.23438,0.0001
249960,1.54732,0.0001
249980,0.841568,0.0001
250000,1.31573,0.0001
250020,1.51963,0.0001
250040,0.678276,0.0001
250060,1.68401,0.0001
250080,1.46339,0.0001
250100,1.64559,0.0001
250120,2.0164,0.0001
250140,1.75033,0.0001
250160,1.26376,0.0001
250180,0.996344,0.0001
250200,1.93079,0.0001
250220,1.04721,0.0001
250240,1.22425,0.0001
250260,0.975653,0.0001
250280,1.39698,0.0001
250300,1.20099,0.0001
250320,1.79813,0.0001
250340,1.4327,0.0001
250360,1.99836,0.0001
250380,1.57031,0.0001
250400,0.889435,0.0001
250420,1.43649,0.0001
250440,1.64945,0.0001
250460,1.55611,0.0001
250480,1.30498,0.0001
250500,1.29815,0.0001
250520,1.44531,0.0001
250540,1.53523,0.0001
250560,1.36136,0.0001
250580,1.06904,0.0001
250600,1.4836,0.0001
250620,1.57018,0.0001
250640,1.6646,0.0001
250660,0.756154,0.0001
250680,1.25688,0.0001
250700,1.3576,0.0001
250720,1.62706,0.0001
250740,1.97134,0.0001
250760,0.991196,0.0001
250780,1.40696,0.0001
250800,0.952067,0.0001
250820,1.31807,0.0001
250840,1.57621,0.0001
250860,1.42518,0.0001
250880,0.984198,0.0001
250900,1.24945,0.0001
250920,1.24459,0.0001
250940,1.48749,0.0001
250960,0.688219,0.0001
250980,1.41719,0.0001
251000,0.91298,0.0001
251020,0.85204,0.0001
251040,0.96309,0.0001
251060,2.05962,0.0001
251080,1.67854,0.0001
251100,1.85333,0.0001
251120,1.43958,0.0001
251140,1.06188,0.0001
251160,1.88705,0.0001
251180,1.37265,0.0001
251200,1.37812,0.0001
251220,1.38045,0.0001
251240,1.34004,0.0001
251260,1.59932,0.0001
251280,1.24792,0.0001
251300,1.57715,0.0001
251320,1.4939,0.0001
251340,1.13972,0.0001
251360,2.26593,0.0001
251380,1.56742,0.0001
251400,1.49807,0.0001
251420,1.11809,0.0001
251440,1.38258,0.0001
251460,1.60982,0.0001
251480,0.85928,0.0001
251500,1.2536,0.0001
251520,2.02524,0.0001
251540,1.71393,0.0001
251560,1.42809,0.0001
251580,1.79007,0.0001
251600,1.25433,0.0001
251620,2.50686,0.0001
251640,1.54496,0.0001
251660,1.48443,0.0001
251680,2.1662,0.0001
251700,0.807042,0.0001
251720,1.5988,0.0001
251740,1.76765,0.0001
251760,1.33072,0.0001
251780,1.40291,0.0001
251800,1.45846,0.0001
251820,1.11304,0.0001
251840,1.00294,0.0001
251860,0.998535,0.0001
251880,1.07052,0.0001
251900,2.09576,0.0001
251920,0.887332,0.0001
251940,1.63985,0.0001
251960,1.2817,0.0001
251980,1.39453,0.0001
252000,2.14458,0.0001
252020,1.54161,0.0001
252040,1.06958,0.0001
252060,1.31168,0.0001
252080,1.04049,0.0001
252100,1.53496,0.0001
252120,1.57165,0.0001
252140,1.44354,0.0001
252160,1.70467,0.0001
252180,1.63911,0.0001
252200,1.94255,0.0001
252220,1.39758,0.0001
252240,1.04905,0.0001
252260,1.42118,0.0001
252280,1.37849,0.0001
252300,1.62474,0.0001
252320,0.94444,0.0001
252340,1.22403,0.0001
252360,1.37671,0.0001
252380,1.88112,0.0001
252400,1.91906,0.0001
252420,1.95613,0.0001
252440,1.00648,0.0001
252460,1.32011,0.0001
252480,1.18423,0.0001
252500,1.48842,0.0001
252520,1.16058,0.0001
252540,1.28511,0.0001
252560,1.32269,0.0001
252580,1.38519,0.0001
252600,1.70233,0.0001
252620,1.62298,0.0001
252640,0.832424,0.0001
252660,1.09654,0.0001
252680,1.70422,0.0001
252700,1.41635,0.0001
252720,1.62523,0.0001
252740,1.4578,0.0001
252760,0.654771,0.0001
252780,1.64051,0.0001
252800,1.19826,0.0001
252820,0.971208,0.0001
252840,1.21253,0.0001
252860,1.78948,0.0001
252880,0.956027,0.0001
252900,1.35236,0.0001
252920,1.09571,0.0001
252940,1.44715,0.0001
252960,1.22451,0.0001
252980,1.73909,0.0001
253000,1.17439,0.0001
253020,0.940994,0.0001
253040,1.74152,0.0001
253060,1.44027,0.0001
253080,0.992566,0.0001
253100,1.35712,0.0001
253120,1.77429,0.0001
253140,1.52836,0.0001
253160,1.17338,0.0001
253180,1.28438,0.0001
253200,1.19053,0.0001
253220,2.0592,0.0001
253240,1.38956,0.0001
253260,1.40188,0.0001
253280,1.47001,0.0001
253300,1.06078,0.0001
253320,1.47428,0.0001
253340,0.609245,0.0001
253360,1.35055,0.0001
253380,1.44704,0.0001
253400,1.07338,0.0001
253420,1.05395,0.0001
253440,0.88831,0.0001
253460,1.47433,0.0001
253480,1.04601,0.0001
253500,1.52197,0.0001
253520,1.11459,0.0001
253540,1.57378,0.0001
253560,1.80032,0.0001
253580,1.436,0.0001
253600,1.0002,0.0001
253620,1.17307,0.0001
253640,1.22453,0.0001
253660,1.13249,0.0001
253680,1.01659,0.0001
253700,1.14013,0.0001
253720,1.95301,0.0001
253740,1.06911,0.0001
253760,2.00707,0.0001
253780,1.28983,0.0001
253800,1.96568,0.0001
253820,1.09311,0.0001
253840,1.12697,0.0001
253860,1.15305,0.0001
253880,1.23966,0.0001
253900,1.5605,0.0001
253920,1.67309,0.0001
253940,1.54748,0.0001
253960,1.52217,0.0001
253980,1.05734,0.0001
254000,1.03691,0.0001
254020,1.15668,0.0001
254040,1.1221,0.0001
254060,1.73702,0.0001
254080,1.04515,0.0001
254100,0.637469,0.0001
254120,1.32562,0.0001
254140,1.28755,0.0001
254160,1.36499,0.0001
254180,1.67575,0.0001
254200,1.20687,0.0001
254220,0.796013,0.0001
254240,1.38208,0.0001
254260,1.26602,0.0001
254280,1.4443,0.0001
254300,0.585165,0.0001
254320,1.21476,0.0001
254340,0.754564,0.0001
254360,1.44243,0.0001
254380,1.62107,0.0001
254400,1.73751,0.0001
254420,2.02289,0.0001
254440,1.7202,0.0001
254460,1.25944,0.0001
254480,1.26769,0.0001
254500,0.940902,0.0001
254520,0.842538,0.0001
254540,1.62626,0.0001
254560,1.34124,0.0001
254580,1.26278,0.0001
254600,1.25311,0.0001
254620,1.20766,0.0001
254640,1.36045,0.0001
254660,0.758967,0.0001
254680,1.08811,0.0001
254700,1.03496,0.0001
254720,0.851477,0.0001
254740,1.34989,0.0001
254760,1.30641,0.0001
254780,1.86074,0.0001
254800,1.54014,0.0001
254820,1.17789,0.0001
254840,1.28841,0.0001
254860,1.09713,0.0001
254880,1.39516,0.0001
254900,0.951878,0.0001
254920,1.10942,0.0001
254940,0.975504,0.0001
254960,1.15004,0.0001
254980,1.32258,0.0001
255000,1.86856,0.0001
255020,1.34755,0.0001
255040,0.802401,0.0001
255060,0.622153,0.0001
255080,2.04057,0.0001
255100,1.42602,0.0001
255120,0.588756,0.0001
255140,1.50296,0.0001
255160,1.48975,0.0001
255180,1.30574,0.0001
255200,1.46704,0.0001
255220,1.79279,0.0001
255240,1.22772,0.0001
255260,1.28782,0.0001
255280,1.59095,0.0001
255300,1.55955,0.0001
255320,1.81147,0.0001
255340,1.43123,0.0001
255360,1.26753,0.0001
255380,1.45709,0.0001
255400,1.94321,0.0001
255420,1.24835,0.0001
255440,1.6947,0.0001
255460,1.79372,0.0001
255480,1.50492,0.0001
255500,1.79897,0.0001
255520,1.2653,0.0001
255540,1.31888,0.0001
255560,1.03688,0.0001
255580,1.61532,0.0001
255600,0.85809,0.0001
255620,1.598,0.0001
255640,1.74107,0.0001
255660,1.5326,0.0001
255680,1.49208,0.0001
255700,1.44545,0.0001
255720,1.30379,0.0001
255740,1.28533,0.0001
255760,1.51101,0.0001
255780,1.67435,0.0001
255800,1.0093,0.0001
255820,0.804245,0.0001
255840,1.39681,0.0001
255860,0.90933,0.0001
255880,1.33659,0.0001
255900,1.31962,0.0001
255920,1.31233,0.0001
255940,1.26972,0.0001
255960,2.00157,0.0001
255980,0.856463,0.0001
256000,1.58325,0.0001
256020,1.16188,0.0001
256040,1.18352,0.0001
256060,1.1782,0.0001
256080,1.71826,0.0001
256100,1.41464,0.0001
256120,1.50314,0.0001
256140,1.14005,0.0001
256160,1.22419,0.0001
256180,1.29249,0.0001
256200,1.1428,0.0001
256220,1.73279,0.0001
256240,1.32537,0.0001
256260,1.80687,0.0001
256280,1.60721,0.0001
256300,2.27416,0.0001
256320,1.15253,0.0001
256340,0.872155,0.0001
256360,1.38072,0.0001
256380,1.25088,0.0001
256400,1.38485,0.0001
256420,1.36536,0.0001
256440,1.60481,0.0001
256460,1.28937,0.0001
256480,1.54278,0.0001
256500,1.01517,0.0001
256520,1.1478,0.0001
256540,1.5308,0.0001
256560,1.39315,0.0001
256580,1.00935,0.0001
256600,1.66168,0.0001
256620,1.40192,0.0001
256640,1.17199,0.0001
256660,1.19196,0.0001
256680,1.46194,0.0001
256700,0.974504,0.0001
256720,1.80705,0.0001
256740,0.783605,0.0001
256760,1.19147,0.0001
256780,1.61194,0.0001
256800,1.16485,0.0001
256820,1.68723,0.0001
256840,1.72582,0.0001
256860,1.19062,0.0001
256880,1.20185,0.0001
256900,1.53764,0.0001
256920,1.50306,0.0001
256940,1.26182,0.0001
256960,1.63201,0.0001
256980,1.09774,0.0001
257000,1.24387,0.0001
257020,1.41051,0.0001
257040,1.41786,0.0001
257060,1.07748,0.0001
257080,1.08602,0.0001
257100,1.41601,0.0001
257120,1.5269,0.0001
257140,1.3205,0.0001
257160,1.9263,0.0001
257180,1.06708,0.0001
257200,0.742879,0.0001
257220,1.41959,0.0001
257240,1.05834,0.0001
257260,1.2158,0.0001
257280,1.28406,0.0001
257300,1.42564,0.0001
257320,1.18754,0.0001
257340,1.56642,0.0001
257360,1.14254,0.0001
257380,1.58606,0.0001
257400,1.02466,0.0001
257420,1.84166,0.0001
257440,1.45702,0.0001
257460,0.85077,0.0001
257480,1.46972,0.0001
257500,1.54991,0.0001
257520,1.31796,0.0001
257540,1.40087,0.0001
257560,1.59337,0.0001
257580,1.42929,0.0001
257600,1.51146,0.0001
257620,1.94136,0.0001
257640,1.52819,0.0001
257660,1.31733,0.0001
257680,1.33385,0.0001
257700,1.37112,0.0001
257720,1.76471,0.0001
257740,0.811638,0.0001
257760,1.39732,0.0001
257780,1.67131,0.0001
257800,0.934927,0.0001
257820,0.905516,0.0001
257840,1.51778,0.0001
257860,1.42645,0.0001
257880,1.49707,0.0001
257900,1.93237,0.0001
257920,1.57941,0.0001
257940,1.45085,0.0001
257960,1.04144,0.0001
257980,1.40858,0.0001
258000,0.801217,0.0001
258020,1.38439,0.0001
258040,0.63834,0.0001
258060,0.773635,0.0001
258080,1.27361,0.0001
258100,0.892619,0.0001
258120,1.41543,0.0001
258140,0.963927,0.0001
258160,1.66886,0.0001
258180,1.43132,0.0001
258200,1.55702,0.0001
258220,1.16712,0.0001
258240,0.723578,0.0001
258260,0.937007,0.0001
258280,1.43529,0.0001
258300,0.995864,0.0001
258320,1.81012,0.0001
258340,1.00534,0.0001
258360,0.953853,0.0001
258380,0.995303,0.0001
258400,1.0399,0.0001
258420,0.977229,0.0001
258440,0.896673,0.0001
258460,1.68927,0.0001
258480,1.54089,0.0001
258500,1.12143,0.0001
258520,0.990103,0.0001
258540,1.4673,0.0001
258560,1.27302,0.0001
258580,1.37333,0.0001
258600,1.36068,0.0001
258620,1.69918,0.0001
258640,1.16133,0.0001
258660,1.6634,0.0001
258680,1.49687,0.0001
258700,2.25568,0.0001
258720,1.30277,0.0001
258740,1.41603,0.0001
258760,1.4816,0.0001
258780,1.49159,0.0001
258800,1.57182,0.0001
258820,1.16904,0.0001
258840,1.0076,0.0001
258860,1.21481,0.0001
258880,1.05541,0.0001
258900,1.31069,0.0001
258920,1.32079,0.0001
258940,1.61553,0.0001
258960,1.03446,0.0001
258980,1.48175,0.0001
259000,1.31389,0.0001
259020,1.17354,0.0001
259040,1.78621,0.0001
259060,1.17939,0.0001
259080,1.49999,0.0001
259100,1.30619,0.0001
259120,1.02329,0.0001
259140,1.89559,0.0001
259160,1.25524,0.0001
259180,1.08547,0.0001
259200,0.940857,0.0001
259220,1.33326,0.0001
259240,1.43975,0.0001
259260,1.32418,0.0001
259280,0.922597,0.0001
259300,1.59469,0.0001
259320,0.88606,0.0001
259340,1.32565,0.0001
259360,1.68182,0.0001
259380,1.42275,0.0001
259400,0.945189,0.0001
259420,1.38339,0.0001
259440,1.55862,0.0001
259460,1.22733,0.0001
259480,1.02846,0.0001
259500,1.54388,0.0001
259520,1.61292,0.0001
259540,1.07732,0.0001
259560,0.930585,0.0001
259580,1.26621,0.0001
259600,1.08009,0.0001
259620,1.37716,0.0001
259640,1.13402,0.0001
259660,2.10647,0.0001
259680,1.02333,0.0001
259700,2.05338,0.0001
259720,0.771522,0.0001
259740,1.46991,0.0001
259760,1.56641,0.0001
259780,1.37181,0.0001
259800,2.00611,0.0001
259820,1.19765,0.0001
259840,1.85016,0.0001
259860,0.939287,0.0001
259880,1.37181,0.0001
259900,1.4134,0.0001
259920,1.07492,0.0001
259940,0.816227,0.0001
259960,1.96187,0.0001
259980,1.10691,0.0001
260000,1.27501,0.0001
260020,1.2423,0.0001
260040,2.14889,0.0001
260060,1.07491,0.0001
260080,1.60025,0.0001
260100,1.45194,0.0001
260120,1.27934,0.0001
260140,1.41249,0.0001
260160,1.47164,0.0001
260180,1.09655,0.0001
260200,1.67941,0.0001
260220,1.49211,0.0001
260240,1.27575,0.0001
260260,1.61946,0.0001
260280,1.28586,0.0001
260300,1.10857,0.0001
260320,1.66105,0.0001
260340,1.58463,0.0001
260360,0.985861,0.0001
260380,1.33928,0.0001
260400,1.10558,0.0001
260420,1.36593,0.0001
260440,1.47861,0.0001
260460,1.26023,0.0001
260480,1.34004,0.0001
260500,1.23694,0.0001
260520,1.84545,0.0001
260540,1.7416,0.0001
260560,1.73649,0.0001
260580,1.10687,0.0001
260600,1.29411,0.0001
260620,1.42704,0.0001
260640,1.5933,0.0001
260660,1.384,0.0001
260680,1.76015,0.0001
260700,1.27397,0.0001
260720,1.56952,0.0001
260740,1.7346,0.0001
260760,1.73684,0.0001
260780,2.06343,0.0001
260800,1.53789,0.0001
260820,1.58459,0.0001
260840,1.17698,0.0001
260860,1.51705,0.0001
260880,1.32682,0.0001
260900,1.15845,0.0001
260920,1.07011,0.0001
260940,1.27949,0.0001
260960,1.20611,0.0001
260980,1.08834,0.0001
261000,1.34565,0.0001
261020,1.21768,0.0001
261040,1.52925,0.0001
261060,1.26281,0.0001
261080,1.78805,0.0001
261100,1.65365,0.0001
261120,1.21018,0.0001
261140,1.55738,0.0001
261160,1.54306,0.0001
261180,1.58146,0.0001
261200,1.30701,0.0001
261220,1.71453,0.0001
261240,1.51894,0.0001
261260,1.32003,0.0001
261280,0.425889,0.0001
261300,1.73917,0.0001
261320,1.12248,0.0001
261340,1.93187,0.0001
261360,1.85828,0.0001
261380,1.60197,0.0001
261400,1.45455,0.0001
261420,1.90547,0.0001
261440,1.48258,0.0001
261460,1.59579,0.0001
261480,1.387,0.0001
261500,1.00847,0.0001
261520,1.78717,0.0001
261540,1.39093,0.0001
261560,1.41878,0.0001
261580,1.40614,0.0001
261600,0.974899,0.0001
261620,1.08519,0.0001
261640,2.52534,0.0001
261660,1.21152,0.0001
261680,1.23044,0.0001
261700,1.3479,0.0001
261720,1.99566,0.0001
261740,1.61772,0.0001
261760,1.11722,0.0001
261780,0.882183,0.0001
261800,1.47528,0.0001
261820,1.15876,0.0001
261840,1.29625,0.0001
261860,1.04642,0.0001
261880,1.19585,0.0001
261900,1.36356,0.0001
261920,1.04168,0.0001
261940,1.61499,0.0001
261960,1.21206,0.0001
261980,1.01448,0.0001
262000,1.61202,0.0001
262020,1.11325,0.0001
262040,1.09051,0.0001
262060,1.47067,0.0001
262080,1.12456,0.0001
262100,0.807779,0.0001
262120,1.89716,0.0001
262140,1.39658,0.0001
262160,1.52356,0.0001
262180,1.44621,0.0001
262200,0.956938,0.0001
262220,0.956747,0.0001
262240,1.03719,0.0001
262260,1.61878,0.0001
262280,1.47633,0.0001
262300,1.08391,0.0001
262320,1.47824,0.0001
262340,1.3252,0.0001
262360,1.42057,0.0001
262380,1.52469,0.0001
262400,1.29247,0.0001
262420,1.05599,0.0001
262440,1.38326,0.0001
262460,1.53827,0.0001
262480,1.29215,0.0001
262500,1.79338,0.0001
262520,0.880354,0.0001
262540,1.30312,0.0001
262560,1.15603,0.0001
262580,1.32572,0.0001
262600,1.43623,0.0001
262620,1.21308,0.0001
262640,1.12234,0.0001
262660,1.39131,0.0001
262680,0.846088,0.0001
262700,1.73174,0.0001
262720,1.4716,0.0001
262740,1.70729,0.0001
262760,1.78628,0.0001
262780,1.07944,0.0001
262800,1.04235,0.0001
262820,1.50116,0.0001
262840,1.33472,0.0001
262860,2.07277,0.0001
262880,1.84291,0.0001
262900,1.41036,0.0001
262920,1.13788,0.0001
262940,1.50153,0.0001
262960,1.70521,0.0001
262980,1.59456,0.0001
263000,1.0448,0.0001
263020,1.43535,0.0001
263040,0.642108,0.0001
263060,1.80748,0.0001
263080,0.965801,0.0001
263100,1.33273,0.0001
263120,0.947722,0.0001
263140,1.52027,0.0001
263160,1.12801,0.0001
263180,1.51357,0.0001
263200,1.65125,0.0001
263220,0.912332,0.0001
263240,1.19971,0.0001
263260,0.629405,0.0001
263280,1.94857,0.0001
263300,1.47981,0.0001
263320,1.39368,0.0001
263340,1.22027,0.0001
263360,1.46269,0.0001
263380,0.929758,0.0001
263400,1.86138,0.0001
263420,1.31603,0.0001
263440,1.23655,0.0001
263460,1.08786,0.0001
263480,1.13458,0.0001
263500,1.71995,0.0001
263520,1.3162,0.0001
263540,1.558,0.0001
263560,1.02904,0.0001
263580,1.5818,0.0001
263600,1.53136,0.0001
263620,1.43626,0.0001
263640,1.27055,0.0001
263660,0.895608,0.0001
263680,0.79356,0.0001
263700,1.21317,0.0001
263720,1.365,0.0001
263740,0.83824,0.0001
263760,1.12038,0.0001
263780,1.82608,0.0001
263800,1.00711,0.0001
263820,1.63122,0.0001
263840,2.18337,0.0001
263860,1.47586,0.0001
263880,1.00637,0.0001
263900,1.13185,0.0001
263920,1.15004,0.0001
263940,1.35057,0.0001
263960,1.13345,0.0001
263980,1.81006,0.0001
264000,1.1406,0.0001
264020,1.06988,0.0001
264040,1.66114,0.0001
264060,1.31636,0.0001
264080,1.52648,0.0001
264100,1.04759,0.0001
264120,1.41262,0.0001
264140,1.33551,0.0001
264160,1.58256,0.0001
264180,1.11399,0.0001
264200,1.51842,0.0001
264220,1.55654,0.0001
264240,1.10013,0.0001
264260,1.26595,0.0001
264280,1.32419,0.0001
264300,1.47519,0.0001
264320,1.45856,0.0001
264340,1.74747,0.0001
264360,1.77382,0.0001
264380,1.63233,0.0001
264400,1.3661,0.0001
264420,1.72842,0.0001
264440,0.906296,0.0001
264460,0.994724,0.0001
264480,1.29582,0.0001
264500,2.24566,0.0001
264520,1.33884,0.0001
264540,1.17781,0.0001
264560,1.5877,0.0001
264580,1.43818,0.0001
264600,1.34212,0.0001
264620,1.21096,0.0001
264640,2.04041,0.0001
264660,1.37676,0.0001
264680,1.30777,0.0001
264700,1.7877,0.0001
264720,1.42336,0.0001
264740,1.46514,0.0001
264760,1.34511,0.0001
264780,0.679151,0.0001
264800,1.71034,0.0001
264820,1.05428,0.0001
264840,1.79211,0.0001
264860,1.00209,0.0001
264880,1.25553,0.0001
264900,1.27294,0.0001
264920,1.19355,0.0001
264940,1.47574,0.0001
264960,1.47449,0.0001
264980,1.40473,0.0001
265000,1.75713,0.0001
265020,1.01361,0.0001
265040,1.18936,0.0001
265060,1.48682,0.0001
265080,1.11874,0.0001
265100,1.16658,0.0001
265120,1.6089,0.0001
265140,1.31757,0.0001
265160,1.16008,0.0001
265180,1.98579,0.0001
265200,1.28691,0.0001
265220,1.67173,0.0001
265240,1.37199,0.0001
265260,1.0712,0.0001
265280,1.77144,0.0001
265300,1.28681,0.0001
265320,1.12895,0.0001
265340,1.04795,0.0001
265360,0.89017,0.0001
265380,1.07839,0.0001
265400,1.95964,0.0001
265420,1.25533,0.0001
265440,0.909449,0.0001
265460,1.7439,0.0001
265480,1.04036,0.0001
265500,1.82401,0.0001
265520,1.50185,0.0001
265540,1.28647,0.0001
265560,1.75889,0.0001
265580,1.40221,0.0001
265600,1.60165,0.0001
265620,1.58175,0.0001
265640,1.61427,0.0001
265660,1.80108,0.0001
265680,1.25984,0.0001
265700,1.37845,0.0001
265720,1.36767,0.0001
265740,1.39762,0.0001
265760,1.21705,0.0001
265780,1.23238,0.0001
265800,1.38923,0.0001
265820,1.63677,0.0001
265840,1.60619,0.0001
265860,1.62707,0.0001
265880,1.20608,0.0001
265900,0.945925,0.0001
265920,1.6254,0.0001
265940,1.65313,0.0001
265960,1.52527,0.0001
265980,1.30993,0.0001
266000,0.871585,0.0001
266020,0.936334,0.0001
266040,1.12461,0.0001
266060,1.3675,0.0001
266080,0.853035,0.0001
266100,1.35567,0.0001
266120,1.63733,0.0001
266140,1.18442,0.0001
266160,1.5784,0.0001
266180,1.40444,0.0001
266200,1.7568,0.0001
266220,1.04469,0.0001
266240,1.79756,0.0001
266260,1.37539,0.0001
266280,1.38022,0.0001
266300,1.51012,0.0001
266320,1.08973,0.0001
266340,0.926539,0.0001
266360,1.56109,0.0001
266380,1.1879,0.0001
266400,1.3583,0.0001
266420,1.7142,0.0001
266440,1.17993,0.0001
266460,1.43224,0.0001
266480,1.52696,0.0001
266500,1.29272,0.0001
266520,1.18032,0.0001
266540,1.51683,0.0001
266560,0.744351,0.0001
266580,1.61671,0.0001
266600,1.24968,0.0001
266620,1.05426,0.0001
266640,1.49084,0.0001
266660,1.35515,0.0001
266680,1.46769,0.0001
266700,1.21301,0.0001
266720,0.980991,0.0001
266740,1.1793,0.0001
266760,1.77039,0.0001
266780,1.80213,0.0001
266800,1.12131,0.0001
266820,1.34158,0.0001
266840,1.61131,0.0001
266860,0.853668,0.0001
266880,1.25273,0.0001
266900,1.23325,0.0001
266920,1.01401,0.0001
266940,1.56832,0.0001
266960,1.05862,0.0001
266980,0.965629,0.0001
267000,1.23934,0.0001
267020,1.05279,0.0001
267040,0.74996,0.0001
267060,1.36807,0.0001
267080,1.17307,0.0001
267100,1.30827,0.0001
267120,0.785712,0.0001
267140,0.983064,0.0001
267160,1.45983,0.0001
267180,1.12518,0.0001
267200,1.01359,0.0001
267220,1.24504,0.0001
267240,1.19398,0.0001
267260,1.22878,0.0001
267280,1.90815,0.0001
267300,1.56624,0.0001
267320,1.8287,0.0001
267340,1.53981,0.0001
267360,1.33998,0.0001
267380,1.25906,0.0001
267400,1.09181,0.0001
267420,1.65603,0.0001
267440,1.59348,0.0001
267460,1.38993,0.0001
267480,1.53594,0.0001
267500,1.74217,0.0001
267520,1.1945,0.0001
267540,0.757552,0.0001
267560,1.37085,0.0001
267580,1.11305,0.0001
267600,1.73984,0.0001
267620,1.69087,0.0001
267640,1.38773,0.0001
267660,1.69096,0.0001
267680,1.55155,0.0001
267700,1.43032,0.0001
267720,2.01184,0.0001
267740,1.10435,0.0001
267760,1.76463,0.0001
267780,1.43636,0.0001
267800,1.6279,0.0001
267820,1.13549,0.0001
267840,1.53661,0.0001
267860,0.528338,0.0001
267880,1.50468,0.0001
267900,1.43427,0.0001
267920,1.21933,0.0001
267940,1.75754,0.0001
267960,1.27264,0.0001
267980,1.30757,0.0001
268000,1.4022,0.0001
268020,1.27924,0.0001
268040,1.51749,0.0001
268060,1.47175,0.0001
268080,2.1439,0.0001
268100,1.65044,0.0001
268120,1.3536,0.0001
268140,1.49406,0.0001
268160,1.10233,0.0001
268180,1.28356,0.0001
268200,1.17904,0.0001
268220,1.37107,0.0001
268240,1.54584,0.0001
268260,1.05397,0.0001
268280,1.08442,0.0001
268300,0.661227,0.0001
268320,1.19912,0.0001
268340,1.17949,0.0001
268360,1.423,0.0001
268380,1.16749,0.0001
268400,1.57935,0.0001
268420,0.985366,0.0001
268440,1.36884,0.0001
268460,0.917572,0.0001
268480,1.33138,0.0001
268500,0.94982,0.0001
268520,1.41248,0.0001
268540,1.1875,0.0001
268560,1.24944,0.0001
268580,0.673872,0.0001
268600,1.25632,0.0001
268620,1.76498,0.0001
268640,1.68041,0.0001
268660,1.23109,0.0001
268680,1.85156,0.0001
268700,1.13592,0.0001
268720,1.44071,0.0001
268740,1.58108,0.0001
268760,1.52793,0.0001
268780,1.38267,0.0001
268800,1.17755,0.0001
268820,1.53423,0.0001
268840,1.56912,0.0001
268860,1.22789,0.0001
268880,0.838251,0.0001
268900,1.20431,0.0001
268920,1.46132,0.0001
268940,1.09141,0.0001
268960,0.915946,0.0001
268980,1.66017,0.0001
269000,1.62715,0.0001
269020,1.52797,0.0001
269040,1.6689,0.0001
269060,1.28799,0.0001
269080,1.65856,0.0001
269100,1.18065,0.0001
269120,1.41219,0.0001
269140,1.19594,0.0001
269160,1.03868,0.0001
269180,1.27336,0.0001
269200,1.67944,0.0001
269220,1.28588,0.0001
269240,1.33483,0.0001
269260,1.48461,0.0001
269280,1.34749,0.0001
269300,1.14483,0.0001
269320,1.16317,0.0001
269340,1.24262,0.0001
269360,1.05232,0.0001
269380,1.45882,0.0001
269400,1.29052,0.0001
269420,1.20273,0.0001
269440,1.99148,0.0001
269460,1.07338,0.0001
269480,1.05686,0.0001
269500,1.44284,0.0001
269520,0.957724,0.0001
269540,1.15977,0.0001
269560,1.79504,0.0001
269580,1.17306,0.0001
269600,1.43503,0.0001
269620,1.19716,0.0001
269640,0.632524,0.0001
269660,0.643889,0.0001
269680,1.13825,0.0001
269700,2.00311,0.0001
269720,1.07416,0.0001
269740,1.43939,0.0001
269760,1.1966,0.0001
269780,1.14933,0.0001
269800,1.16075,0.0001
269820,1.00361,0.0001
269840,0.86851,0.0001
269860,1.213,0.0001
269880,1.43267,0.0001
269900,1.4998,0.0001
269920,1.21992,0.0001
269940,1.06975,0.0001
269960,1.39706,0.0001
269980,0.695865,0.0001
270000,1.63895,0.0001
270020,1.17555,0.0001
270040,0.952144,0.0001
270060,0.752142,0.0001
270080,1.06986,0.0001
270100,1.35472,0.0001
270120,1.41633,0.0001
270140,1.1523,0.0001
270160,1.88662,0.0001
270180,0.961544,0.0001
270200,1.39632,0.0001
270220,0.616184,0.0001
270240,1.67396,0.0001
270260,1.33795,0.0001
270280,1.37637,0.0001
270300,2.23985,0.0001
270320,1.54354,0.0001
270340,1.55347,0.0001
270360,1.67181,0.0001
270380,1.30531,0.0001
270400,1.17326,0.0001
270420,1.14902,0.0001
270440,0.846497,0.0001
270460,1.34556,0.0001
270480,1.35353,0.0001
270500,1.62809,0.0001
270520,1.5007,0.0001
270540,1.21567,0.0001
270560,1.37165,0.0001
270580,0.686709,0.0001
270600,2.01745,0.0001
270620,1.57519,0.0001
270640,1.50655,0.0001
270660,1.36162,0.0001
270680,1.25886,0.0001
270700,1.80832,0.0001
270720,1.0888,0.0001
270740,1.00611,0.0001
270760,1.44989,0.0001
270780,1.37009,0.0001
270800,1.34897,0.0001
270820,1.27585,0.0001
270840,0.841535,0.0001
270860,1.63847,0.0001
270880,1.76219,0.0001
270900,1.81063,0.0001
270920,0.87534,0.0001
270940,1.38755,0.0001
270960,1.40407,0.0001
270980,1.74316,0.0001
271000,0.989142,0.0001
271020,0.778919,0.0001
271040,1.40394,0.0001
271060,1.12972,0.0001
271080,1.18592,0.0001
271100,1.28312,0.0001
271120,1.21414,0.0001
271140,1.50307,0.0001
271160,1.58907,0.0001
271180,1.24638,0.0001
271200,1.60824,0.0001
271220,1.42739,0.0001
271240,1.24309,0.0001
271260,1.2749,0.0001
271280,1.40125,0.0001
271300,1.81178,0.0001
271320,1.22311,0.0001
271340,1.13355,0.0001
271360,1.52205,0.0001
271380,1.02502,0.0001
271400,1.13863,0.0001
271420,1.06786,0.0001
271440,1.16719,0.0001
271460,1.26941,0.0001
271480,1.26674,0.0001
271500,1.54294,0.0001
271520,1.57384,0.0001
271540,1.13175,0.0001
271560,1.32526,0.0001
271580,1.50034,0.0001
271600,1.01586,0.0001
271620,0.809542,0.0001
271640,1.23004,0.0001
271660,1.6782,0.0001
271680,1.44954,0.0001
271700,2.00871,0.0001
271720,1.14905,0.0001
271740,1.14279,0.0001
271760,1.13245,0.0001
271780,1.24711,0.0001
271800,1.38191,0.0001
271820,1.27353,0.0001
271840,1.22102,0.0001
271860,0.870055,0.0001
271880,1.31741,0.0001
271900,2.27054,0.0001
271920,1.95784,0.0001
271940,1.06702,0.0001
271960,1.78379,0.0001
271980,1.28654,0.0001
272000,1.33103,0.0001
272020,1.26369,0.0001
272040,1.10816,0.0001
272060,1.07748,0.0001
272080,0.895761,0.0001
272100,1.9317,0.0001
272120,1.80302,0.0001
272140,0.945683,0.0001
272160,0.991821,0.0001
272180,0.898628,0.0001
272200,1.91806,0.0001
272220,1.92803,0.0001
272240,1.59485,0.0001
272260,1.41163,0.0001
272280,1.31133,0.0001
272300,1.37158,0.0001
272320,1.4381,0.0001
272340,0.923226,0.0001
272360,1.25867,0.0001
272380,1.37246,0.0001
272400,1.0465,0.0001
272420,1.05615,0.0001
272440,0.998093,0.0001
272460,1.48082,0.0001
272480,0.804903,0.0001
272500,1.58768,0.0001
272520,1.63605,0.0001
272540,2.23363,0.0001
272560,1.6857,0.0001
272580,1.97696,0.0001
272600,0.993165,0.0001
272620,1.43579,0.0001
272640,1.50973,0.0001
272660,1.32944,0.0001
272680,1.03206,0.0001
272700,1.09865,0.0001
272720,1.00477,0.0001
272740,1.12894,0.0001
272760,1.1771,0.0001
272780,1.24526,0.0001
272800,1.44482,0.0001
272820,1.13471,0.0001
272840,1.34092,0.0001
272860,1.16446,0.0001
272880,1.24447,0.0001
272900,1.3078,0.0001
272920,0.924472,0.0001
272940,1.9633,0.0001
272960,1.57928,0.0001
272980,1.22779,0.0001
273000,1.46358,0.0001
273020,1.52789,0.0001
273040,1.32083,0.0001
273060,0.875329,0.0001
273080,1.36759,0.0001
273100,1.19501,0.0001
273120,1.39409,0.0001
273140,1.40665,0.0001
273160,1.44531,0.0001
273180,1.42958,0.0001
273200,1.75222,0.0001
273220,1.5795,0.0001
273240,1.43848,0.0001
273260,0.877771,0.0001
273280,1.13653,0.0001
273300,0.88932,0.0001
273320,1.35986,0.0001
273340,0.912427,0.0001
273360,0.914169,0.0001
273380,1.659,0.0001
273400,1.39214,0.0001
273420,1.96203,0.0001
273440,2.24298,0.0001
273460,1.85685,0.0001
273480,1.49172,0.0001
273500,1.3137,0.0001
273520,1.03944,0.0001
273540,1.15177,0.0001
273560,1.48353,0.0001
273580,1.24771,0.0001
273600,0.91987,0.0001
273620,1.33015,0.0001
273640,1.51671,0.0001
273660,1.15817,0.0001
273680,0.881258,0.0001
273700,1.33837,0.0001
273720,1.64693,0.0001
273740,1.28367,0.0001
273760,1.04268,0.0001
273780,0.880411,0.0001
273800,1.1929,0.0001
273820,1.09843,0.0001
273840,1.24711,0.0001
273860,1.14497,0.0001
273880,1.20461,0.0001
273900,1.13142,0.0001
273920,0.913955,0.0001
273940,1.04936,0.0001
273960,1.31673,0.0001
273980,1.84018,0.0001
274000,1.27446,0.0001
274020,1.13709,0.0001
274040,2.00386,0.0001
274060,1.64364,0.0001
274080,1.04415,0.0001
274100,0.813854,0.0001
274120,1.0835,0.0001
274140,0.835487,0.0001
274160,1.32429,0.0001
274180,1.70053,0.0001
274200,1.52927,0.0001
274220,0.604602,0.0001
274240,1.28702,0.0001
274260,0.923203,0.0001
274280,0.843551,0.0001
274300,0.897178,0.0001
274320,1.0002,0.0001
274340,1.88819,0.0001
274360,1.10466,0.0001
274380,1.09661,0.0001
274400,1.19185,0.0001
274420,1.19814,0.0001
274440,1.34718,0.0001
274460,1.25926,0.0001
274480,0.953763,0.0001
274500,1.63966,0.0001
274520,2.04652,0.0001
274540,0.977184,0.0001
274560,1.71608,0.0001
274580,0.885537,0.0001
274600,1.52768,0.0001
274620,0.990507,0.0001
274640,1.17929,0.0001
274660,1.36497,0.0001
274680,1.31212,0.0001
274700,1.20061,0.0001
274720,0.758507,0.0001
274740,1.67165,0.0001
274760,1.41525,0.0001
274780,1.37902,0.0001
274800,1.4442,0.0001
274820,1.31101,0.0001
274840,0.976661,0.0001
274860,1.37137,0.0001
274880,1.10728,0.0001
274900,1.1802,0.0001
274920,1.31937,0.0001
274940,1.0929,0.0001
274960,1.84339,0.0001
274980,0.80273,0.0001
275000,1.41986,0.0001
275020,1.38951,0.0001
275040,1.01374,0.0001
275060,1.85606,0.0001
275080,1.12598,0.0001
275100,1.14718,0.0001
275120,1.52591,0.0001
275140,1.50122,0.0001
275160,1.56561,0.0001
275180,1.67892,0.0001
275200,1.47451,0.0001
275220,1.86464,0.0001
275240,1.43034,0.0001
275260,1.95264,0.0001
275280,1.29656,0.0001
275300,0.972033,0.0001
275320,1.23169,0.0001
275340,1.24159,0.0001
275360,0.886392,0.0001
275380,1.91112,0.0001
275400,1.58707,0.0001
275420,2.51229,0.0001
275440,1.84298,0.0001
275460,1.61371,0.0001
275480,1.20385,0.0001
275500,1.52848,0.0001
275520,1.10652,0.0001
275540,1.42314,0.0001
275560,1.24686,0.0001
275580,2.002,0.0001
275600,1.21185,0.0001
275620,1.29024,0.0001
275640,1.75858,0.0001
275660,0.967916,0.0001
275680,1.2502,0.0001
275700,1.39083,0.0001
275720,1.28896,0.0001
275740,1.29879,0.0001
275760,1.39118,0.0001
275780,1.70854,0.0001
275800,1.59218,0.0001
275820,1.94091,0.0001
275840,2.00308,0.0001
275860,1.3901,0.0001
275880,1.48038,0.0001
275900,1.44888,0.0001
275920,1.66132,0.0001
275940,1.50223,0.0001
275960,1.63394,0.0001
275980,1.68924,0.0001
276000,1.32529,0.0001
276020,1.60506,0.0001
276040,1.64043,0.0001
276060,1.45928,0.0001
276080,1.5638,0.0001
276100,1.24774,0.0001
276120,1.6155,0.0001
276140,1.46517,0.0001
276160,1.45419,0.0001
276180,1.67127,0.0001
276200,1.11353,0.0001
276220,1.34811,0.0001
276240,1.03544,0.0001
276260,1.34041,0.0001
276280,1.94743,0.0001
276300,1.39938,0.0001
276320,1.56036,0.0001
276340,0.973018,0.0001
276360,1.11308,0.0001
276380,0.950397,0.0001
276400,2.52329,0.0001
276420,0.882274,0.0001
276440,0.862495,0.0001
276460,1.17074,0.0001
276480,1.37234,0.0001
276500,1.77602,0.0001
276520,0.945635,0.0001
276540,1.57467,0.0001
276560,1.39275,0.0001
276580,1.4955,0.0001
276600,1.90743,0.0001
276620,1.18005,0.0001
276640,1.3735,0.0001
276660,1.31432,0.0001
276680,1.96016,0.0001
276700,1.53867,0.0001
276720,1.64259,0.0001
276740,1.14171,0.0001
276760,1.10422,0.0001
276780,1.10628,0.0001
276800,1.48838,0.0001
276820,1.6094,0.0001
276840,2.46277,0.0001
276860,1.09044,0.0001
276880,1.49624,0.0001
276900,1.247,0.0001
276920,1.63911,0.0001
276940,1.49425,0.0001
276960,1.52408,0.0001
276980,0.956704,0.0001
277000,1.50552,0.0001
277020,1.888,0.0001
277040,1.06656,0.0001
277060,1.18676,0.0001
277080,1.43929,0.0001
277100,1.66481,0.0001
277120,0.875426,0.0001
277140,1.45159,0.0001
277160,2.04783,0.0001
277180,1.32978,0.0001
277200,1.7684,0.0001
277220,1.25024,0.0001
277240,1.84198,0.0001
277260,1.41793,0.0001
277280,1.82889,0.0001
277300,1.56687,0.0001
277320,1.37294,0.0001
277340,0.869863,0.0001
277360,0.719106,0.0001
277380,1.64979,0.0001
277400,1.8676,0.0001
277420,1.30121,0.0001
277440,1.24063,0.0001
277460,1.02746,0.0001
277480,1.20603,0.0001
277500,0.994723,0.0001
277520,0.59314,0.0001
277540,1.15997,0.0001
277560,1.31392,0.0001
277580,0.782376,0.0001
277600,1.86186,0.0001
277620,1.52094,0.0001
277640,1.11095,0.0001
277660,2.00033,0.0001
277680,1.0133,0.0001
277700,1.35612,0.0001
277720,1.32028,0.0001
277740,1.23784,0.0001
277760,1.35967,0.0001
277780,1.38952,0.0001
277800,1.79479,0.0001
277820,0.803614,0.0001
277840,1.03103,0.0001
277860,0.944579,0.0001
277880,1.83157,0.0001
277900,0.971837,0.0001
277920,0.97506,0.0001
277940,1.15424,0.0001
277960,1.20053,0.0001
277980,1.09156,0.0001
278000,1.27855,0.0001
278020,1.37959,0.0001
278040,1.46816,0.0001
278060,1.28854,0.0001
278080,1.69202,0.0001
278100,1.84221,0.0001
278120,1.3189,0.0001
278140,1.31554,0.0001
278160,1.02498,0.0001
278180,1.82499,0.0001
278200,1.36191,0.0001
278220,0.939139,0.0001
278240,1.28809,0.0001
278260,1.36808,0.0001
278280,1.17433,0.0001
278300,1.11518,0.0001
278320,1.51679,0.0001
278340,0.811862,0.0001
278360,1.11774,0.0001
278380,1.34401,0.0001
278400,1.2938,0.0001
278420,1.40292,0.0001
278440,0.787351,0.0001
278460,1.32197,0.0001
278480,1.1215,0.0001
278500,1.41703,0.0001
278520,1.31462,0.0001
278540,1.76106,0.0001
278560,1.67301,0.0001
278580,1.0123,0.0001
278600,1.27457,0.0001
278620,0.93194,0.0001
278640,1.10106,0.0001
278660,1.21474,0.0001
278680,1.03736,0.0001
278700,1.44733,0.0001
278720,1.75799,0.0001
278740,1.31954,0.0001
278760,1.22628,0.0001
278780,1.35334,0.0001
278800,1.03048,0.0001
278820,1.30623,0.0001
278840,1.27444,0.0001
278860,1.77635,0.0001
278880,1.58597,0.0001
278900,2.40805,0.0001
278920,1.31006,0.0001
278940,1.91582,0.0001
278960,1.14988,0.0001
278980,1.32317,0.0001
279000,1.6956,0.0001
279020,1.05511,0.0001
279040,1.54671,0.0001
279060,1.58178,0.0001
279080,1.0637,0.0001
279100,0.868613,0.0001
279120,1.13277,0.0001
279140,1.35391,0.0001
279160,1.04124,0.0001
279180,0.788703,0.0001
279200,1.90276,0.0001
279220,1.51541,0.0001
279240,1.6642,0.0001
279260,1.44238,0.0001
279280,1.38966,0.0001
279300,1.13643,0.0001
279320,1.80601,0.0001
279340,1.25422,0.0001
279360,1.18846,0.0001
279380,0.864145,0.0001
279400,1.72082,0.0001
279420,1.41445,0.0001
279440,2.02934,0.0001
279460,1.54766,0.0001
279480,2.01221,0.0001
279500,1.09504,0.0001
279520,1.40328,0.0001
279540,1.4959,0.0001
279560,1.22389,0.0001
279580,0.835057,0.0001
279600,2.11936,0.0001
279620,2.15161,0.0001
279640,1.48921,0.0001
279660,1.72305,0.0001
279680,1.10734,0.0001
279700,1.32583,0.0001
279720,1.00112,0.0001
279740,1.9083,0.0001
279760,1.05079,0.0001
279780,1.33612,0.0001
279800,1.66582,0.0001
279820,1.60506,0.0001
279840,0.911163,0.0001
279860,1.79015,0.0001
279880,1.30374,0.0001
279900,1.68575,0.0001
279920,1.32463,0.0001
279940,1.46411,0.0001
279960,1.68259,0.0001
279980,1.62116,0.0001
280000,1.22817,0.0001
280020,1.40683,0.0001
280040,0.762726,0.0001
280060,1.0586,0.0001
280080,1.54981,0.0001
280100,1.60469,0.0001
280120,0.828179,0.0001
280140,1.37205,0.0001
280160,1.20044,0.0001
280180,1.18697,0.0001
280200,0.892948,0.0001
280220,1.29648,0.0001
280240,1.78727,0.0001
280260,1.90688,0.0001
280280,1.51582,0.0001
280300,1.63726,0.0001
280320,1.76566,0.0001
280340,1.16337,0.0001
280360,1.39931,0.0001
280380,0.472345,0.0001
280400,1.18839,0.0001
280420,1.1578,0.0001
280440,1.52234,0.0001
280460,1.3321,0.0001
280480,1.45329,0.0001
280500,1.09998,0.0001
280520,1.2035,0.0001
280540,0.962562,0.0001
280560,1.00105,0.0001
280580,1.51284,0.0001
280600,1.06657,0.0001
280620,1.27048,0.0001
280640,1.97755,0.0001
280660,1.69084,0.0001
280680,1.07102,0.0001
280700,1.38932,0.0001
280720,1.34319,0.0001
280740,1.9563,0.0001
280760,1.87287,0.0001
280780,1.76024,0.0001
280800,0.962189,0.0001
280820,1.28603,0.0001
280840,1.43587,0.0001
280860,1.40339,0.0001
280880,1.38986,0.0001
280900,0.766452,0.0001
280920,1.24414,0.0001
280940,0.995539,0.0001
280960,1.39709,0.0001
280980,1.21099,0.0001
281000,1.36673,0.0001
281020,1.43643,0.0001
281040,0.570042,0.0001
281060,1.5602,0.0001
281080,1.88234,0.0001
281100,1.45137,0.0001
281120,1.72488,0.0001
281140,0.689264,0.0001
281160,1.9669,0.0001
281180,1.25828,0.0001
281200,1.52461,0.0001
281220,1.35854,0.0001
281240,1.05816,0.0001
281260,1.2571,0.0001
281280,1.76229,0.0001
281300,1.1851,0.0001
281320,1.33538,0.0001
281340,1.47638,0.0001
281360,0.988499,0.0001
281380,0.990471,0.0001
281400,1.5504,0.0001
281420,1.06761,0.0001
281440,1.0679,0.0001
281460,1.49609,0.0001
281480,1.63968,0.0001
281500,1.90262,0.0001
281520,1.5634,0.0001
281540,0.800075,0.0001
281560,0.936194,0.0001
281580,1.11979,0.0001
281600,1.31382,0.0001
281620,1.85171,0.0001
281640,1.32899,0.0001
281660,1.03893,0.0001
281680,1.81002,0.0001
281700,1.0847,0.0001
281720,1.57141,0.0001
281740,1.61507,0.0001
281760,1.0656,0.0001
281780,1.06796,0.0001
281800,1.96151,0.0001
281820,1.75507,0.0001
281840,1.19543,0.0001
281860,1.07928,0.0001
281880,1.73472,0.0001
281900,1.67806,0.0001
281920,1.04177,0.0001
281940,0.924412,0.0001
281960,1.2581,0.0001
281980,1.68909,0.0001
282000,1.17525,0.0001
282020,0.790775,0.0001
282040,1.13628,0.0001
282060,1.06043,0.0001
282080,1.15235,0.0001
282100,1.53771,0.0001
282120,1.24266,0.0001
282140,0.976658,0.0001
282160,1.09004,0.0001
282180,1.65862,0.0001
282200,0.692452,0.0001
282220,1.15613,0.0001
282240,1.71577,0.0001
282260,1.01072,0.0001
282280,1.59516,0.0001
282300,1.42656,0.0001
282320,1.60022,0.0001
282340,1.42776,0.0001
282360,1.43477,0.0001
282380,1.24362,0.0001
282400,0.986921,0.0001
282420,1.33643,0.0001
282440,1.30874,0.0001
282460,1.09997,0.0001
282480,1.6645,0.0001
282500,0.963163,0.0001
282520,1.24576,0.0001
282540,1.74337,0.0001
282560,1.7325,0.0001
282580,1.89188,0.0001
282600,1.24564,0.0001
282620,0.694444,0.0001
282640,1.43761,0.0001
282660,1.58151,0.0001
282680,1.81228,0.0001
282700,0.921615,0.0001
282720,1.38208,0.0001
282740,0.988489,0.0001
282760,1.67406,0.0001
282780,1.25222,0.0001
282800,0.998333,0.0001
282820,0.998103,0.0001
282840,0.950221,0.0001
282860,1.88549,0.0001
282880,1.33062,0.0001
282900,1.51834,0.0001
282920,0.863273,0.0001
282940,1.09064,0.0001
282960,1.0118,0.0001
282980,0.912423,0.0001
283000,1.6447,0.0001
283020,1.30008,0.0001
283040,1.2933,0.0001
283060,1.67294,0.0001
283080,1.30609,0.0001
283100,1.15162,0.0001
283120,0.778753,0.0001
283140,1.20688,0.0001
283160,1.14442,0.0001
283180,1.85574,0.0001
283200,1.54572,0.0001
283220,1.13449,0.0001
283240,0.833415,0.0001
283260,1.11286,0.0001
283280,1.29169,0.0001
283300,1.26184,0.0001
283320,1.03825,0.0001
283340,0.734582,0.0001
283360,1.61983,0.0001
283380,1.46264,0.0001
283400,0.862314,0.0001
283420,1.30703,0.0001
283440,1.24459,0.0001
283460,1.5715,0.0001
283480,0.805537,0.0001
283500,0.875656,0.0001
283520,1.93111,0.0001
283540,1.3539,0.0001
283560,0.941125,0.0001
283580,0.890119,0.0001
283600,1.36318,0.0001
283620,1.06323,0.0001
283640,1.46607,0.0001
283660,1.62902,0.0001
283680,2.05886,0.0001
283700,1.26109,0.0001
283720,1.69312,0.0001
283740,1.45553,0.0001
283760,1.71642,0.0001
283780,1.39281,0.0001
283800,0.948933,0.0001
283820,1.24202,0.0001
283840,1.55594,0.0001
283860,1.684,0.0001
283880,1.4376,0.0001
283900,1.31872,0.0001
283920,1.31515,0.0001
283940,1.38957,0.0001
283960,1.36015,0.0001
283980,1.14899,0.0001
284000,1.18792,0.0001
284020,1.91528,0.0001
284040,1.92153,0.0001
284060,0.932493,0.0001
284080,1.41798,0.0001
284100,1.39719,0.0001
284120,1.09414,0.0001
284140,1.27396,0.0001
284160,1.50069,0.0001
284180,1.02283,0.0001
284200,1.87723,0.0001
284220,1.24395,0.0001
284240,1.32685,0.0001
284260,1.73681,0.0001
284280,0.80469,0.0001
284300,1.35654,0.0001
284320,1.33616,0.0001
284340,1.61997,0.0001
284360,1.12303,0.0001
284380,1.27793,0.0001
284400,1.07642,0.0001
284420,1.40687,0.0001
284440,1.51387,0.0001
284460,0.827549,0.0001
284480,1.8533,0.0001
284500,1.34812,0.0001
284520,1.18021,0.0001
284540,1.27306,0.0001
284560,1.06489,0.0001
284580,1.22982,0.0001
284600,1.64194,0.0001
284620,0.974355,0.0001
284640,0.820669,0.0001
284660,2.11894,0.0001
284680,1.28558,0.0001
284700,1.18303,0.0001
284720,1.33509,0.0001
284740,1.23431,0.0001
284760,1.22658,0.0001
284780,0.799593,0.0001
284800,1.23454,0.0001
284820,1.43699,0.0001
284840,1.53215,0.0001
284860,1.0532,0.0001
284880,0.891958,0.0001
284900,1.61117,0.0001
284920,1.06155,0.0001
284940,1.17055,0.0001
284960,1.20283,0.0001
284980,1.06416,0.0001
285000,1.57108,0.0001
285020,1.29294,0.0001
285040,1.78727,0.0001
285060,1.74126,0.0001
285080,1.25951,0.0001
285100,2.23143,0.0001
285120,0.831648,0.0001
285140,2.23227,0.0001
285160,1.34812,0.0001
285180,1.05937,0.0001
285200,1.45008,0.0001
285220,1.52295,0.0001
285240,1.45205,0.0001
285260,0.963265,0.0001
285280,1.44275,0.0001
285300,1.64832,0.0001
285320,1.35421,0.0001
285340,2.11662,0.0001
285360,1.10467,0.0001
285380,1.79809,0.0001
285400,1.129,0.0001
285420,1.26964,0.0001
285440,1.13403,0.0001
285460,1.33028,0.0001
285480,1.16874,0.0001
285500,1.33916,0.0001
285520,1.35797,0.0001
285540,1.57799,0.0001
285560,0.741479,0.0001
285580,1.40772,0.0001
285600,1.60798,0.0001
285620,1.09161,0.0001
285640,1.50338,0.0001
285660,1.62949,0.0001
285680,0.863556,0.0001
285700,1.48549,0.0001
285720,1.45689,0.0001
285740,1.59049,0.0001
285760,0.950694,0.0001
285780,0.963727,0.0001
285800,1.29452,0.0001
285820,1.28831,0.0001
285840,1.33029,0.0001
285860,1.64704,0.0001
285880,2.02388,0.0001
285900,1.41655,0.0001
285920,1.20544,0.0001
285940,1.41433,0.0001
285960,1.65236,0.0001
285980,1.48206,0.0001
286000,1.34438,0.0001
286020,1.49285,0.0001
286040,1.25437,0.0001
286060,0.662826,0.0001
286080,1.16886,0.0001
286100,1.31857,0.0001
286120,1.33238,0.0001
286140,1.62723,0.0001
286160,1.39863,0.0001
286180,1.69039,0.0001
286200,0.960003,0.0001
286220,1.84958,0.0001
286240,2.07254,0.0001
286260,1.81256,0.0001
286280,1.60002,0.0001
286300,1.4872,0.0001
286320,1.53829,0.0001
286340,1.56086,0.0001
286360,1.56353,0.0001
286380,1.51839,0.0001
286400,1.64851,0.0001
286420,1.52501,0.0001
286440,1.28232,0.0001
286460,1.12216,0.0001
286480,1.23439,0.0001
286500,1.69329,0.0001
286520,1.3405,0.0001
286540,1.00264,0.0001
286560,1.36073,0.0001
286580,1.09408,0.0001
286600,1.34907,0.0001
286620,1.24645,0.0001
286640,1.23405,0.0001
286660,1.25943,0.0001
286680,1.57732,0.0001
286700,1.52797,0.0001
286720,1.40619,0.0001
286740,1.30856,0.0001
286760,1.3639,0.0001
286780,1.11964,0.0001
286800,1.56017,0.0001
286820,1.23734,0.0001
286840,1.31068,0.0001
286860,1.48662,0.0001
286880,1.90568,0.0001
286900,1.10238,0.0001
286920,1.83345,0.0001
286940,1.38956,0.0001
286960,1.2321,0.0001
286980,1.46988,0.0001
287000,1.1452,0.0001
287020,1.3132,0.0001
287040,0.988077,0.0001
287060,1.6155,0.0001
287080,0.784705,0.0001
287100,1.43962,0.0001
287120,1.5483,0.0001
287140,1.48049,0.0001
287160,1.52889,0.0001
287180,1.36726,0.0001
287200,0.884086,0.0001
287220,1.60646,0.0001
287240,1.19269,0.0001
287260,0.756384,0.0001
287280,1.07373,0.0001
287300,1.74602,0.0001
287320,1.6223,0.0001
287340,1.63962,0.0001
287360,1.39671,0.0001
287380,1.24403,0.0001
287400,1.61151,0.0001
287420,1.1499,0.0001
287440,1.10047,0.0001
287460,1.04868,0.0001
287480,1.44619,0.0001
287500,1.27275,0.0001
287520,1.14716,0.0001
287540,1.30293,0.0001
287560,1.67076,0.0001
287580,1.63855,0.0001
287600,2.01003,0.0001
287620,1.35399,0.0001
287640,1.46497,0.0001
287660,1.40168,0.0001
287680,1.51755,0.0001
287700,1.14149,0.0001
287720,1.88026,0.0001
287740,1.19723,0.0001
287760,0.735268,0.0001
287780,1.5578,0.0001
287800,1.07718,0.0001
287820,1.9132,0.0001
287840,1.03987,0.0001
287860,1.47956,0.0001
287880,1.08528,0.0001
287900,1.5748,0.0001
287920,1.21808,0.0001
287940,1.78226,0.0001
287960,1.37173,0.0001
287980,1.0773,0.0001
288000,0.880967,0.0001
288020,1.13749,0.0001
288040,1.69493,0.0001
288060,1.43682,0.0001
288080,1.05682,0.0001
288100,1.24969,0.0001
288120,1.44393,0.0001
288140,1.73035,0.0001
288160,1.02541,0.0001
288180,1.41294,0.0001
288200,2.02149,0.0001
288220,1.57588,0.0001
288240,1.57089,0.0001
288260,1.22876,0.0001
288280,1.15675,0.0001
288300,1.19717,0.0001
288320,2.04693,0.0001
288340,1.34394,0.0001
288360,1.45394,0.0001
288380,1.27839,0.0001
288400,1.21055,0.0001
288420,1.02451,0.0001
288440,0.870495,0.0001
288460,1.57911,0.0001
288480,0.906321,0.0001
288500,1.28539,0.0001
288520,1.31468,0.0001
288540,0.983006,0.0001
288560,0.938608,0.0001
288580,1.71678,0.0001
288600,1.15653,0.0001
288620,1.28609,0.0001
288640,1.38896,0.0001
288660,1.61364,0.0001
288680,1.43692,0.0001
288700,1.55098,0.0001
288720,1.16188,0.0001
288740,1.38347,0.0001
288760,1.16086,0.0001
288780,1.18275,0.0001
288800,1.33485,0.0001
288820,1.05988,0.0001
288840,1.20806,0.0001
288860,1.32578,0.0001
288880,1.3402,0.0001
288900,1.56359,0.0001
288920,1.44667,0.0001
288940,1.39582,0.0001
288960,1.39234,0.0001
288980,1.4238,0.0001
289000,1.53388,0.0001
289020,1.4728,0.0001
289040,0.91501,0.0001
289060,1.78781,0.0001
289080,1.22963,0.0001
289100,1.08553,0.0001
289120,1.49081,0.0001
289140,1.00271,0.0001
289160,0.961592,0.0001
289180,1.17559,0.0001
289200,1.23153,0.0001
289220,1.2499,0.0001
289240,1.43427,0.0001
289260,1.17264,0.0001
289280,1.60265,0.0001
289300,1.12524,0.0001
289320,0.702756,0.0001
289340,1.06663,0.0001
289360,0.969293,0.0001
289380,1.62701,0.0001
289400,1.40225,0.0001
289420,1.21407,0.0001
289440,0.641636,0.0001
289460,1.71004,0.0001
289480,1.46447,0.0001
289500,0.979842,0.0001
289520,1.24055,0.0001
289540,0.858908,0.0001
289560,0.776654,0.0001
289580,0.975762,0.0001
289600,1.49732,0.0001
289620,0.780718,0.0001
289640,0.617734,0.0001
289660,0.818655,0.0001
289680,0.899591,0.0001
289700,1.5528,0.0001
289720,1.42896,0.0001
289740,1.30175,0.0001
289760,1.26793,0.0001
289780,1.35844,0.0001
289800,1.62081,0.0001
289820,0.909331,0.0001
289840,1.2918,0.0001
289860,1.41202,0.0001
289880,0.976796,0.0001
289900,1.04142,0.0001
289920,1.4365,0.0001
289940,1.57242,0.0001
289960,1.18403,0.0001
289980,2.10048,0.0001
290000,1.28757,0.0001
290020,1.29602,0.0001
290040,1.4132,0.0001
290060,1.30746,0.0001
290080,1.37932,0.0001
290100,0.927997,0.0001
290120,1.76042,0.0001
290140,1.8044,0.0001
290160,1.13582,0.0001
290180,1.03337,0.0001
290200,1.8736,0.0001
290220,1.35241,0.0001
290240,1.35897,0.0001
290260,1.20123,0.0001
290280,2.07679,0.0001
290300,0.621,0.0001
290320,1.24028,0.0001
290340,1.71123,0.0001
290360,2.01238,0.0001
290380,0.84233,0.0001
290400,1.44543,0.0001
290420,1.51761,0.0001
290440,1.56077,0.0001
290460,1.33321,0.0001
290480,1.07637,0.0001
290500,1.48602,0.0001
290520,1.35517,0.0001
290540,1.26498,0.0001
290560,1.09311,0.0001
290580,1.87416,0.0001
290600,1.29798,0.0001
290620,1.03586,0.0001
290640,1.4122,0.0001
290660,1.21818,0.0001
290680,1.50368,0.0001
290700,1.22296,0.0001
290720,1.80399,0.0001
290740,1.61373,0.0001
290760,1.13973,0.0001
290780,1.42509,0.0001
290800,1.01793,0.0001
290820,1.36881,0.0001
290840,1.09829,0.0001
290860,1.24127,0.0001
290880,0.850818,0.0001
290900,1.57827,0.0001
290920,1.0448,0.0001
290940,1.54989,0.0001
290960,1.60669,0.0001
290980,1.49604,0.0001
291000,1.51202,0.0001
291020,1.07329,0.0001
291040,0.890941,0.0001
291060,1.35909,0.0001
291080,1.11031,0.0001
291100,1.74196,0.0001
291120,1.18801,0.0001
291140,1.31703,0.0001
291160,1.62644,0.0001
291180,1.52964,0.0001
291200,1.61584,0.0001
291220,0.880444,0.0001
291240,1.1791,0.0001
291260,1.31847,0.0001
291280,1.38575,0.0001
291300,1.80869,0.0001
291320,2.00138,0.0001
291340,1.40883,0.0001
291360,1.12037,0.0001
291380,1.24254,0.0001
291400,1.4963,0.0001
291420,1.83831,0.0001
291440,1.74229,0.0001
291460,0.994688,0.0001
291480,1.77645,0.0001
291500,1.04878,0.0001
291520,1.00518,0.0001
291540,1.08153,0.0001
291560,1.00872,0.0001
291580,1.40718,0.0001
291600,1.69176,0.0001
291620,1.54956,0.0001
291640,1.31301,0.0001
291660,1.45041,0.0001
291680,1.19757,0.0001
291700,0.90535,0.0001
291720,1.44517,0.0001
291740,1.85252,0.0001
291760,1.0991,0.0001
291780,1.34703,0.0001
291800,1.36076,0.0001
291820,1.20999,0.0001
291840,1.37189,0.0001
291860,1.15221,0.0001
291880,1.1959,0.0001
291900,1.42415,0.0001
291920,1.62659,0.0001
291940,1.1446,0.0001
291960,1.2794,0.0001
291980,1.38715,0.0001
292000,1.5052,0.0001
292020,1.05286,0.0001
292040,1.47464,0.0001
292060,1.2906,0.0001
292080,1.45796,0.0001
292100,1.76719,0.0001
292120,1.24101,0.0001
292140,1.11603,0.0001
292160,0.97351,0.0001
292180,0.595782,0.0001
292200,1.07738,0.0001
292220,1.07426,0.0001
292240,1.6363,0.0001
292260,1.77913,0.0001
292280,1.50457,0.0001
292300,0.959972,0.0001
292320,1.73905,0.0001
292340,1.21851,0.0001
292360,1.21991,0.0001
292380,1.35994,0.0001
292400,1.17323,0.0001
292420,1.07462,0.0001
292440,1.16048,0.0001
292460,1.14765,0.0001
292480,1.07823,0.0001
292500,1.1534,0.0001
292520,1.06368,0.0001
292540,1.51587,0.0001
292560,1.60003,0.0001
292580,1.74423,0.0001
292600,1.64662,0.0001
292620,1.41657,0.0001
292640,1.10246,0.0001
292660,1.13356,0.0001
292680,1.08912,0.0001
292700,1.86098,0.0001
292720,1.29815,0.0001
292740,1.42862,0.0001
292760,1.23243,0.0001
292780,1.46725,0.0001
292800,1.52738,0.0001
292820,1.02632,0.0001
292840,1.0494,0.0001
292860,1.42572,0.0001
292880,1.01659,0.0001
292900,1.11518,0.0001
292920,1.03531,0.0001
292940,1.16459,0.0001
292960,1.57131,0.0001
292980,1.75534,0.0001
293000,1.72318,0.0001
293020,1.33755,0.0001
293040,1.19842,0.0001
293060,1.26635,0.0001
293080,1.44468,0.0001
293100,1.81493,0.0001
293120,1.37788,0.0001
293140,0.994217,0.0001
293160,1.58044,0.0001
293180,1.5779,0.0001
293200,1.53093,0.0001
293220,1.37563,0.0001
293240,1.10522,0.0001
293260,1.36583,0.0001
293280,1.75503,0.0001
293300,1.15823,0.0001
293320,1.10755,0.0001
293340,1.64154,0.0001
293360,1.22639,0.0001
293380,1.08549,0.0001
293400,1.11024,0.0001
293420,1.21994,0.0001
293440,2.0642,0.0001
293460,1.33432,0.0001
293480,1.38988,0.0001
293500,0.991037,0.0001
293520,1.92821,0.0001
293540,1.07613,0.0001
293560,1.29108,0.0001
293580,1.63251,0.0001
293600,1.41885,0.0001
293620,1.76034,0.0001
293640,1.7132,0.0001
293660,1.7216,0.0001
293680,1.73401,0.0001
293700,1.2196,0.0001
293720,1.67067,0.0001
293740,0.795326,0.0001
293760,1.74881,0.0001
293780,0.95782,0.0001
293800,1.1209,0.0001
293820,0.763012,0.0001
293840,1.72941,0.0001
293860,1.45424,0.0001
293880,1.13024,0.0001
293900,1.84055,0.0001
293920,1.74328,0.0001
293940,1.19588,0.0001
293960,0.920777,0.0001
293980,0.808812,0.0001
294000,1.3658,0.0001
294020,1.37684,0.0001
294040,0.767952,0.0001
294060,0.784404,0.0001
294080,1.35281,0.0001
294100,0.840617,0.0001
294120,1.51618,0.0001
294140,1.01684,0.0001
294160,1.34705,0.0001
294180,1.60868,0.0001
294200,1.14217,0.0001
294220,1.17698,0.0001
294240,1.05666,0.0001
294260,1.18222,0.0001
294280,1.27498,0.0001
294300,2.13117,0.0001
294320,1.41603,0.0001
294340,1.94512,0.0001
294360,1.13337,0.0001
294380,1.2641,0.0001
294400,1.78759,0.0001
294420,0.752861,0.0001
294440,1.30769,0.0001
294460,1.02454,0.0001
294480,1.41114,0.0001
294500,1.31851,0.0001
294520,1.21848,0.0001
294540,1.35348,0.0001
294560,1.1059,0.0001
294580,0.979089,0.0001
294600,1.51955,0.0001
294620,1.57362,0.0001
294640,1.316,0.0001
294660,0.884762,0.0001
294680,1.11028,0.0001
294700,1.08417,0.0001
294720,1.11113,0.0001
294740,1.5107,0.0001
294760,1.46684,0.0001
294780,1.36465,0.0001
294800,1.5234,0.0001
294820,0.794865,0.0001
294840,0.897349,0.0001
294860,1.49211,0.0001
294880,0.919542,0.0001
294900,1.42416,0.0001
294920,1.16096,0.0001
294940,1.3873,0.0001
294960,1.11936,0.0001
294980,1.46178,0.0001
295000,1.41414,0.0001
295020,1.16007,0.0001
295040,1.94857,0.0001
295060,1.08045,0.0001
295080,1.04663,0.0001
295100,1.85737,0.0001
295120,0.81064,0.0001
295140,1.26356,0.0001
295160,1.64475,0.0001
295180,1.6094,0.0001
295200,1.53739,0.0001
295220,1.45839,0.0001
295240,1.51798,0.0001
295260,1.47805,0.0001
295280,1.14973,0.0001
295300,1.26081,0.0001
295320,1.46722,0.0001
295340,1.27162,0.0001
295360,1.69051,0.0001
295380,1.08786,0.0001
295400,1.57036,0.0001
295420,1.73536,0.0001
295440,1.44677,0.0001
295460,1.53646,0.0001
295480,1.4083,0.0001
295500,1.38356,0.0001
295520,1.7541,0.0001
295540,2.68913,0.0001
295560,1.287,0.0001
295580,1.76648,0.0001
295600,1.10474,0.0001
295620,1.43482,0.0001
295640,1.44156,0.0001
295660,1.55882,0.0001
295680,1.34939,0.0001
295700,1.39022,0.0001
295720,1.13577,0.0001
295740,1.84074,0.0001
295760,0.914954,0.0001
295780,0.985977,0.0001
295800,1.69158,0.0001
295820,1.34507,0.0001
295840,1.1424,0.0001
295860,2.04958,0.0001
295880,1.22503,0.0001
295900,1.20447,0.0001
295920,1.07592,0.0001
295940,1.06547,0.0001
295960,1.02958,0.0001
295980,1.48408,0.0001
296000,1.34907,0.0001
296020,1.37506,0.0001
296040,1.94519,0.0001
296060,1.4025,0.0001
296080,1.05928,0.0001
296100,1.32605,0.0001
296120,1.49498,0.0001
296140,1.03753,0.0001
296160,1.32377,0.0001
296180,0.7916,0.0001
296200,1.18677,0.0001
296220,1.32656,0.0001
296240,1.84104,0.0001
296260,1.35444,0.0001
296280,1.43323,0.0001
296300,1.56237,0.0001
296320,1.1609,0.0001
296340,1.4145,0.0001
296360,2.12869,0.0001
296380,1.34534,0.0001
296400,0.838773,0.0001
296420,1.07647,0.0001
296440,1.60538,0.0001
296460,1.2967,0.0001
296480,1.59073,0.0001
296500,1.25537,0.0001
296520,1.98114,0.0001
296540,1.62306,0.0001
296560,1.61097,0.0001
296580,1.5271,0.0001
296600,1.84419,0.0001
296620,0.88496,0.0001
296640,1.74498,0.0001
296660,1.82536,0.0001
296680,1.70126,0.0001
296700,1.09097,0.0001
296720,1.93596,0.0001
296740,0.992641,0.0001
296760,1.37743,0.0001
296780,1.36326,0.0001
296800,1.75392,0.0001
296820,1.19102,0.0001
296840,1.0935,0.0001
296860,0.924041,0.0001
296880,1.3614,0.0001
296900,1.30365,0.0001
296920,1.7168,0.0001
296940,1.45489,0.0001
296960,0.804446,0.0001
296980,1.415,0.0001
297000,1.09062,0.0001
297020,1.06886,0.0001
297040,1.42307,0.0001
297060,0.951208,0.0001
297080,1.416,0.0001
297100,1.78273,0.0001
297120,1.13272,0.0001
297140,1.66041,0.0001
297160,1.52624,0.0001
297180,1.60949,0.0001
297200,0.564718,0.0001
297220,1.45366,0.0001
297240,1.12025,0.0001
297260,1.22105,0.0001
297280,1.57607,0.0001
297300,1.04445,0.0001
297320,1.3425,0.0001
297340,0.788464,0.0001
297360,1.82339,0.0001
297380,1.34859,0.0001
297400,1.38691,0.0001
297420,1.07666,0.0001
297440,1.03463,0.0001
297460,1.38496,0.0001
297480,1.86249,0.0001
297500,1.09958,0.0001
297520,0.840308,0.0001
297540,1.23579,0.0001
297560,0.66586,0.0001
297580,0.892282,0.0001
297600,1.07452,0.0001
297620,1.35677,0.0001
297640,1.37786,0.0001
297660,1.72667,0.0001
297680,0.862458,0.0001
297700,1.44055,0.0001
297720,1.28867,0.0001
297740,0.899901,0.0001
297760,1.55221,0.0001
297780,1.24678,0.0001
297800,1.51311,0.0001
297820,1.69444,0.0001
297840,1.58772,0.0001
297860,1.17692,0.0001
297880,1.61241,0.0001
297900,1.46444,0.0001
297920,1.11663,0.0001
297940,1.34268,0.0001
297960,1.29835,0.0001
297980,1.46262,0.0001
298000,1.22319,0.0001
298020,1.33922,0.0001
298040,0.898393,0.0001
298060,1.10797,0.0001
298080,1.55642,0.0001
298100,1.26073,0.0001
298120,1.65843,0.0001
298140,2.32003,0.0001
298160,1.70673,0.0001
298180,1.11169,0.0001
298200,1.10695,0.0001
298220,1.42649,0.0001
298240,1.16054,0.0001
298260,1.41987,0.0001
298280,0.971493,0.0001
298300,1.34305,0.0001
298320,1.29824,0.0001
298340,1.52658,0.0001
298360,1.41689,0.0001
298380,0.914864,0.0001
298400,0.896429,0.0001
298420,0.730714,0.0001
298440,1.25286,0.0001
298460,1.84175,0.0001
298480,0.972202,0.0001
298500,1.29466,0.0001
298520,1.19188,0.0001
298540,1.20887,0.0001
298560,0.764961,0.0001
298580,1.38394,0.0001
298600,1.00547,0.0001
298620,1.29472,0.0001
298640,1.08775,0.0001
298660,1.26598,0.0001
298680,1.67548,0.0001
298700,0.935885,0.0001
298720,0.990888,0.0001
298740,1.35314,0.0001
298760,1.20816,0.0001
298780,0.91759,0.0001
298800,1.1748,0.0001
298820,1.67478,0.0001
298840,1.35932,0.0001
298860,1.88916,0.0001
298880,1.08994,0.0001
298900,1.02712,0.0001
298920,1.07433,0.0001
298940,1.3038,0.0001
298960,1.71796,0.0001
298980,0.901497,0.0001
299000,0.664091,0.0001
299020,1.03685,0.0001
299040,0.973305,0.0001
299060,1.25024,0.0001
299080,1.00625,0.0001
299100,1.44339,0.0001
299120,1.8966,0.0001
299140,1.44602,0.0001
299160,1.54293,0.0001
299180,1.0941,0.0001
299200,0.97701,0.0001
299220,0.98113,0.0001
299240,1.01668,0.0001
299260,1.46876,0.0001
299280,1.32683,0.0001
299300,0.999689,0.0001
299320,1.05482,0.0001
299340,1.57368,0.0001
299360,1.58051,0.0001
299380,1.15006,0.0001
299400,1.10322,0.0001
299420,1.09072,0.0001
299440,1.06502,0.0001
299460,0.912537,0.0001
299480,1.27247,0.0001
299500,0.904642,0.0001
299520,1.34744,0.0001
299540,1.31393,0.0001
299560,1.88212,0.0001
299580,1.38587,0.0001
299600,1.47709,0.0001
299620,1.41736,0.0001
299640,1.68946,0.0001
299660,1.21215,0.0001
299680,2.03189,0.0001
299700,1.24605,0.0001
299720,1.00848,0.0001
299740,0.65103,0.0001
299760,0.903787,0.0001
299780,1.252,0.0001
299800,1.74309,0.0001
299820,1.61105,0.0001
299840,1.44271,0.0001
299860,1.58813,0.0001
299880,1.50578,0.0001
299900,1.05933,0.0001
299920,1.51861,0.0001
299940,1.01288,0.0001
299960,1.08629,0.0001
299980,1.58534,0.0001
300000,1.2817,1e-05
300020,0.908231,1e-05
300040,1.16764,1e-05
300060,0.634979,1e-05
300080,1.43455,1e-05
300100,1.15429,1e-05
300120,1.21794,1e-05
300140,1.50514,1e-05
300160,1.24813,1e-05
300180,1.22677,1e-05
300200,1.20195,1e-05
300220,1.37862,1e-05
300240,1.17776,1e-05
300260,1.2025,1e-05
300280,1.88712,1e-05
300300,1.3431,1e-05
300320,1.90015,1e-05
300340,1.23093,1e-05
300360,1.25897,1e-05
300380,1.36534,1e-05
300400,1.36283,1e-05
300420,1.30985,1e-05
300440,2.06331,1e-05
300460,0.970358,1e-05
300480,1.65309,1e-05
300500,0.883227,1e-05
300520,1.23526,1e-05
300540,1.40434,1e-05
300560,2.02137,1e-05
300580,1.66492,1e-05
300600,1.48675,1e-05
300620,2.22802,1e-05
300640,1.43689,1e-05
300660,1.65439,1e-05
300680,1.22619,1e-05
300700,1.73304,1e-05
300720,0.99509,1e-05
300740,1.12036,1e-05
300760,1.0027,1e-05
300780,0.880863,1e-05
300800,1.67573,1e-05
300820,1.7294,1e-05
300840,1.08243,1e-05
300860,2.06608,1e-05
300880,1.41614,1e-05
300900,0.903813,1e-05
300920,0.648461,1e-05
300940,2.59318,1e-05
300960,1.05626,1e-05
300980,1.23468,1e-05
301000,1.84783,1e-05
301020,1.28172,1e-05
301040,1.51546,1e-05
301060,1.18045,1e-05
301080,0.934222,1e-05
301100,1.8715,1e-05
301120,0.576201,1e-05
301140,1.2266,1e-05
301160,1.1713,1e-05
301180,1.29248,1e-05
301200,1.49283,1e-05
301220,1.2046,1e-05
301240,1.42404,1e-05
301260,1.28871,1e-05
301280,1.00719,1e-05
301300,0.940025,1e-05
301320,0.971787,1e-05
301340,1.22407,1e-05
301360,0.783732,1e-05
301380,1.49042,1e-05
301400,1.64095,1e-05
301420,2.09645,1e-05
301440,1.84794,1e-05
301460,0.872416,1e-05
301480,1.43965,1e-05
301500,0.773798,1e-05
301520,1.35146,1e-05
301540,1.6599,1e-05
301560,0.894579,1e-05
301580,1.32883,1e-05
301600,0.957105,1e-05
301620,0.945003,1e-05
301640,0.964075,1e-05
301660,1.95119,1e-05
301680,1.5208,1e-05
301700,1.39641,1e-05
301720,1.33259,1e-05
301740,1.29957,1e-05
301760,1.00957,1e-05
301780,1.7623,1e-05
301800,1.71515,1e-05
301820,1.88936,1e-05
301840,1.23555,1e-05
301860,0.917039,1e-05
301880,1.05993,1e-05
301900,1.1738,1e-05
301920,1.05179,1e-05
301940,1.51206,1e-05
301960,1.13885,1e-05
301980,1.91646,1e-05
302000,1.61202,1e-05
302020,1.46566,1e-05
302040,0.703492,1e-05
302060,1.31147,1e-05
302080,1.69257,1e-05
302100,1.38779,1e-05
302120,1.85457,1e-05
302140,1.53746,1e-05
302160,1.04151,1e-05
302180,1.10508,1e-05
302200,1.2514,1e-05
302220,1.22106,1e-05
302240,1.31807,1e-05
302260,1.3964,1e-05
302280,0.943724,1e-05
302300,0.950203,1e-05
302320,2.17736,1e-05
302340,1.15899,1e-05
302360,1.41648,1e-05
302380,1.14737,1e-05
302400,1.20923,1e-05
302420,1.30083,1e-05
302440,1.58552,1e-05
302460,1.28828,1e-05
302480,1.64186,1e-05
302500,1.13565,1e-05
302520,0.996856,1e-05
302540,1.18774,1e-05
302560,1.18545,1e-05
302580,1.54842,1e-05
302600,1.04357,1e-05
302620,1.37458,1e-05
302640,1.14921,1e-05
302660,1.85189,1e-05
302680,1.17936,1e-05
302700,1.83098,1e-05
302720,1.00401,1e-05
302740,1.22466,1e-05
302760,1.80296,1e-05
302780,1.31454,1e-05
302800,1.09993,1e-05
302820,1.54706,1e-05
302840,2.02176,1e-05
302860,1.02548,1e-05
302880,1.28244,1e-05
302900,1.15908,1e-05
302920,1.57928,1e-05
302940,1.09831,1e-05
302960,1.08396,1e-05
302980,1.23277,1e-05
303000,1.05223,1e-05
303020,0.76488,1e-05
303040,0.941258,1e-05
303060,1.24157,1e-05
303080,1.16099,1e-05
303100,1.28851,1e-05
303120,1.33134,1e-05
303140,1.06581,1e-05
303160,1.51683,1e-05
303180,1.24021,1e-05
303200,0.868637,1e-05
303220,1.71883,1e-05
303240,0.756261,1e-05
303260,1.25487,1e-05
303280,1.29695,1e-05
303300,1.42248,1e-05
303320,1.48059,1e-05
303340,1.24065,1e-05
303360,1.87206,1e-05
303380,0.951589,1e-05
303400,1.43433,1e-05
303420,1.50725,1e-05
303440,1.55164,1e-05
303460,1.19208,1e-05
303480,0.940644,1e-05
303500,1.44487,1e-05
303520,1.40923,1e-05
303540,1.12273,1e-05
303560,1.60159,1e-05
303580,1.27417,1e-05
303600,1.00811,1e-05
303620,2.54698,1e-05
303640,1.40886,1e-05
303660,0.8829,1e-05
303680,1.00619,1e-05
303700,1.81581,1e-05
303720,1.05553,1e-05
303740,1.40577,1e-05
303760,0.761984,1e-05
303780,1.14404,1e-05
303800,1.38531,1e-05
303820,0.772651,1e-05
303840,0.829752,1e-05
303860,0.96378,1e-05
303880,1.06737,1e-05
303900,1.45084,1e-05
303920,1.4864,1e-05
303940,1.12156,1e-05
303960,1.1772,1e-05
303980,1.28216,1e-05
304000,1.68492,1e-05
304020,1.02975,1e-05
304040,1.41536,1e-05
304060,1.36217,1e-05
304080,0.999339,1e-05
304100,1.00867,1e-05
304120,1.11748,1e-05
304140,0.750713,1e-05
304160,1.22641,1e-05
304180,1.84135,1e-05
304200,1.5758,1e-05
304220,1.412,1e-05
304240,1.46055,1e-05
304260,0.922688,1e-05
304280,1.12591,1e-05
304300,0.969869,1e-05
304320,1.25782,1e-05
304340,1.78111,1e-05
304360,1.45996,1e-05
304380,1.558,1e-05
304400,1.12325,1e-05
304420,1.0701,1e-05
304440,1.24708,1e-05
304460,0.813703,1e-05
304480,1.24471,1e-05
304500,1.14355,1e-05
304520,1.38527,1e-05
304540,1.38126,1e-05
304560,1.54553,1e-05
304580,1.21498,1e-05
304600,1.17271,1e-05
304620,1.22111,1e-05
304640,1.74392,1e-05
304660,1.23965,1e-05
304680,1.18475,1e-05
304700,1.02406,1e-05
304720,1.63491,1e-05
304740,1.04342,1e-05
304760,1.48746,1e-05
304780,1.05281,1e-05
304800,1.15359,1e-05
304820,1.49042,1e-05
304840,0.898731,1e-05
304860,0.971061,1e-05
304880,1.19208,1e-05
304900,1.63276,1e-05
304920,1.1581,1e-05
304940,1.64227,1e-05
304960,1.04636,1e-05
304980,1.25307,1e-05
305000,1.95805,1e-05
305020,1.14711,1e-05
305040,1.32086,1e-05
305060,1.64811,1e-05
305080,2.04086,1e-05
305100,1.11563,1e-05
305120,1.35298,1e-05
305140,1.20912,1e-05
305160,0.916298,1e-05
305180,1.19823,1e-05
305200,1.24095,1e-05
305220,1.46908,1e-05
305240,1.32771,1e-05
305260,0.819732,1e-05
305280,0.900923,1e-05
305300,1.2258,1e-05
305320,1.78601,1e-05
305340,1.24118,1e-05
305360,1.18283,1e-05
305380,1.67424,1e-05
305400,1.48301,1e-05
305420,1.57424,1e-05
305440,1.36784,1e-05
305460,1.30245,1e-05
305480,1.33073,1e-05
305500,1.31359,1e-05
305520,1.70503,1e-05
305540,1.02198,1e-05
305560,2.02587,1e-05
305580,1.00598,1e-05
305600,1.053,1e-05
305620,1.6638,1e-05
305640,1.49905,1e-05
305660,1.39933,1e-05
305680,1.04317,1e-05
305700,1.09972,1e-05
305720,0.777228,1e-05
305740,0.973007,1e-05
305760,0.633686,1e-05
305780,1.18136,1e-05
305800,1.71773,1e-05
305820,1.20873,1e-05
305840,1.56609,1e-05
305860,1.61541,1e-05
305880,0.9044,1e-05
305900,1.45321,1e-05
305920,1.20461,1e-05
305940,1.15508,1e-05
305960,1.4219,1e-05
305980,1.45364,1e-05
306000,1.90447,1e-05
306020,1.2325,1e-05
306040,1.28427,1e-05
306060,0.590985,1e-05
306080,1.52769,1e-05
306100,1.3779,1e-05
306120,1.09466,1e-05
306140,1.59973,1e-05
306160,1.71815,1e-05
306180,1.22378,1e-05
306200,0.847344,1e-05
306220,1.10959,1e-05
306240,1.73453,1e-05
306260,1.5602,1e-05
306280,0.950086,1e-05
306300,1.6633,1e-05
306320,0.926905,1e-05
306340,1.88685,1e-05
306360,1.35582,1e-05
306380,1.1536,1e-05
306400,0.803032,1e-05
306420,1.20861,1e-05
306440,1.13515,1e-05
306460,1.37909,1e-05
306480,1.45049,1e-05
306500,1.23926,1e-05
306520,0.947891,1e-05
306540,1.70393,1e-05
306560,1.27042,1e-05
306580,1.04326,1e-05
306600,1.17203,1e-05
306620,1.12301,1e-05
306640,1.57838,1e-05
306660,1.53818,1e-05
306680,1.67803,1e-05
306700,1.32252,1e-05
306720,1.87208,1e-05
306740,0.847018,1e-05
306760,1.90346,1e-05
306780,1.62806,1e-05
306800,1.41925,1e-05
306820,1.31263,1e-05
306840,0.988261,1e-05
306860,1.39931,1e-05
306880,1.34507,1e-05
306900,1.17322,1e-05
306920,1.06883,1e-05
306940,0.891454,1e-05
306960,2.00193,1e-05
306980,1.65314,1e-05
307000,1.41107,1e-05
307020,1.1468,1e-05
307040,1.64581,1e-05
307060,1.40747,1e-05
307080,1.74496,1e-05
307100,1.44076,1e-05
307120,1.27406,1e-05
307140,1.50247,1e-05
307160,2.05921,1e-05
307180,1.21505,1e-05
307200,0.895461,1e-05
307220,1.21622,1e-05
307240,1.32061,1e-05
307260,1.42878,1e-05
307280,1.56661,1e-05
307300,1.57786,1e-05
307320,1.31407,1e-05
307340,0.979975,1e-05
307360,1.41654,1e-05
307380,1.399,1e-05
307400,1.44722,1e-05
307420,1.24736,1e-05
307440,1.56154,1e-05
307460,1.97521,1e-05
307480,1.17976,1e-05
307500,0.961484,1e-05
307520,2.20918,1e-05
307540,1.69718,1e-05
307560,1.46429,1e-05
307580,1.83694,1e-05
307600,1.51184,1e-05
307620,0.67118,1e-05
307640,1.1887,1e-05
307660,0.978727,1e-05
307680,0.959528,1e-05
307700,1.44777,1e-05
307720,1.63902,1e-05
307740,1.03144,1e-05
307760,1.22473,1e-05
307780,1.06983,1e-05
307800,1.53637,1e-05
307820,1.44286,1e-05
307840,1.08645,1e-05
307860,1.38671,1e-05
307880,1.328,1e-05
307900,1.0801,1e-05
307920,0.837646,1e-05
307940,1.27464,1e-05
307960,0.933298,1e-05
307980,1.47399,1e-05
308000,1.74429,1e-05
308020,1.35789,1e-05
308040,1.00333,1e-05
308060,1.46694,1e-05
308080,1.73979,1e-05
308100,1.91211,1e-05
308120,1.15002,1e-05
308140,0.91017,1e-05
308160,0.897723,1e-05
308180,0.87757,1e-05
308200,1.02336,1e-05
308220,1.09078,1e-05
308240,1.31319,1e-05
308260,0.863054,1e-05
308280,0.904637,1e-05
308300,1.64816,1e-05
308320,1.45409,1e-05
308340,1.84576,1e-05
308360,1.21563,1e-05
308380,1.45491,1e-05
308400,1.55532,1e-05
308420,1.57981,1e-05
308440,0.780872,1e-05
308460,1.5282,1e-05
308480,1.14829,1e-05
308500,1.20933,1e-05
308520,0.799272,1e-05
308540,1.71197,1e-05
308560,1.15926,1e-05
308580,1.52231,1e-05
308600,0.876925,1e-05
308620,1.28171,1e-05
308640,1.6916,1e-05
308660,1.07329,1e-05
308680,1.40654,1e-05
308700,1.5692,1e-05
308720,0.567049,1e-05
308740,1.24037,1e-05
308760,1.58868,1e-05
308780,0.966108,1e-05
308800,1.49099,1e-05
308820,2.09048,1e-05
308840,1.60847,1e-05
308860,1.4548,1e-05
308880,1.38699,1e-05
308900,1.33478,1e-05
308920,1.03244,1e-05
308940,1.29227,1e-05
308960,1.25534,1e-05
308980,1.01031,1e-05
309000,1.06525,1e-05
309020,1.11475,1e-05
309040,0.911134,1e-05
309060,1.40131,1e-05
309080,1.70172,1e-05
309100,1.04154,1e-05
309120,1.14691,1e-05
309140,1.62711,1e-05
309160,1.0468,1e-05
309180,1.30429,1e-05
309200,1.54924,1e-05
309220,0.989659,1e-05
309240,1.44141,1e-05
309260,0.931259,1e-05
309280,1.50628,1e-05
309300,1.00768,1e-05
309320,1.38618,1e-05
309340,1.18307,1e-05
309360,1.24021,1e-05
309380,1.62246,1e-05
309400,1.6362,1e-05
309420,1.08697,1e-05
309440,1.20482,1e-05
309460,1.07133,1e-05
309480,1.74611,1e-05
309500,0.999549,1e-05
309520,0.892304,1e-05
309540,1.33815,1e-05
309560,1.95433,1e-05
309580,1.54435,1e-05
309600,1.27408,1e-05
309620,0.955936,1e-05
309640,1.44179,1e-05
309660,1.37189,1e-05
309680,1.41706,1e-05
309700,1.18797,1e-05
309720,1.29378,1e-05
309740,1.21382,1e-05
309760,1.07739,1e-05
309780,1.79283,1e-05
309800,1.76475,1e-05
309820,1.06326,1e-05
309840,0.712119,1e-05
309860,1.30724,1e-05
309880,1.42999,1e-05
309900,1.46493,1e-05
309920,1.74594,1e-05
309940,0.767882,1e-05
309960,0.70473,1e-05
309980,1.12353,1e-05
310000,1.39203,1e-05
310020,1.12753,1e-05
310040,0.781215,1e-05
310060,1.473,1e-05
310080,0.80502,1e-05
310100,1.42931,1e-05
310120,1.11636,1e-05
310140,1.42205,1e-05
310160,1.58644,1e-05
310180,1.40696,1e-05
310200,1.51162,1e-05
310220,1.24049,1e-05
310240,1.30986,1e-05
310260,1.25426,1e-05
310280,0.953554,1e-05
310300,0.974155,1e-05
310320,1.30163,1e-05
310340,1.2991,1e-05
310360,1.28525,1e-05
310380,0.768732,1e-05
310400,0.946377,1e-05
310420,1.72928,1e-05
310440,1.68983,1e-05
310460,1.2742,1e-05
310480,1.81646,1e-05
310500,1.615,1e-05
310520,1.81133,1e-05
310540,1.57276,1e-05
310560,1.30442,1e-05
310580,0.933062,1e-05
310600,1.813,1e-05
310620,1.18337,1e-05
310640,0.989711,1e-05
310660,1.44791,1e-05
310680,1.33163,1e-05
310700,1.66743,1e-05
310720,1.95505,1e-05
310740,1.7766,1e-05
310760,0.846608,1e-05
310780,1.33932,1e-05
310800,1.44681,1e-05
310820,1.02129,1e-05
310840,1.52782,1e-05
310860,1.43023,1e-05
310880,0.89197,1e-05
310900,1.39726,1e-05
310920,1.11917,1e-05
310940,1.3242,1e-05
310960,1.07831,1e-05
310980,1.04319,1e-05
311000,1.11667,1e-05
311020,1.41255,1e-05
311040,0.816,1e-05
311060,1.43965,1e-05
311080,1.34071,1e-05
311100,1.16113,1e-05
311120,0.951806,1e-05
311140,1.70262,1e-05
311160,1.52122,1e-05
311180,1.09005,1e-05
311200,1.52841,1e-05
311220,1.5953,1e-05
311240,1.09367,1e-05
311260,1.69546,1e-05
311280,1.12699,1e-05
311300,1.6394,1e-05
311320,1.49219,1e-05
311340,1.24779,1e-05
311360,1.29006,1e-05
311380,0.831024,1e-05
311400,1.23837,1e-05
311420,1.10275,1e-05
311440,1.61801,1e-05
311460,1.13178,1e-05
311480,0.897633,1e-05
311500,1.41115,1e-05
311520,2.00822,1e-05
311540,1.41292,1e-05
311560,1.41236,1e-05
311580,1.40535,1e-05
311600,1.90648,1e-05
311620,1.74328,1e-05
311640,1.3762,1e-05
311660,1.61489,1e-05
311680,1.01953,1e-05
311700,1.56061,1e-05
311720,1.83607,1e-05
311740,1.24058,1e-05
311760,1.16466,1e-05
311780,1.03007,1e-05
311800,1.21685,1e-05
311820,0.965654,1e-05
311840,1.33654,1e-05
311860,1.40008,1e-05
311880,1.1112,1e-05
311900,0.998878,1e-05
311920,0.95684,1e-05
311940,1.51926,1e-05
311960,1.00207,1e-05
311980,1.71706,1e-05
312000,1.36335,1e-05
312020,1.51027,1e-05
312040,1.08408,1e-05
312060,1.12151,1e-05
312080,1.25439,1e-05
312100,1.11347,1e-05
312120,1.25188,1e-05
312140,1.38322,1e-05
312160,1.41987,1e-05
312180,1.3543,1e-05
312200,1.53007,1e-05
312220,1.30958,1e-05
312240,1.45238,1e-05
312260,1.11806,1e-05
312280,0.96924,1e-05
312300,1.58564,1e-05
312320,2.07092,1e-05
312340,1.00135,1e-05
312360,1.56977,1e-05
312380,1.148,1e-05
312400,1.28546,1e-05
312420,0.728489,1e-05
312440,1.59337,1e-05
312460,0.578871,1e-05
312480,1.20782,1e-05
312500,1.82284,1e-05
312520,1.42131,1e-05
312540,3.08382,1e-05
312560,1.55246,1e-05
312580,1.67842,1e-05
312600,1.64601,1e-05
312620,0.872493,1e-05
312640,1.43205,1e-05
312660,1.39984,1e-05
312680,1.16886,1e-05
312700,0.802921,1e-05
312720,1.59928,1e-05
312740,1.80766,1e-05
312760,1.02564,1e-05
312780,0.89584,1e-05
312800,1.34391,1e-05
312820,1.35597,1e-05
312840,1.4163,1e-05
312860,1.19667,1e-05
312880,1.27022,1e-05
312900,0.851726,1e-05
312920,1.48732,1e-05
312940,1.48301,1e-05
312960,1.29299,1e-05
312980,1.05987,1e-05
313000,1.21443,1e-05
313020,1.21674,1e-05
313040,1.24675,1e-05
313060,0.961773,1e-05
313080,1.72549,1e-05
313100,1.10213,1e-05
313120,1.05174,1e-05
313140,1.37519,1e-05
313160,1.63594,1e-05
313180,1.31903,1e-05
313200,1.07071,1e-05
313220,1.88401,1e-05
313240,0.923117,1e-05
313260,1.26925,1e-05
313280,1.17168,1e-05
313300,1.6851,1e-05
313320,1.14044,1e-05
313340,1.42896,1e-05
313360,0.965652,1e-05
313380,1.69795,1e-05
313400,1.49721,1e-05
313420,1.69151,1e-05
313440,1.05729,1e-05
313460,1.26267,1e-05
313480,1.95757,1e-05
313500,1.32462,1e-05
313520,1.89055,1e-05
313540,0.561795,1e-05
313560,1.45535,1e-05
313580,1.12003,1e-05
313600,0.828017,1e-05
313620,1.37265,1e-05
313640,1.46768,1e-05
313660,0.928878,1e-05
313680,1.07279,1e-05
313700,1.43762,1e-05
313720,2.39352,1e-05
313740,2.02508,1e-05
313760,1.39223,1e-05
313780,0.988175,1e-05
313800,1.24589,1e-05
313820,1.32646,1e-05
313840,1.75865,1e-05
313860,1.47158,1e-05
313880,1.41785,1e-05
313900,1.2103,1e-05
313920,1.11442,1e-05
313940,1.2574,1e-05
313960,1.42023,1e-05
313980,1.11313,1e-05
314000,1.63971,1e-05
314020,1.54548,1e-05
314040,1.49133,1e-05
314060,1.18527,1e-05
314080,1.11822,1e-05
314100,1.41058,1e-05
314120,0.997632,1e-05
314140,1.01738,1e-05
314160,1.46786,1e-05
314180,1.09769,1e-05
314200,1.85788,1e-05
314220,1.31131,1e-05
314240,1.10608,1e-05
314260,0.707664,1e-05
314280,0.842023,1e-05
314300,1.30691,1e-05
314320,1.06397,1e-05
314340,1.07011,1e-05
314360,1.40274,1e-05
314380,1.13389,1e-05
314400,1.36999,1e-05
314420,1.21911,1e-05
314440,1.3489,1e-05
314460,1.23536,1e-05
314480,1.60444,1e-05
314500,0.706983,1e-05
314520,2.15016,1e-05
314540,1.11094,1e-05
314560,1.11599,1e-05
314580,1.07703,1e-05
314600,1.16266,1e-05
314620,1.27685,1e-05
314640,0.604163,1e-05
314660,1.09123,1e-05
314680,1.20546,1e-05
314700,1.60956,1e-05
314720,1.19626,1e-05
314740,1.08823,1e-05
314760,1.50201,1e-05
314780,1.07222,1e-05
314800,1.294,1e-05
314820,1.558,1e-05
314840,1.21466,1e-05
314860,0.727898,1e-05
314880,1.45438,1e-05
314900,0.896027,1e-05
314920,1.22389,1e-05
314940,1.50399,1e-05
314960,1.21611,1e-05
314980,1.2571,1e-05
315000,1.6179,1e-05
315020,1.22289,1e-05
315040,1.31645,1e-05
315060,1.53528,1e-05
315080,1.73178,1e-05
315100,0.97529,1e-05
315120,1.43,1e-05
315140,1.11037,1e-05
315160,1.09954,1e-05
315180,1.07481,1e-05
315200,1.3357,1e-05
315220,1.0353,1e-05
315240,1.19037,1e-05
315260,1.89934,1e-05
315280,1.43964,1e-05
315300,1.13481,1e-05
315320,1.40289,1e-05
315340,1.04078,1e-05
315360,1.23658,1e-05
315380,1.82197,1e-05
315400,1.23804,1e-05
315420,1.58391,1e-05
315440,1.17102,1e-05
315460,0.561836,1e-05
315480,1.43242,1e-05
315500,1.71391,1e-05
315520,1.62756,1e-05
315540,1.12456,1e-05
315560,1.13638,1e-05
315580,1.60468,1e-05
315600,1.80663,1e-05
315620,1.72685,1e-05
315640,1.1566,1e-05
315660,1.68941,1e-05
315680,1.4603,1e-05
315700,0.960229,1e-05
315720,0.508949,1e-05
315740,0.737778,1e-05
315760,0.868315,1e-05
315780,1.70313,1e-05
315800,1.02742,1e-05
315820,1.50717,1e-05
315840,1.84557,1e-05
315860,1.53543,1e-05
315880,1.29449,1e-05
315900,1.55923,1e-05
315920,2.29087,1e-05
315940,1.19703,1e-05
315960,1.39663,1e-05
315980,1.22538,1e-05
316000,1.37466,1e-05
316020,1.12405,1e-05
316040,1.51749,1e-05
316060,1.40164,1e-05
316080,1.34242,1e-05
316100,1.1894,1e-05
316120,1.14174,1e-05
316140,1.70715,1e-05
316160,0.550763,1e-05
316180,1.59617,1e-05
316200,1.04096,1e-05
316220,1.80393,1e-05
316240,1.2099,1e-05
316260,1.09835,1e-05
316280,1.15994,1e-05
316300,1.22071,1e-05
316320,1.54764,1e-05
316340,1.46439,1e-05
316360,1.52993,1e-05
316380,1.45458,1e-05
316400,1.59038,1e-05
316420,2.61909,1e-05
316440,1.84778,1e-05
316460,1.76033,1e-05
316480,1.27747,1e-05
316500,2.05636,1e-05
316520,1.51212,1e-05
316540,1.08314,1e-05
316560,0.701162,1e-05
316580,1.40091,1e-05
316600,1.327,1e-05
316620,2.1094,1e-05
316640,0.809527,1e-05
316660,1.10525,1e-05
316680,1.4699,1e-05
316700,1.67284,1e-05
316720,1.51151,1e-05
316740,1.82653,1e-05
316760,1.16422,1e-05
316780,1.07838,1e-05
316800,1.66768,1e-05
316820,0.944265,1e-05
316840,1.71167,1e-05
316860,1.65566,1e-05
316880,1.08123,1e-05
316900,1.15736,1e-05
316920,0.972493,1e-05
316940,1.69707,1e-05
316960,2.18258,1e-05
316980,1.09477,1e-05
317000,1.02932,1e-05
317020,1.2922,1e-05
317040,1.4281,1e-05
317060,1.76503,1e-05
317080,1.35238,1e-05
317100,1.36571,1e-05
317120,1.41076,1e-05
317140,1.3666,1e-05
317160,1.64337,1e-05
317180,1.47433,1e-05
317200,1.07062,1e-05
317220,1.70027,1e-05
317240,1.94212,1e-05
317260,0.938839,1e-05
317280,1.38659,1e-05
317300,1.21122,1e-05
317320,1.21996,1e-05
317340,0.841775,1e-05
317360,1.48875,1e-05
317380,1.8113,1e-05
317400,1.03966,1e-05
317420,1.10131,1e-05
317440,1.61045,1e-05
317460,1.33798,1e-05
317480,1.32802,1e-05
317500,1.07869,1e-05
317520,1.46667,1e-05
317540,0.531781,1e-05
317560,1.68869,1e-05
317580,1.11279,1e-05
317600,1.38549,1e-05
317620,1.23579,1e-05
317640,1.06579,1e-05
317660,1.51807,1e-05
317680,0.994105,1e-05
317700,1.38529,1e-05
317720,1.6809,1e-05
317740,1.74883,1e-05
317760,0.802128,1e-05
317780,1.18347,1e-05
317800,1.41394,1e-05
317820,1.47397,1e-05
317840,1.70514,1e-05
317860,1.40446,1e-05
317880,1.0397,1e-05
317900,1.33575,1e-05
317920,1.44551,1e-05
317940,0.823106,1e-05
317960,1.09895,1e-05
317980,1.55177,1e-05
318000,1.204,1e-05
318020,1.37289,1e-05
318040,1.73441,1e-05
318060,1.00341,1e-05
318080,1.15919,1e-05
318100,1.31332,1e-05
318120,1.91355,1e-05
318140,1.21857,1e-05
318160,1.37871,1e-05
318180,1.65759,1e-05
318200,1.39668,1e-05
318220,1.30514,1e-05
318240,1.15871,1e-05
318260,0.820701,1e-05
318280,1.40683,1e-05
318300,1.43827,1e-05
318320,2.14962,1e-05
318340,0.945651,1e-05
318360,1.56386,1e-05
318380,1.62799,1e-05
318400,0.807516,1e-05
318420,1.54433,1e-05
318440,1.58522,1e-05
318460,1.22502,1e-05
318480,0.776396,1e-05
318500,1.53606,1e-05
318520,1.11256,1e-05
318540,1.73307,1e-05
318560,1.2364,1e-05
318580,1.30649,1e-05
318600,1.14928,1e-05
318620,1.30251,1e-05
318640,0.816384,1e-05
318660,1.83237,1e-05
318680,1.55854,1e-05
318700,1.06393,1e-05
318720,1.32627,1e-05
318740,1.09317,1e-05
318760,1.30772,1e-05
318780,2.26816,1e-05
318800,1.24162,1e-05
318820,2.12991,1e-05
318840,1.71616,1e-05
318860,1.57111,1e-05
318880,1.59365,1e-05
318900,1.79642,1e-05
318920,1.46617,1e-05
318940,1.22515,1e-05
318960,1.69897,1e-05
318980,1.68702,1e-05
319000,0.900639,1e-05
319020,1.18191,1e-05
319040,1.8574,1e-05
319060,1.03356,1e-05
319080,0.715039,1e-05
319100,1.42257,1e-05
319120,2.17379,1e-05
319140,1.17997,1e-05
319160,1.18304,1e-05
319180,1.08716,1e-05
319200,1.54172,1e-05
319220,1.28666,1e-05
319240,1.59245,1e-05
319260,0.999005,1e-05
319280,1.0986,1e-05
319300,1.15427,1e-05
319320,0.918597,1e-05
319340,1.63829,1e-05
319360,0.911216,1e-05
319380,1.39792,1e-05
319400,1.5141,1e-05
319420,1.59312,1e-05
319440,0.812584,1e-05
319460,1.42386,1e-05
319480,1.94497,1e-05
319500,1.3829,1e-05
319520,0.960743,1e-05
319540,1.23782,1e-05
319560,0.888565,1e-05
319580,1.40549,1e-05
319600,1.341,1e-05
319620,0.953275,1e-05
319640,1.04924,1e-05
319660,1.37578,1e-05
319680,1.35165,1e-05
319700,1.64341,1e-05
319720,1.55843,1e-05
319740,1.25802,1e-05
319760,1.06601,1e-05
319780,0.918946,1e-05
319800,1.49487,1e-05
319820,1.39284,1e-05
319840,1.05815,1e-05
319860,1.55869,1e-05
319880,1.29656,1e-05
319900,0.96954,1e-05
319920,1.50001,1e-05
319940,1.45218,1e-05
319960,1.23909,1e-05
319980,1.01592,1e-05
320000,0.953838,1e-05
320020,0.482728,1e-05
320040,1.26529,1e-05
320060,1.28805,1e-05
320080,1.00137,1e-05
320100,0.635436,1e-05
320120,1.57489,1e-05
320140,1.82899,1e-05
320160,1.25335,1e-05
320180,1.07994,1e-05
320200,0.808219,1e-05
320220,1.56475,1e-05
320240,0.817512,1e-05
320260,1.47701,1e-05
320280,1.5043,1e-05
320300,1.67216,1e-05
320320,1.18362,1e-05
320340,1.36226,1e-05
320360,1.6206,1e-05
320380,1.35164,1e-05
320400,1.37379,1e-05
320420,1.13944,1e-05
320440,1.40333,1e-05
320460,1.6003,1e-05
320480,1.19065,1e-05
320500,1.41544,1e-05
320520,1.46198,1e-05
320540,1.12886,1e-05
320560,1.24029,1e-05
320580,1.32197,1e-05
320600,1.65021,1e-05
320620,1.05411,1e-05
320640,1.23344,1e-05
320660,1.4375,1e-05
320680,1.34253,1e-05
320700,1.14561,1e-05
320720,1.4123,1e-05
320740,1.64428,1e-05
320760,1.25541,1e-05
320780,1.17021,1e-05
320800,1.01214,1e-05
320820,1.48519,1e-05
320840,1.64611,1e-05
320860,1.7094,1e-05
320880,1.22341,1e-05
320900,0.962189,1e-05
320920,1.34217,1e-05
320940,0.896393,1e-05
320960,1.54778,1e-05
320980,1.7301,1e-05
321000,1.51676,1e-05
321020,1.3173,1e-05
321040,1.6304,1e-05
321060,1.16181,1e-05
321080,1.0066,1e-05
321100,1.22229,1e-05
321120,1.19849,1e-05
321140,1.67638,1e-05
321160,1.27078,1e-05
321180,1.00997,1e-05
321200,1.48737,1e-05
321220,1.34422,1e-05
321240,1.55976,1e-05
321260,0.921339,1e-05
321280,1.42986,1e-05
321300,1.56356,1e-05
321320,1.67017,1e-05
321340,1.32444,1e-05
321360,1.88459,1e-05
321380,1.02583,1e-05
321400,0.887009,1e-05
321420,1.4257,1e-05
321440,1.54767,1e-05
321460,1.63721,1e-05
321480,1.21899,1e-05
321500,1.00152,1e-05
321520,1.43118,1e-05
321540,0.861456,1e-05
321560,1.26666,1e-05
321580,1.51074,1e-05
321600,1.31661,1e-05
321620,1.2821,1e-05
321640,0.735453,1e-05
321660,1.6353,1e-05
321680,1.17384,1e-05
321700,1.22736,1e-05
321720,1.42747,1e-05
321740,1.52538,1e-05
321760,0.711839,1e-05
321780,1.20248,1e-05
321800,1.26133,1e-05
321820,0.874723,1e-05
321840,2.16564,1e-05
321860,1.35293,1e-05
321880,0.905712,1e-05
321900,1.41822,1e-05
321920,1.72979,1e-05
321940,1.15726,1e-05
321960,1.45092,1e-05
321980,1.45581,1e-05
322000,0.969199,1e-05
322020,1.62217,1e-05
322040,1.24309,1e-05
322060,1.87423,1e-05
322080,1.16719,1e-05
322100,1.36456,1e-05
322120,1.33535,1e-05
322140,1.37584,1e-05
322160,1.14273,1e-05
322180,0.912204,1e-05
322200,1.20951,1e-05
322220,1.43739,1e-05
322240,1.16733,1e-05
322260,0.974008,1e-05
322280,1.06402,1e-05
322300,1.10688,1e-05
322320,1.0432,1e-05
322340,1.17339,1e-05
322360,1.26985,1e-05
322380,1.53673,1e-05
322400,1.35257,1e-05
322420,1.75323,1e-05
322440,1.628,1e-05
322460,1.30278,1e-05
322480,1.90649,1e-05
322500,1.45517,1e-05
322520,1.26069,1e-05
322540,1.57642,1e-05
322560,1.22515,1e-05
322580,1.15363,1e-05
322600,1.32721,1e-05
322620,1.25052,1e-05
322640,0.951171,1e-05
322660,1.28809,1e-05
322680,1.7351,1e-05
322700,1.16896,1e-05
322720,1.40184,1e-05
322740,1.30043,1e-05
322760,0.802858,1e-05
322780,1.1254,1e-05
322800,1.06573,1e-05
322820,1.89527,1e-05
322840,1.45091,1e-05
322860,1.50554,1e-05
322880,1.63507,1e-05
322900,1.41956,1e-05
322920,1.21132,1e-05
322940,1.60218,1e-05
322960,1.23959,1e-05
322980,1.2328,1e-05
323000,0.961454,1e-05
323020,1.01439,1e-05
323040,0.872863,1e-05
323060,0.598196,1e-05
323080,0.915236,1e-05
323100,1.51789,1e-05
323120,1.01711,1e-05
323140,0.835892,1e-05
323160,1.15403,1e-05
323180,1.38691,1e-05
323200,1.21914,1e-05
323220,1.35835,1e-05
323240,1.07013,1e-05
323260,1.20879,1e-05
323280,1.84221,1e-05
323300,1.08226,1e-05
323320,1.18567,1e-05
323340,1.59272,1e-05
323360,1.43938,1e-05
323380,1.58572,1e-05
323400,1.67527,1e-05
323420,0.94711,1e-05
323440,1.15581,1e-05
323460,1.21297,1e-05
323480,0.564726,1e-05
323500,0.926433,1e-05
323520,0.987591,1e-05
323540,1.56944,1e-05
323560,1.0563,1e-05
323580,0.917927,1e-05
323600,0.946078,1e-05
323620,1.02645,1e-05
323640,1.52629,1e-05
323660,1.62511,1e-05
323680,1.09233,1e-05
323700,1.30492,1e-05
323720,1.45446,1e-05
323740,1.80884,1e-05
323760,1.63391,1e-05
323780,0.976484,1e-05
323800,1.60978,1e-05
323820,0.794574,1e-05
323840,1.19611,1e-05
323860,1.54143,1e-05
323880,1.22865,1e-05
323900,1.07255,1e-05
323920,1.53793,1e-05
323940,1.40046,1e-05
323960,1.13676,1e-05
323980,0.880716,1e-05
324000,1.66545,1e-05
324020,1.61514,1e-05
324040,1.10473,1e-05
324060,1.65426,1e-05
324080,0.703713,1e-05
324100,0.946384,1e-05
324120,1.08137,1e-05
324140,1.80599,1e-05
324160,1.08385,1e-05
324180,1.15206,1e-05
324200,1.5859,1e-05
324220,1.35778,1e-05
324240,1.04628,1e-05
324260,1.51878,1e-05
324280,1.37642,1e-05
324300,1.66204,1e-05
324320,1.281,1e-05
324340,1.50236,1e-05
324360,1.49561,1e-05
324380,0.956874,1e-05
324400,1.86391,1e-05
324420,0.698454,1e-05
324440,1.4885,1e-05
324460,1.56168,1e-05
324480,1.39203,1e-05
324500,1.25178,1e-05
324520,1.39288,1e-05
324540,0.810459,1e-05
324560,0.934592,1e-05
324580,1.37059,1e-05
324600,0.997365,1e-05
324620,1.48473,1e-05
324640,1.30315,1e-05
324660,1.00308,1e-05
324680,1.4204,1e-05
324700,0.859827,1e-05
324720,1.43869,1e-05
324740,0.810326,1e-05
324760,1.72685,1e-05
324780,1.29715,1e-05
324800,1.11346,1e-05
324820,1.67026,1e-05
324840,1.20053,1e-05
324860,1.0943,1e-05
324880,0.62229,1e-05
324900,1.21812,1e-05
324920,1.22655,1e-05
324940,0.954405,1e-05
324960,1.19843,1e-05
324980,0.773087,1e-05
325000,0.867393,1e-05
325020,1.38239,1e-05
325040,1.05713,1e-05
325060,0.991548,1e-05
325080,1.4567,1e-05
325100,1.10001,1e-05
325120,1.03125,1e-05
325140,1.07691,1e-05
325160,1.37399,1e-05
325180,1.48893,1e-05
325200,1.37148,1e-05
325220,1.60837,1e-05
325240,0.999415,1e-05
325260,1.05471,1e-05
325280,1.46235,1e-05
325300,1.60571,1e-05
325320,1.72,1e-05
325340,0.920035,1e-05
325360,0.926889,1e-05
325380,0.68389,1e-05
325400,1.11395,1e-05
325420,1.79191,1e-05
325440,1.06649,1e-05
325460,1.43298,1e-05
325480,0.93868,1e-05
325500,0.823358,1e-05
325520,1.17543,1e-05
325540,1.6929,1e-05
325560,1.46077,1e-05
325580,1.35977,1e-05
325600,1.65459,1e-05
325620,1.56771,1e-05
325640,1.12691,1e-05
325660,1.08515,1e-05
325680,1.05214,1e-05
325700,1.53167,1e-05
325720,1.2418,1e-05
325740,1.36158,1e-05
325760,0.659002,1e-05
325780,1.33385,1e-05
325800,1.33226,1e-05
325820,0.965239,1e-05
325840,1.29283,1e-05
325860,1.53627,1e-05
325880,1.18566,1e-05
325900,1.6069,1e-05
325920,1.48881,1e-05
325940,1.03806,1e-05
325960,1.64916,1e-05
325980,0.844731,1e-05
326000,1.19991,1e-05
326020,0.803571,1e-05
326040,1.12355,1e-05
326060,1.08249,1e-05
326080,1.30527,1e-05
326100,1.50043,1e-05
326120,0.972667,1e-05
326140,1.1559,1e-05
326160,1.20844,1e-05
326180,1.36133,1e-05
326200,1.91916,1e-05
326220,1.34587,1e-05
326240,1.06988,1e-05
326260,1.2337,1e-05
326280,0.989815,1e-05
326300,1.3084,1e-05
326320,1.72816,1e-05
326340,1.15353,1e-05
326360,0.852233,1e-05
326380,0.893014,1e-05
326400,1.76673,1e-05
326420,1.31289,1e-05
326440,1.45842,1e-05
326460,1.74104,1e-05
326480,1.17197,1e-05
326500,1.76083,1e-05
326520,1.58791,1e-05
326540,1.40204,1e-05
326560,0.946423,1e-05
326580,1.51608,1e-05
326600,1.17238,1e-05
326620,1.03841,1e-05
326640,2.00419,1e-05
326660,1.4174,1e-05
326680,1.1113,1e-05
326700,1.70562,1e-05
326720,1.45298,1e-05
326740,1.10752,1e-05
326760,0.969395,1e-05
326780,0.983531,1e-05
326800,1.57042,1e-05
326820,1.94547,1e-05
326840,1.02367,1e-05
326860,0.819716,1e-05
326880,0.853679,1e-05
326900,1.15211,1e-05
326920,0.936935,1e-05
326940,0.997983,1e-05
326960,1.30609,1e-05
326980,1.6701,1e-05
327000,1.85736,1e-05
327020,1.37805,1e-05
327040,1.79725,1e-05
327060,1.36435,1e-05
327080,1.14728,1e-05
327100,2.27262,1e-05
327120,1.03812,1e-05
327140,1.35727,1e-05
327160,0.708809,1e-05
327180,1.83172,1e-05
327200,1.12538,1e-05
327220,1.27883,1e-05
327240,1.85375,1e-05
327260,1.5575,1e-05
327280,1.27663,1e-05
327300,1.16116,1e-05
327320,1.24232,1e-05
327340,1.34444,1e-05
327360,1.85976,1e-05
327380,1.61602,1e-05
327400,1.08419,1e-05
327420,1.08403,1e-05
327440,1.32454,1e-05
327460,1.29433,1e-05
327480,1.57636,1e-05
327500,0.874848,1e-05
327520,0.845392,1e-05
327540,1.42461,1e-05
327560,1.24453,1e-05
327580,1.20223,1e-05
327600,1.29917,1e-05
327620,1.61981,1e-05
327640,1.30442,1e-05
327660,0.964978,1e-05
327680,0.96051,1e-05
327700,1.22518,1e-05
327720,1.43049,1e-05
327740,0.899554,1e-05
327760,0.985128,1e-05
327780,1.31654,1e-05
327800,1.24699,1e-05
327820,1.12999,1e-05
327840,0.783889,1e-05
327860,1.3743,1e-05
327880,1.02975,1e-05
327900,1.85764,1e-05
327920,1.64966,1e-05
327940,1.66153,1e-05
327960,1.32936,1e-05
327980,1.35703,1e-05
328000,1.1749,1e-05
328020,1.43272,1e-05
328040,1.00291,1e-05
328060,1.62462,1e-05
328080,1.60013,1e-05
328100,0.904367,1e-05
328120,1.3743,1e-05
328140,1.3002,1e-05
328160,0.977201,1e-05
328180,1.12641,1e-05
328200,1.36635,1e-05
328220,1.20569,1e-05
328240,2.2028,1e-05
328260,1.08818,1e-05
328280,0.845615,1e-05
328300,1.13534,1e-05
328320,0.97596,1e-05
328340,1.10657,1e-05
328360,1.60504,1e-05
328380,1.25052,1e-05
328400,1.77009,1e-05
328420,1.1823,1e-05
328440,1.44805,1e-05
328460,1.61926,1e-05
328480,1.11909,1e-05
328500,0.890732,1e-05
328520,0.934253,1e-05
328540,1.11359,1e-05
328560,1.30581,1e-05
328580,1.1487,1e-05
328600,1.25911,1e-05
328620,1.52417,1e-05
328640,1.31566,1e-05
328660,1.01215,1e-05
328680,1.14675,1e-05
328700,0.99025,1e-05
328720,1.125,1e-05
328740,0.904275,1e-05
328760,1.17612,1e-05
328780,1.55478,1e-05
328800,1.37684,1e-05
328820,1.22291,1e-05
328840,1.76978,1e-05
328860,1.18193,1e-05
328880,1.22342,1e-05
328900,1.28958,1e-05
328920,1.2529,1e-05
328940,1.58518,1e-05
328960,1.59739,1e-05
328980,1.62467,1e-05
329000,1.42418,1e-05
329020,1.36146,1e-05
329040,0.971415,1e-05
329060,1.10464,1e-05
329080,1.37874,1e-05
329100,1.46153,1e-05
329120,1.33648,1e-05
329140,1.44023,1e-05
329160,1.17888,1e-05
329180,1.06584,1e-05
329200,1.10263,1e-05
329220,1.94608,1e-05
329240,1.19721,1e-05
329260,1.67008,1e-05
329280,1.27986,1e-05
329300,1.29943,1e-05
329320,1.49783,1e-05
329340,1.48425,1e-05
329360,1.287,1e-05
329380,1.14966,1e-05
329400,1.56755,1e-05
329420,1.40528,1e-05
329440,1.09789,1e-05
329460,1.16903,1e-05
329480,0.664039,1e-05
329500,1.1576,1e-05
329520,0.892102,1e-05
329540,1.37117,1e-05
329560,1.84877,1e-05
329580,1.40617,1e-05
329600,1.49579,1e-05
329620,1.37273,1e-05
329640,1.50336,1e-05
329660,1.6076,1e-05
329680,1.12691,1e-05
329700,1.22551,1e-05
329720,1.28403,1e-05
329740,1.1679,1e-05
329760,1.51678,1e-05
329780,1.22078,1e-05
329800,1.75973,1e-05
329820,1.54453,1e-05
329840,1.22117,1e-05
329860,1.32998,1e-05
329880,1.51118,1e-05
329900,1.16315,1e-05
329920,0.883196,1e-05
329940,1.27281,1e-05
329960,1.26933,1e-05
329980,0.795908,1e-05
330000,1.25657,1e-05
330020,0.910755,1e-05
330040,1.02368,1e-05
330060,1.11905,1e-05
330080,0.929466,1e-05
330100,1.18472,1e-05
330120,1.60173,1e-05
330140,1.14248,1e-05
330160,1.72827,1e-05
330180,1.93835,1e-05
330200,1.38921,1e-05
330220,0.678411,1e-05
330240,1.62255,1e-05
330260,1.413,1e-05
330280,1.42686,1e-05
330300,1.19529,1e-05
330320,1.39876,1e-05
330340,1.43515,1e-05
330360,1.33457,1e-05
330380,1.33521,1e-05
330400,1.3109,1e-05
330420,0.960157,1e-05
330440,1.22822,1e-05
330460,1.34795,1e-05
330480,1.17881,1e-05
330500,1.28525,1e-05
330520,0.921128,1e-05
330540,1.29473,1e-05
330560,1.33099,1e-05
330580,2.05075,1e-05
330600,0.758085,1e-05
330620,1.92969,1e-05
330640,1.4395,1e-05
330660,0.891459,1e-05
330680,1.32532,1e-05
330700,1.21703,1e-05
330720,1.3508,1e-05
330740,1.83488,1e-05
330760,0.911349,1e-05
330780,0.920679,1e-05
330800,1.49062,1e-05
330820,1.59262,1e-05
330840,1.27434,1e-05
330860,1.30986,1e-05
330880,1.60269,1e-05
330900,1.16258,1e-05
330920,1.61049,1e-05
330940,2.11413,1e-05
330960,1.1411,1e-05
330980,0.943961,1e-05
331000,1.44976,1e-05
331020,1.13857,1e-05
331040,1.44331,1e-05
331060,1.37362,1e-05
331080,1.15487,1e-05
331100,1.59295,1e-05
331120,2.01822,1e-05
331140,1.69032,1e-05
331160,1.16791,1e-05
331180,1.57813,1e-05
331200,1.33376,1e-05
331220,1.77829,1e-05
331240,1.47869,1e-05
331260,1.67186,1e-05
331280,1.42321,1e-05
331300,1.79777,1e-05
331320,1.0381,1e-05
331340,1.87837,1e-05
331360,1.09151,1e-05
331380,1.19418,1e-05
331400,0.603868,1e-05
331420,1.0107,1e-05
331440,1.8141,1e-05
331460,1.71946,1e-05
331480,2.22984,1e-05
331500,1.62026,1e-05
331520,1.36674,1e-05
331540,1.07498,1e-05
331560,1.13555,1e-05
331580,0.830562,1e-05
331600,1.57181,1e-05
331620,1.37805,1e-05
331640,0.800846,1e-05
331660,1.23544,1e-05
331680,1.28052,1e-05
331700,1.03597,1e-05
331720,1.04307,1e-05
331740,1.29498,1e-05
331760,0.888781,1e-05
331780,0.953376,1e-05
331800,1.78858,1e-05
331820,1.29498,1e-05
331840,1.41633,1e-05
331860,1.02276,1e-05
331880,0.883531,1e-05
331900,1.86451,1e-05
331920,1.00116,1e-05
331940,0.750155,1e-05
331960,1.05807,1e-05
331980,1.19296,1e-05
332000,1.09416,1e-05
332020,1.1992,1e-05
332040,1.04539,1e-05
332060,1.30783,1e-05
332080,0.825173,1e-05
332100,0.957243,1e-05
332120,1.37387,1e-05
332140,1.03736,1e-05
332160,1.71619,1e-05
332180,1.24953,1e-05
332200,0.802489,1e-05
332220,0.770919,1e-05
332240,1.69408,1e-05
332260,1.29254,1e-05
332280,1.62209,1e-05
332300,1.13439,1e-05
332320,1.31734,1e-05
332340,1.07376,1e-05
332360,1.26374,1e-05
332380,0.692063,1e-05
332400,1.78264,1e-05
332420,1.9873,1e-05
332440,1.45684,1e-05
332460,0.83641,1e-05
332480,1.54644,1e-05
332500,1.14102,1e-05
332520,1.23238,1e-05
332540,0.965048,1e-05
332560,1.57464,1e-05
332580,1.28808,1e-05
332600,0.961304,1e-05
332620,1.16521,1e-05
332640,0.742202,1e-05
332660,1.38015,1e-05
332680,1.58968,1e-05
332700,1.91858,1e-05
332720,1.69658,1e-05
332740,0.99188,1e-05
332760,0.985596,1e-05
332780,1.52339,1e-05
332800,1.65262,1e-05
332820,1.09947,1e-05
332840,1.0958,1e-05
332860,1.75028,1e-05
332880,1.30766,1e-05
332900,1.92838,1e-05
332920,1.47218,1e-05
332940,1.26434,1e-05
332960,1.38872,1e-05
332980,2.01375,1e-05
333000,1.47074,1e-05
333020,0.60641,1e-05
333040,1.58086,1e-05
333060,1.69162,1e-05
333080,1.08784,1e-05
333100,1.31906,1e-05
333120,1.62206,1e-05
333140,1.7251,1e-05
333160,1.29754,1e-05
333180,1.30951,1e-05
333200,0.649997,1e-05
333220,0.613889,1e-05
333240,0.991154,1e-05
333260,1.37641,1e-05
333280,1.40625,1e-05
333300,0.783964,1e-05
333320,0.810798,1e-05
333340,1.36674,1e-05
333360,0.900773,1e-05
333380,1.22379,1e-05
333400,0.758315,1e-05
333420,0.971984,1e-05
333440,0.951491,1e-05
333460,1.61903,1e-05
333480,0.825164,1e-05
333500,1.13324,1e-05
333520,1.07349,1e-05
333540,1.39815,1e-05
333560,1.04356,1e-05
333580,1.10163,1e-05
333600,0.791442,1e-05
333620,1.6807,1e-05
333640,1.00937,1e-05
333660,1.54657,1e-05
333680,1.88666,1e-05
333700,1.36109,1e-05
333720,1.83141,1e-05
333740,1.70189,1e-05
333760,1.34641,1e-05
333780,1.35845,1e-05
333800,1.16529,1e-05
333820,1.47314,1e-05
333840,1.34561,1e-05
333860,1.14601,1e-05
333880,1.4093,1e-05
333900,0.818191,1e-05
333920,1.38122,1e-05
333940,1.18933,1e-05
333960,1.33605,1e-05
333980,1.33356,1e-05
334000,1.42076,1e-05
334020,0.767815,1e-05
334040,1.2486,1e-05
334060,0.950579,1e-05
334080,1.66332,1e-05
334100,1.59834,1e-05
334120,1.67736,1e-05
334140,1.27543,1e-05
334160,1.24893,1e-05
334180,1.31957,1e-05
334200,1.50132,1e-05
334220,1.15357,1e-05
334240,1.04233,1e-05
334260,1.66062,1e-05
334280,1.29539,1e-05
334300,1.80701,1e-05
334320,1.52986,1e-05
334340,0.862008,1e-05
334360,1.30339,1e-05
334380,1.00286,1e-05
334400,1.07901,1e-05
334420,1.2577,1e-05
334440,1.45841,1e-05
334460,1.39182,1e-05
334480,1.17207,1e-05
334500,1.55276,1e-05
334520,0.843549,1e-05
334540,0.825516,1e-05
334560,1.43246,1e-05
334580,1.36213,1e-05
334600,1.58838,1e-05
334620,1.7661,1e-05
334640,1.48068,1e-05
334660,1.34812,1e-05
334680,1.23793,1e-05
334700,1.10752,1e-05
334720,0.751923,1e-05
334740,0.985902,1e-05
334760,1.48761,1e-05
334780,1.01481,1e-05
334800,1.41448,1e-05
334820,1.57363,1e-05
334840,1.06595,1e-05
334860,1.68807,1e-05
334880,1.31754,1e-05
334900,1.5479,1e-05
334920,1.40217,1e-05
334940,0.970754,1e-05
334960,1.09704,1e-05
334980,1.3274,1e-05
335000,0.912025,1e-05
335020,1.01631,1e-05
335040,0.822913,1e-05
335060,1.32288,1e-05
335080,0.849617,1e-05
335100,0.975344,1e-05
335120,1.03421,1e-05
335140,1.23201,1e-05
335160,1.25438,1e-05
335180,1.43284,1e-05
335200,1.25952,1e-05
335220,1.32545,1e-05
335240,1.10257,1e-05
335260,1.03878,1e-05
335280,1.339,1e-05
335300,1.00888,1e-05
335320,1.7812,1e-05
335340,1.29499,1e-05
335360,2.02975,1e-05
335380,0.967922,1e-05
335400,0.925173,1e-05
335420,1.39207,1e-05
335440,1.12188,1e-05
335460,1.79733,1e-05
335480,1.24734,1e-05
335500,0.83661,1e-05
335520,1.14299,1e-05
335540,1.01438,1e-05
335560,1.2114,1e-05
335580,1.138,1e-05
335600,1.35382,1e-05
335620,1.1311,1e-05
335640,0.913003,1e-05
335660,1.74033,1e-05
335680,1.19636,1e-05
335700,1.76244,1e-05
335720,0.935234,1e-05
335740,1.3608,1e-05
335760,1.68038,1e-05
335780,0.985552,1e-05
335800,1.12068,1e-05
335820,1.00689,1e-05
335840,1.31743,1e-05
335860,1.73509,1e-05
335880,1.2899,1e-05
335900,1.49385,1e-05
335920,1.4342,1e-05
335940,1.52858,1e-05
335960,1.23651,1e-05
335980,1.13715,1e-05
336000,1.61377,1e-05
336020,0.7523,1e-05
336040,2.12648,1e-05
336060,1.04917,1e-05
336080,1.27786,1e-05
336100,1.31306,1e-05
336120,0.772236,1e-05
336140,0.866113,1e-05
336160,1.39976,1e-05
336180,1.26788,1e-05
336200,1.7935,1e-05
336220,1.24177,1e-05
336240,1.28463,1e-05
336260,1.01391,1e-05
336280,1.73946,1e-05
336300,1.14178,1e-05
336320,1.51184,1e-05
336340,1.74371,1e-05
336360,0.958981,1e-05
336380,1.40588,1e-05
336400,1.82238,1e-05
336420,1.61069,1e-05
336440,0.983254,1e-05
336460,1.36358,1e-05
336480,0.930646,1e-05
336500,1.52384,1e-05
336520,1.16772,1e-05
336540,1.56476,1e-05
336560,1.35831,1e-05
336580,1.21876,1e-05
336600,1.64049,1e-05
336620,2.03032,1e-05
336640,1.07918,1e-05
336660,1.20392,1e-05
336680,0.964851,1e-05
336700,1.35916,1e-05
336720,1.37221,1e-05
336740,1.21649,1e-05
336760,1.57885,1e-05
336780,1.71889,1e-05
336800,1.05416,1e-05
336820,1.15127,1e-05
336840,1.91147,1e-05
336860,1.31583,1e-05
336880,1.26384,1e-05
336900,1.20644,1e-05
336920,1.19827,1e-05
336940,0.980001,1e-05
336960,2.35587,1e-05
336980,1.59405,1e-05
337000,1.10635,1e-05
337020,1.29975,1e-05
337040,1.46146,1e-05
337060,1.51701,1e-05
337080,1.93209,1e-05
337100,1.14422,1e-05
337120,0.929703,1e-05
337140,1.25134,1e-05
337160,1.67271,1e-05
337180,1.11246,1e-05
337200,1.56164,1e-05
337220,1.19149,1e-05
337240,1.1193,1e-05
337260,1.32311,1e-05
337280,1.43153,1e-05
337300,1.35265,1e-05
337320,0.76437,1e-05
337340,1.5845,1e-05
337360,1.14849,1e-05
337380,0.721246,1e-05
337400,1.08279,1e-05
337420,1.27249,1e-05
337440,1.37419,1e-05
337460,1.22056,1e-05
337480,1.50386,1e-05
337500,1.15584,1e-05
337520,1.4085,1e-05
337540,0.953099,1e-05
337560,1.89445,1e-05
337580,0.911676,1e-05
337600,1.51281,1e-05
337620,1.52371,1e-05
337640,1.27286,1e-05
337660,1.15462,1e-05
337680,1.18477,1e-05
337700,1.57078,1e-05
337720,0.838624,1e-05
337740,1.20236,1e-05
337760,1.09678,1e-05
337780,0.987949,1e-05
337800,1.08851,1e-05
337820,1.2138,1e-05
337840,0.870055,1e-05
337860,1.13613,1e-05
337880,1.39289,1e-05
337900,0.76917,1e-05
337920,1.54004,1e-05
337940,1.48879,1e-05
337960,0.935056,1e-05
337980,1.02459,1e-05
338000,1.26414,1e-05
338020,1.55215,1e-05
338040,1.48193,1e-05
338060,1.25348,1e-05
338080,1.26309,1e-05
338100,1.38338,1e-05
338120,1.45035,1e-05
338140,1.26511,1e-05
338160,1.10641,1e-05
338180,1.37699,1e-05
338200,1.73771,1e-05
338220,1.3651,1e-05
338240,1.05103,1e-05
338260,1.83939,1e-05
338280,1.52892,1e-05
338300,0.927763,1e-05
338320,1.22486,1e-05
338340,1.23642,1e-05
338360,1.19697,1e-05
338380,1.08296,1e-05
338400,1.42232,1e-05
338420,0.981839,1e-05
338440,1.89301,1e-05
338460,1.4503,1e-05
338480,1.50746,1e-05
338500,1.30636,1e-05
338520,1.348,1e-05
338540,1.10732,1e-05
338560,1.03721,1e-05
338580,1.2798,1e-05
338600,1.44106,1e-05
338620,0.712994,1e-05
338640,1.5164,1e-05
338660,1.11085,1e-05
338680,1.99075,1e-05
338700,0.88036,1e-05
338720,1.56997,1e-05
338740,1.04198,1e-05
338760,1.38124,1e-05
338780,1.40431,1e-05
338800,1.55126,1e-05
338820,1.55869,1e-05
338840,0.96164,1e-05
338860,1.25055,1e-05
338880,1.34261,1e-05
338900,1.14389,1e-05
338920,1.77171,1e-05
338940,1.23858,1e-05
338960,1.00208,1e-05
338980,1.36791,1e-05
339000,1.71904,1e-05
339020,1.13049,1e-05
339040,1.74953,1e-05
339060,0.850435,1e-05
339080,0.943474,1e-05
339100,1.33524,1e-05
339120,1.30881,1e-05
339140,1.05041,1e-05
339160,1.27778,1e-05
339180,0.923792,1e-05
339200,1.24615,1e-05
339220,1.11876,1e-05
339240,0.893643,1e-05
339260,1.16619,1e-05
339280,0.846513,1e-05
339300,1.48011,1e-05
339320,1.10101,1e-05
339340,1.29801,1e-05
339360,0.952565,1e-05
339380,1.25012,1e-05
339400,1.45205,1e-05
339420,1.17871,1e-05
339440,1.40176,1e-05
339460,1.40251,1e-05
339480,1.18144,1e-05
339500,0.97398,1e-05
339520,1.23825,1e-05
339540,1.3448,1e-05
339560,1.7299,1e-05
339580,1.64759,1e-05
339600,1.68964,1e-05
339620,1.50577,1e-05
339640,1.1215,1e-05
339660,1.48678,1e-05
339680,1.17827,1e-05
339700,1.52891,1e-05
339720,1.35582,1e-05
339740,1.06164,1e-05
339760,0.82614,1e-05
339780,1.44085,1e-05
339800,1.54155,1e-05
339820,1.47265,1e-05
339840,1.73485,1e-05
339860,1.09813,1e-05
339880,0.881024,1e-05
339900,1.28044,1e-05
339920,1.22096,1e-05
339940,1.29517,1e-05
339960,1.30469,1e-05
339980,1.19224,1e-05
340000,1.25911,1e-05
340020,1.23764,1e-05
340040,1.48081,1e-05
340060,0.712645,1e-05
340080,1.51576,1e-05
340100,1.23307,1e-05
340120,1.81217,1e-05
340140,1.26133,1e-05
340160,1.04487,1e-05
340180,0.939508,1e-05
340200,1.50658,1e-05
340220,1.60191,1e-05
340240,1.61432,1e-05
340260,1.52962,1e-05
340280,1.85915,1e-05
340300,1.28173,1e-05
340320,2.09016,1e-05
340340,1.92672,1e-05
340360,1.03972,1e-05
340380,1.21455,1e-05
340400,1.18105,1e-05
340420,1.32256,1e-05
340440,1.49006,1e-05
340460,0.646439,1e-05
340480,1.24247,1e-05
340500,1.29757,1e-05
340520,0.892084,1e-05
340540,1.5658,1e-05
340560,1.1536,1e-05
340580,1.04234,1e-05
340600,1.01396,1e-05
340620,1.29139,1e-05
340640,1.64274,1e-05
340660,0.849362,1e-05
340680,1.2729,1e-05
340700,1.55331,1e-05
340720,1.07883,1e-05
340740,1.40409,1e-05
340760,1.00567,1e-05
340780,1.79906,1e-05
340800,1.13142,1e-05
340820,1.19992,1e-05
340840,1.33485,1e-05
340860,0.981756,1e-05
340880,1.3395,1e-05
340900,1.25171,1e-05
340920,1.34371,1e-05
340940,1.28497,1e-05
340960,1.13839,1e-05
340980,1.3723,1e-05
341000,1.6188,1e-05
341020,1.72111,1e-05
341040,1.05126,1e-05
341060,0.945493,1e-05
341080,1.66611,1e-05
341100,1.17962,1e-05
341120,1.30384,1e-05
341140,1.54424,1e-05
341160,1.59297,1e-05
341180,1.33057,1e-05
341200,1.16981,1e-05
341220,1.21852,1e-05
341240,1.19157,1e-05
341260,0.91751,1e-05
341280,1.34913,1e-05
341300,1.01912,1e-05
341320,1.32712,1e-05
341340,1.43977,1e-05
341360,1.2949,1e-05
341380,1.6414,1e-05
341400,1.20831,1e-05
341420,0.854893,1e-05
341440,1.31556,1e-05
341460,1.53617,1e-05
341480,1.81422,1e-05
341500,1.03451,1e-05
341520,1.38259,1e-05
341540,1.13859,1e-05
341560,0.881594,1e-05
341580,1.30472,1e-05
341600,1.35471,1e-05
341620,1.42236,1e-05
341640,1.50246,1e-05
341660,1.2868,1e-05
341680,1.24072,1e-05
341700,1.51705,1e-05
341720,1.26163,1e-05
341740,1.42826,1e-05
341760,1.52127,1e-05
341780,0.963936,1e-05
341800,1.28467,1e-05
341820,1.1177,1e-05
341840,1.10353,1e-05
341860,1.27369,1e-05
341880,1.49558,1e-05
341900,1.86225,1e-05
341920,1.26056,1e-05
341940,0.824624,1e-05
341960,2.03263,1e-05
341980,1.41123,1e-05
342000,1.72513,1e-05
342020,1.60018,1e-05
342040,0.768081,1e-05
342060,1.34438,1e-05
342080,1.64578,1e-05
342100,1.24491,1e-05
342120,0.70252,1e-05
342140,1.19186,1e-05
342160,1.3628,1e-05
342180,1.09945,1e-05
342200,1.20226,1e-05
342220,1.5251,1e-05
342240,1.4612,1e-05
342260,1.28041,1e-05
342280,1.71946,1e-05
342300,0.983458,1e-05
342320,1.31207,1e-05
342340,1.45801,1e-05
342360,0.811419,1e-05
342380,0.651664,1e-05
342400,1.22086,1e-05
342420,1.22609,1e-05
342440,1.50845,1e-05
342460,1.17381,1e-05
342480,1.90112,1e-05
342500,1.20834,1e-05
342520,1.39114,1e-05
342540,1.07995,1e-05
342560,1.05258,1e-05
342580,1.05375,1e-05
342600,1.2033,1e-05
342620,1.06866,1e-05
342640,1.53676,1e-05
342660,1.11193,1e-05
342680,1.35728,1e-05
342700,1.22897,1e-05
342720,1.38478,1e-05
342740,1.62142,1e-05
342760,1.31818,1e-05
342780,1.49719,1e-05
342800,1.17736,1e-05
342820,1.42842,1e-05
342840,1.19835,1e-05
342860,1.35876,1e-05
342880,0.864356,1e-05
342900,1.07574,1e-05
342920,1.37993,1e-05
342940,1.37921,1e-05
342960,0.777108,1e-05
342980,0.811094,1e-05
343000,0.898452,1e-05
343020,1.67539,1e-05
343040,1.6809,1e-05
343060,1.05827,1e-05
343080,1.43377,1e-05
343100,1.07945,1e-05
343120,1.96307,1e-05
343140,1.78598,1e-05
343160,1.52714,1e-05
343180,1.37438,1e-05
343200,1.03146,1e-05
343220,1.21808,1e-05
343240,1.76103,1e-05
343260,1.48906,1e-05
343280,1.69451,1e-05
343300,1.83194,1e-05
343320,0.755224,1e-05
343340,1.34685,1e-05
343360,1.21936,1e-05
343380,1.1742,1e-05
343400,1.20731,1e-05
343420,1.70398,1e-05
343440,1.30252,1e-05
343460,1.19155,1e-05
343480,0.856142,1e-05
343500,0.995093,1e-05
343520,1.31078,1e-05
343540,1.64156,1e-05
343560,1.22446,1e-05
343580,1.27704,1e-05
343600,2.11978,1e-05
343620,1.4569,1e-05
343640,0.796277,1e-05
343660,1.11276,1e-05
343680,1.24056,1e-05
343700,1.86344,1e-05
343720,1.19646,1e-05
343740,1.44587,1e-05
343760,1.1306,1e-05
343780,1.35862,1e-05
343800,1.47214,1e-05
343820,1.23726,1e-05
343840,1.43751,1e-05
343860,1.1589,1e-05
343880,0.992778,1e-05
343900,1.3148,1e-05
343920,0.989796,1e-05
343940,1.90603,1e-05
343960,1.5268,1e-05
343980,1.23623,1e-05
344000,1.53693,1e-05
344020,1.43787,1e-05
344040,1.29093,1e-05
344060,1.72049,1e-05
344080,1.33704,1e-05
344100,1.15349,1e-05
344120,1.15597,1e-05
344140,0.999216,1e-05
344160,1.00157,1e-05
344180,1.34825,1e-05
344200,0.970654,1e-05
344220,1.14263,1e-05
344240,1.26727,1e-05
344260,1.13286,1e-05
344280,0.987562,1e-05
344300,1.50121,1e-05
344320,1.92284,1e-05
344340,1.74292,1e-05
344360,1.42725,1e-05
344380,1.28593,1e-05
344400,1.37626,1e-05
344420,1.29458,1e-05
344440,0.709394,1e-05
344460,1.27288,1e-05
344480,1.31161,1e-05
344500,1.7651,1e-05
344520,1.50786,1e-05
344540,1.49001,1e-05
344560,1.54044,1e-05
344580,1.19728,1e-05
344600,1.1354,1e-05
344620,1.14093,1e-05
344640,1.1235,1e-05
344660,1.46445,1e-05
344680,1.21655,1e-05
344700,1.06198,1e-05
344720,1.18667,1e-05
344740,0.924348,1e-05
344760,0.735913,1e-05
344780,1.00571,1e-05
344800,1.1478,1e-05
344820,1.23395,1e-05
344840,1.97081,1e-05
344860,0.923511,1e-05
344880,1.63501,1e-05
344900,1.22496,1e-05
344920,1.44894,1e-05
344940,1.54208,1e-05
344960,0.819209,1e-05
344980,1.62263,1e-05
345000,1.50989,1e-05
345020,1.41283,1e-05
345040,1.09311,1e-05
345060,1.13236,1e-05
345080,1.906,1e-05
345100,0.928196,1e-05
345120,1.25996,1e-05
345140,1.60743,1e-05
345160,1.36647,1e-05
345180,1.05758,1e-05
345200,1.13098,1e-05
345220,0.586371,1e-05
345240,1.17001,1e-05
345260,1.30569,1e-05
345280,0.919596,1e-05
345300,1.48586,1e-05
345320,0.878039,1e-05
345340,1.36484,1e-05
345360,2.07823,1e-05
345380,1.30488,1e-05
345400,0.986054,1e-05
345420,1.53169,1e-05
345440,0.638069,1e-05
345460,2.1515,1e-05
345480,1.08748,1e-05
345500,1.17571,1e-05
345520,1.63138,1e-05
345540,1.43058,1e-05
345560,1.16836,1e-05
345580,1.58641,1e-05
345600,1.67987,1e-05
345620,1.1127,1e-05
345640,1.22583,1e-05
345660,1.31369,1e-05
345680,1.05512,1e-05
345700,1.16111,1e-05
345720,1.35232,1e-05
345740,1.49588,1e-05
345760,1.30477,1e-05
345780,1.72729,1e-05
345800,1.15824,1e-05
345820,1.11074,1e-05
345840,1.6867,1e-05
345860,0.940649,1e-05
345880,1.16105,1e-05
345900,1.33582,1e-05
345920,1.19219,1e-05
345940,1.13113,1e-05
345960,0.907256,1e-05
345980,1.47307,1e-05
346000,1.14836,1e-05
346020,1.26617,1e-05
346040,1.40123,1e-05
346060,1.16546,1e-05
346080,0.655702,1e-05
346100,0.966017,1e-05
346120,1.35651,1e-05
346140,1.811,1e-05
346160,1.33993,1e-05
346180,1.60786,1e-05
346200,0.828431,1e-05
346220,0.900227,1e-05
346240,1.04734,1e-05
346260,1.42696,1e-05
346280,0.929085,1e-05
346300,1.19424,1e-05
346320,1.15521,1e-05
346340,1.7991,1e-05
346360,1.1065,1e-05
346380,0.998665,1e-05
346400,1.25005,1e-05
346420,1.31653,1e-05
346440,1.1359,1e-05
346460,1.39412,1e-05
346480,1.73454,1e-05
346500,1.21401,1e-05
346520,1.79294,1e-05
346540,1.73273,1e-05
346560,1.83094,1e-05
346580,0.892447,1e-05
346600,1.23062,1e-05
346620,1.35758,1e-05
346640,1.52033,1e-05
346660,1.52963,1e-05
346680,1.57975,1e-05
346700,1.46507,1e-05
346720,1.37729,1e-05
346740,1.06888,1e-05
346760,1.3054,1e-05
346780,1.85427,1e-05
346800,1.68897,1e-05
346820,1.79636,1e-05
346840,1.04075,1e-05
346860,1.58127,1e-05
346880,1.15507,1e-05
346900,1.4417,1e-05
346920,0.493163,1e-05
346940,1.33934,1e-05
346960,1.76317,1e-05
346980,1.2682,1e-05
347000,0.557354,1e-05
347020,1.53565,1e-05
347040,1.21173,1e-05
347060,1.13723,1e-05
347080,0.789724,1e-05
347100,0.876836,1e-05
347120,1.74739,1e-05
347140,1.29916,1e-05
347160,1.24375,1e-05
347180,1.29358,1e-05
347200,1.01394,1e-05
347220,1.72152,1e-05
347240,1.36735,1e-05
347260,1.39891,1e-05
347280,1.67327,1e-05
347300,2.0189,1e-05
347320,1.78239,1e-05
347340,0.685841,1e-05
347360,2.03832,1e-05
347380,1.31532,1e-05
347400,0.952797,1e-05
347420,0.941903,1e-05
347440,0.885227,1e-05
347460,1.14309,1e-05
347480,1.56347,1e-05
347500,1.52692,1e-05
347520,1.31567,1e-05
347540,0.978921,1e-05
347560,1.40054,1e-05
347580,1.27681,1e-05
347600,1.47753,1e-05
347620,1.56841,1e-05
347640,1.03183,1e-05
347660,1.45596,1e-05
347680,1.5003,1e-05
347700,0.921237,1e-05
347720,1.57957,1e-05
347740,1.21273,1e-05
347760,1.05864,1e-05
347780,0.918262,1e-05
347800,1.34358,1e-05
347820,1.4105,1e-05
347840,1.0891,1e-05
347860,1.00054,1e-05
347880,1.03236,1e-05
347900,1.31715,1e-05
347920,1.55195,1e-05
347940,0.896415,1e-05
347960,0.965566,1e-05
347980,0.785113,1e-05
348000,1.64544,1e-05
348020,1.41878,1e-05
348040,1.32881,1e-05
348060,1.23466,1e-05
348080,1.56417,1e-05
348100,1.37945,1e-05
348120,1.56706,1e-05
348140,1.00802,1e-05
348160,1.14171,1e-05
348180,0.99072,1e-05
348200,0.957166,1e-05
348220,1.57338,1e-05
348240,1.26963,1e-05
348260,1.9181,1e-05
348280,1.14362,1e-05
348300,1.16699,1e-05
348320,1.32139,1e-05
348340,1.45649,1e-05
348360,1.76325,1e-05
348380,0.73168,1e-05
348400,0.639208,1e-05
348420,2.12549,1e-05
348440,1.82779,1e-05
348460,1.62394,1e-05
348480,1.10258,1e-05
348500,0.827598,1e-05
348520,0.951266,1e-05
348540,1.11389,1e-05
348560,1.2029,1e-05
348580,1.8062,1e-05
348600,1.10896,1e-05
348620,1.39519,1e-05
348640,1.35038,1e-05
348660,1.31424,1e-05
348680,1.24016,1e-05
348700,0.982266,1e-05
348720,0.878929,1e-05
348740,1.43827,1e-05
348760,1.44624,1e-05
348780,1.41112,1e-05
348800,0.753716,1e-05
348820,1.21244,1e-05
348840,1.42119,1e-05
348860,1.10064,1e-05
348880,1.46603,1e-05
348900,1.71583,1e-05
348920,1.93046,1e-05
348940,1.08361,1e-05
348960,0.984838,1e-05
348980,0.974747,1e-05
349000,1.35825,1e-05
349020,1.73132,1e-05
349040,0.839105,1e-05
349060,1.00377,1e-05
349080,1.8274,1e-05
349100,1.39821,1e-05
349120,0.8253,1e-05
349140,1.48757,1e-05
349160,1.18659,1e-05
349180,1.14352,1e-05
349200,1.88741,1e-05
349220,1.46739,1e-05
349240,1.15516,1e-05
349260,1.12792,1e-05
349280,1.33842,1e-05
349300,1.2029,1e-05
349320,1.36608,1e-05
349340,1.05625,1e-05
349360,1.45833,1e-05
349380,1.59558,1e-05
349400,1.31122,1e-05
349420,1.32856,1e-05
349440,1.11346,1e-05
349460,1.29997,1e-05
349480,0.836234,1e-05
349500,1.80261,1e-05
349520,0.909979,1e-05
349540,1.37137,1e-05
349560,1.32402,1e-05
349580,1.14217,1e-05
349600,1.16601,1e-05
349620,1.18178,1e-05
349640,0.958377,1e-05
349660,1.40594,1e-05
349680,1.7636,1e-05
349700,1.10291,1e-05
349720,1.84511,1e-05
349740,1.73465,1e-05
349760,1.61244,1e-05
349780,1.21959,1e-05
349800,0.844251,1e-05
349820,1.1022,1e-05
349840,1.15303,1e-05
349860,1.01401,1e-05
349880,1.08662,1e-05
349900,1.16169,1e-05
349920,1.79408,1e-05
349940,1.56786,1e-05
349960,1.53965,1e-05
349980,1.14775,1e-05
350000,1.44144,1e-05
350020,1.14035,1e-05
350040,1.20319,1e-05
350060,1.89862,1e-05
350080,1.24011,1e-05
350100,1.6172,1e-05
350120,1.52907,1e-05
350140,1.15376,1e-05
350160,2.18589,1e-05
350180,0.954457,1e-05
350200,1.33833,1e-05
350220,0.919563,1e-05
350240,1.49709,1e-05
350260,0.833988,1e-05
350280,1.49494,1e-05
350300,0.837584,1e-05
350320,1.65207,1e-05
350340,0.930709,1e-05
350360,0.849922,1e-05
350380,1.53055,1e-05
350400,1.46624,1e-05
350420,1.45689,1e-05
350440,1.20635,1e-05
350460,1.66474,1e-05
350480,1.08592,1e-05
350500,0.807353,1e-05
350520,1.79251,1e-05
350540,1.24979,1e-05
350560,1.29817,1e-05
350580,0.85585,1e-05
350600,1.53036,1e-05
350620,1.04018,1e-05
350640,0.851534,1e-05
350660,1.85824,1e-05
350680,1.48231,1e-05
350700,1.10635,1e-05
350720,1.46985,1e-05
350740,0.982053,1e-05
350760,1.27356,1e-05
350780,1.21124,1e-05
350800,2.09917,1e-05
350820,1.26064,1e-05
350840,0.820018,1e-05
350860,1.44353,1e-05
350880,1.68423,1e-05
350900,1.16358,1e-05
350920,1.12091,1e-05
350940,1.58511,1e-05
350960,1.00557,1e-05
350980,1.72447,1e-05
351000,1.05233,1e-05
351020,1.28785,1e-05
351040,1.47821,1e-05
351060,1.27018,1e-05
351080,1.66679,1e-05
351100,1.22852,1e-05
351120,0.872375,1e-05
351140,1.87089,1e-05
351160,1.15551,1e-05
351180,1.50203,1e-05
351200,1.48344,1e-05
351220,1.6481,1e-05
351240,1.54953,1e-05
351260,0.847897,1e-05
351280,1.0894,1e-05
351300,1.31738,1e-05
351320,1.2989,1e-05
351340,1.59444,1e-05
351360,1.75006,1e-05
351380,1.2079,1e-05
351400,1.18836,1e-05
351420,1.24655,1e-05
351440,1.33859,1e-05
351460,1.3427,1e-05
351480,0.544064,1e-05
351500,0.885682,1e-05
351520,1.0918,1e-05
351540,0.815559,1e-05
351560,1.67618,1e-05
351580,1.67493,1e-05
351600,1.62846,1e-05
351620,1.65726,1e-05
351640,1.38123,1e-05
351660,1.2845,1e-05
351680,0.845622,1e-05
351700,1.02428,1e-05
351720,1.46749,1e-05
351740,1.48211,1e-05
351760,1.65918,1e-05
351780,1.09681,1e-05
351800,1.11206,1e-05
351820,1.15419,1e-05
351840,1.62123,1e-05
351860,1.72295,1e-05
351880,1.43838,1e-05
351900,1.09253,1e-05
351920,1.05083,1e-05
351940,1.67002,1e-05
351960,1.69849,1e-05
351980,1.34125,1e-05
352000,1.12303,1e-05
352020,1.59758,1e-05
352040,1.63337,1e-05
352060,1.27981,1e-05
352080,1.29462,1e-05
352100,1.17285,1e-05
352120,1.15074,1e-05
352140,0.992535,1e-05
352160,1.13771,1e-05
352180,0.765056,1e-05
352200,1.1776,1e-05
352220,1.62895,1e-05
352240,1.08056,1e-05
352260,1.45492,1e-05
352280,1.24084,1e-05
352300,0.854272,1e-05
352320,1.24683,1e-05
352340,0.983329,1e-05
352360,1.49753,1e-05
352380,1.32832,1e-05
352400,1.71831,1e-05
352420,0.796451,1e-05
352440,1.34617,1e-05
352460,1.01698,1e-05
352480,0.989879,1e-05
352500,1.01863,1e-05
352520,1.337,1e-05
352540,1.73751,1e-05
352560,1.31919,1e-05
352580,1.67171,1e-05
352600,1.05344,1e-05
352620,1.50671,1e-05
352640,0.892724,1e-05
352660,1.42196,1e-05
352680,1.45162,1e-05
352700,1.1143,1e-05
352720,0.977966,1e-05
352740,1.11756,1e-05
352760,1.49606,1e-05
352780,1.36675,1e-05
352800,1.29074,1e-05
352820,0.977942,1e-05
352840,1.44874,1e-05
352860,1.33355,1e-05
352880,2.39533,1e-05
352900,1.30857,1e-05
352920,0.796477,1e-05
352940,1.50338,1e-05
352960,1.15005,1e-05
352980,1.11789,1e-05
353000,0.916627,1e-05
353020,1.27708,1e-05
353040,1.03283,1e-05
353060,1.58,1e-05
353080,1.0632,1e-05
353100,0.990059,1e-05
353120,1.16541,1e-05
353140,1.26745,1e-05
353160,0.928199,1e-05
353180,1.49135,1e-05
353200,1.02103,1e-05
353220,1.02072,1e-05
353240,1.2244,1e-05
353260,1.16016,1e-05
353280,1.3793,1e-05
353300,1.31507,1e-05
353320,1.98324,1e-05
353340,1.24975,1e-05
353360,0.641987,1e-05
353380,1.26545,1e-05
353400,0.976076,1e-05
353420,1.42367,1e-05
353440,1.3949,1e-05
353460,0.617428,1e-05
353480,1.05566,1e-05
353500,1.17776,1e-05
353520,1.05579,1e-05
353540,1.27723,1e-05
353560,1.3103,1e-05
353580,0.836566,1e-05
353600,1.28681,1e-05
353620,0.995198,1e-05
353640,0.817226,1e-05
353660,1.31202,1e-05
353680,0.944736,1e-05
353700,1.27476,1e-05
353720,1.48496,1e-05
353740,1.1992,1e-05
353760,2.23438,1e-05
353780,1.7043,1e-05
353800,1.24011,1e-05
353820,1.30104,1e-05
353840,0.839237,1e-05
353860,1.20286,1e-05
353880,1.14261,1e-05
353900,1.38572,1e-05
353920,0.696175,1e-05
353940,1.42608,1e-05
353960,1.17165,1e-05
353980,1.63023,1e-05
354000,1.60662,1e-05
354020,1.63202,1e-05
354040,1.1969,1e-05
354060,1.0511,1e-05
354080,1.3716,1e-05
354100,0.957252,1e-05
354120,1.30869,1e-05
354140,1.17339,1e-05
354160,1.11444,1e-05
354180,1.49209,1e-05
354200,1.25947,1e-05
354220,1.37802,1e-05
354240,1.46968,1e-05
354260,2.0322,1e-05
354280,0.931931,1e-05
354300,1.35793,1e-05
354320,2.00752,1e-05
354340,1.16235,1e-05
354360,2.10415,1e-05
354380,1.50505,1e-05
354400,1.34634,1e-05
354420,0.852418,1e-05
354440,1.25294,1e-05
354460,1.2637,1e-05
354480,1.6312,1e-05
354500,1.37485,1e-05
354520,1.19662,1e-05
354540,1.4268,1e-05
354560,0.879478,1e-05
354580,1.3958,1e-05
354600,0.752257,1e-05
354620,1.05494,1e-05
354640,0.56125,1e-05
354660,1.72648,1e-05
354680,1.07306,1e-05
354700,0.991929,1e-05
354720,0.52338,1e-05
354740,1.17895,1e-05
354760,1.62419,1e-05
354780,1.66507,1e-05
354800,1.13995,1e-05
354820,1.15721,1e-05
354840,1.42459,1e-05
354860,1.10515,1e-05
354880,1.20096,1e-05
354900,1.17377,1e-05
354920,1.23464,1e-05
354940,1.43612,1e-05
354960,1.30924,1e-05
354980,1.41248,1e-05
355000,0.762999,1e-05
355020,1.23233,1e-05
355040,1.61457,1e-05
355060,1.42161,1e-05
355080,1.33942,1e-05
355100,1.35504,1e-05
355120,0.912376,1e-05
355140,0.790272,1e-05
355160,1.02414,1e-05
355180,1.43736,1e-05
355200,1.02867,1e-05
355220,0.925891,1e-05
355240,1.37378,1e-05
355260,2.23842,1e-05
355280,1.0707,1e-05
355300,1.046,1e-05
355320,0.945118,1e-05
355340,1.18586,1e-05
355360,1.70707,1e-05
355380,1.40478,1e-05
355400,1.36273,1e-05
355420,1.56685,1e-05
355440,1.7451,1e-05
355460,1.5272,1e-05
355480,0.897824,1e-05
355500,1.24442,1e-05
355520,1.48295,1e-05
355540,1.39692,1e-05
355560,1.1371,1e-05
355580,1.07566,1e-05
355600,0.804703,1e-05
355620,1.05091,1e-05
355640,1.74197,1e-05
355660,1.35583,1e-05
355680,0.950528,1e-05
355700,2.02606,1e-05
355720,1.26575,1e-05
355740,1.40866,1e-05
355760,2.2309,1e-05
355780,1.76444,1e-05
355800,1.33865,1e-05
355820,1.34456,1e-05
355840,1.22862,1e-05
355860,1.429,1e-05
355880,1.22055,1e-05
355900,1.0577,1e-05
355920,1.17232,1e-05
355940,1.52163,1e-05
355960,2.17635,1e-05
355980,1.33372,1e-05
356000,1.43902,1e-05
356020,1.11187,1e-05
356040,1.12549,1e-05
356060,1.41563,1e-05
356080,1.38617,1e-05
356100,0.40475,1e-05
356120,0.907127,1e-05
356140,1.42931,1e-05
356160,1.78317,1e-05
356180,1.18891,1e-05
356200,1.75925,1e-05
356220,1.05231,1e-05
356240,2.07147,1e-05
356260,1.23042,1e-05
356280,0.836805,1e-05
356300,1.51143,1e-05
356320,1.01195,1e-05
356340,1.28553,1e-05
356360,1.03688,1e-05
356380,1.53041,1e-05
356400,1.55567,1e-05
356420,1.13576,1e-05
356440,1.01152,1e-05
356460,0.840902,1e-05
356480,2.02051,1e-05
356500,2.28241,1e-05
356520,1.42607,1e-05
356540,1.31959,1e-05
356560,0.996743,1e-05
356580,1.14804,1e-05
356600,1.65092,1e-05
356620,1.47941,1e-05
356640,1.66319,1e-05
356660,1.53686,1e-05
356680,1.49501,1e-05
356700,0.989313,1e-05
356720,1.93511,1e-05
356740,1.70345,1e-05
356760,1.68311,1e-05
356780,1.31306,1e-05
356800,1.74514,1e-05
356820,1.27512,1e-05
356840,0.895519,1e-05
356860,1.52495,1e-05
356880,0.995037,1e-05
356900,1.80595,1e-05
356920,1.29288,1e-05
356940,1.04863,1e-05
356960,1.48586,1e-05
356980,1.16532,1e-05
357000,1.29122,1e-05
357020,1.45975,1e-05
357040,1.51574,1e-05
357060,1.07714,1e-05
357080,1.18031,1e-05
357100,1.58591,1e-05
357120,1.25827,1e-05
357140,1.05504,1e-05
357160,1.68638,1e-05
357180,0.932466,1e-05
357200,0.959419,1e-05
357220,1.01283,1e-05
357240,1.5377,1e-05
357260,0.827101,1e-05
357280,1.1488,1e-05
357300,1.21016,1e-05
357320,1.62193,1e-05
357340,1.21971,1e-05
357360,1.0129,1e-05
357380,1.31108,1e-05
357400,1.21209,1e-05
357420,0.991452,1e-05
357440,1.20934,1e-05
357460,1.58906,1e-05
357480,1.7948,1e-05
357500,1.10604,1e-05
357520,1.30168,1e-05
357540,1.47027,1e-05
357560,1.43091,1e-05
357580,1.20117,1e-05
357600,1.14588,1e-05
357620,0.687651,1e-05
357640,1.61456,1e-05
357660,1.3414,1e-05
357680,1.41622,1e-05
357700,1.60831,1e-05
357720,1.41884,1e-05
357740,1.53456,1e-05
357760,0.983963,1e-05
357780,1.00661,1e-05
357800,1.38714,1e-05
357820,1.57782,1e-05
357840,1.15398,1e-05
357860,1.39582,1e-05
357880,1.26162,1e-05
357900,1.26203,1e-05
357920,1.01438,1e-05
357940,0.922902,1e-05
357960,1.58055,1e-05
357980,1.34204,1e-05
358000,1.33001,1e-05
358020,1.50543,1e-05
358040,1.54999,1e-05
358060,1.22829,1e-05
358080,1.61684,1e-05
358100,1.09727,1e-05
358120,1.37634,1e-05
358140,1.53122,1e-05
358160,1.59801,1e-05
358180,1.14602,1e-05
358200,1.29347,1e-05
358220,1.34355,1e-05
358240,1.42392,1e-05
358260,1.69789,1e-05
358280,1.40027,1e-05
358300,1.68235,1e-05
358320,1.28146,1e-05
358340,1.09675,1e-05
358360,1.34812,1e-05
358380,1.79159,1e-05
358400,1.32841,1e-05
358420,1.16056,1e-05
358440,1.04381,1e-05
358460,1.48454,1e-05
358480,1.207,1e-05
358500,0.890597,1e-05
358520,1.22527,1e-05
358540,1.57371,1e-05
358560,0.984957,1e-05
358580,0.775247,1e-05
358600,1.36812,1e-05
358620,1.30614,1e-05
358640,1.62203,1e-05
358660,1.59087,1e-05
358680,1.023,1e-05
358700,1.22586,1e-05
358720,1.86963,1e-05
358740,1.17795,1e-05
358760,1.09167,1e-05
358780,2.04336,1e-05
358800,1.20314,1e-05
358820,1.46276,1e-05
358840,1.00906,1e-05
358860,0.825244,1e-05
358880,0.910328,1e-05
358900,1.54301,1e-05
358920,1.94571,1e-05
358940,0.81297,1e-05
358960,1.39099,1e-05
358980,1.58928,1e-05
359000,1.37498,1e-05
359020,1.16392,1e-05
359040,1.21246,1e-05
359060,1.7539,1e-05
359080,1.89528,1e-05
359100,0.921906,1e-05
359120,1.64768,1e-05
359140,1.63339,1e-05
359160,0.763534,1e-05
359180,2.25175,1e-05
359200,1.46865,1e-05
359220,1.38172,1e-05
359240,0.923223,1e-05
359260,1.63575,1e-05
359280,1.17829,1e-05
359300,1.77739,1e-05
359320,1.34128,1e-05
359340,2.21876,1e-05
359360,1.76661,1e-05
359380,0.900028,1e-05
359400,2.42308,1e-05
359420,1.7219,1e-05
359440,1.34839,1e-05
359460,1.45599,1e-05
359480,1.06035,1e-05
359500,1.99536,1e-05
359520,1.22575,1e-05
359540,1.23385,1e-05
359560,0.97112,1e-05
359580,1.00036,1e-05
359600,1.06707,1e-05
359620,1.26076,1e-05
359640,0.888677,1e-05
359660,1.90311,1e-05
359680,0.899912,1e-05
359700,1.02998,1e-05
359720,0.725653,1e-05
359740,1.24432,1e-05
359760,0.976987,1e-05
359780,0.948786,1e-05
359800,1.84261,1e-05
359820,1.66876,1e-05
359840,0.892202,1e-05
359860,1.03772,1e-05
359880,1.12997,1e-05
359900,1.06106,1e-05
359920,1.21649,1e-05
359940,1.17238,1e-05
359960,1.3081,1e-05
359980,1.31612,1e-05
360000,1.25174,1e-05
360020,0.823038,1e-05
360040,1.31865,1e-05
360060,1.35838,1e-05
360080,0.873335,1e-05
360100,1.08112,1e-05
360120,2.01026,1e-05
360140,1.31735,1e-05
360160,2.12747,1e-05
360180,1.20429,1e-05
360200,1.19935,1e-05
360220,1.49975,1e-05
360240,1.60621,1e-05
360260,1.51536,1e-05
360280,1.08674,1e-05
360300,1.68236,1e-05
360320,1.03413,1e-05
360340,1.03089,1e-05
360360,1.11081,1e-05
360380,1.09062,1e-05
360400,1.31873,1e-05
360420,1.65714,1e-05
360440,1.77968,1e-05
360460,1.30015,1e-05
360480,2.08047,1e-05
360500,1.11571,1e-05
360520,1.12943,1e-05
360540,1.27182,1e-05
360560,1.05606,1e-05
360580,1.57135,1e-05
360600,1.38668,1e-05
360620,1.28482,1e-05
360640,1.4111,1e-05
360660,1.28459,1e-05
360680,0.985748,1e-05
360700,1.40747,1e-05
360720,1.282,1e-05
360740,1.87422,1e-05
360760,1.05724,1e-05
360780,1.08744,1e-05
360800,1.56305,1e-05
360820,1.46604,1e-05
360840,1.61598,1e-05
360860,1.46894,1e-05
360880,0.953985,1e-05
360900,1.35903,1e-05
360920,1.40834,1e-05
360940,1.88512,1e-05
360960,0.878795,1e-05
360980,1.33506,1e-05
361000,1.35136,1e-05
361020,0.911112,1e-05
361040,1.231,1e-05
361060,1.28317,1e-05
361080,0.982316,1e-05
361100,1.20401,1e-05
361120,1.34444,1e-05
361140,1.06937,1e-05
361160,1.57519,1e-05
361180,1.24859,1e-05
361200,1.54791,1e-05
361220,1.39781,1e-05
361240,1.40869,1e-05
361260,1.70158,1e-05
361280,1.08695,1e-05
361300,1.24692,1e-05
361320,1.30434,1e-05
361340,1.46116,1e-05
361360,1.64027,1e-05
361380,1.2056,1e-05
361400,1.83249,1e-05
361420,1.34238,1e-05
361440,0.885131,1e-05
361460,1.96085,1e-05
361480,1.61897,1e-05
361500,1.74866,1e-05
361520,0.660735,1e-05
361540,1.18385,1e-05
361560,1.70803,1e-05
361580,0.95491,1e-05
361600,1.88465,1e-05
361620,1.52131,1e-05
361640,1.63471,1e-05
361660,1.29716,1e-05
361680,1.72267,1e-05
361700,1.00582,1e-05
361720,1.90268,1e-05
361740,1.47561,1e-05
361760,1.19202,1e-05
361780,1.29353,1e-05
361800,1.04507,1e-05
361820,1.43011,1e-05
361840,1.28598,1e-05
361860,1.37798,1e-05
361880,0.802421,1e-05
361900,1.21875,1e-05
361920,1.24214,1e-05
361940,0.96947,1e-05
361960,1.33167,1e-05
361980,1.47191,1e-05
362000,1.50625,1e-05
362020,0.606057,1e-05
362040,1.62911,1e-05
362060,1.0711,1e-05
362080,1.40224,1e-05
362100,1.24245,1e-05
362120,0.782609,1e-05
362140,1.36197,1e-05
362160,1.57478,1e-05
362180,0.865131,1e-05
362200,1.98325,1e-05
362220,1.40823,1e-05
362240,1.41214,1e-05
362260,1.34601,1e-05
362280,0.958713,1e-05
362300,1.39645,1e-05
362320,1.43802,1e-05
362340,1.13417,1e-05
362360,1.31648,1e-05
362380,1.23932,1e-05
362400,1.39773,1e-05
362420,1.28347,1e-05
362440,0.880085,1e-05
362460,1.07085,1e-05
362480,1.7788,1e-05
362500,1.70931,1e-05
362520,1.93004,1e-05
362540,1.14977,1e-05
362560,1.39509,1e-05
362580,1.23833,1e-05
362600,1.41961,1e-05
362620,0.679754,1e-05
362640,1.26764,1e-05
362660,1.30462,1e-05
362680,0.977154,1e-05
362700,1.07613,1e-05
362720,2.00538,1e-05
362740,1.15857,1e-05
362760,0.903057,1e-05
362780,1.79211,1e-05
362800,1.0086,1e-05
362820,1.48113,1e-05
362840,0.746605,1e-05
362860,0.904787,1e-05
362880,1.12935,1e-05
362900,1.4398,1e-05
362920,1.39631,1e-05
362940,1.14351,1e-05
362960,1.40985,1e-05
362980,1.00402,1e-05
363000,1.38402,1e-05
363020,0.95439,1e-05
363040,1.55899,1e-05
363060,1.23266,1e-05
363080,1.36956,1e-05
363100,0.966547,1e-05
363120,0.580233,1e-05
363140,1.90276,1e-05
363160,0.871908,1e-05
363180,1.02851,1e-05
363200,1.80121,1e-05
363220,1.51821,1e-05
363240,0.931421,1e-05
363260,0.964605,1e-05
363280,1.26481,1e-05
363300,1.44035,1e-05
363320,2.18223,1e-05
363340,1.54369,1e-05
363360,1.60897,1e-05
363380,1.21533,1e-05
363400,0.904356,1e-05
363420,1.32544,1e-05
363440,0.671209,1e-05
363460,1.68436,1e-05
363480,1.00235,1e-05
363500,1.17761,1e-05
363520,1.47686,1e-05
363540,0.596703,1e-05
363560,1.27547,1e-05
363580,1.23141,1e-05
363600,1.6866,1e-05
363620,0.847185,1e-05
363640,1.8727,1e-05
363660,1.40215,1e-05
363680,1.29902,1e-05
363700,1.13312,1e-05
363720,0.992867,1e-05
363740,1.0851,1e-05
363760,1.1043,1e-05
363780,0.943794,1e-05
363800,1.52189,1e-05
363820,1.11936,1e-05
363840,1.02036,1e-05
363860,2.04114,1e-05
363880,1.13489,1e-05
363900,1.78732,1e-05
363920,1.64361,1e-05
363940,0.898944,1e-05
363960,0.878418,1e-05
363980,0.930485,1e-05
364000,1.1575,1e-05
364020,1.95666,1e-05
364040,1.51454,1e-05
364060,1.28088,1e-05
364080,1.0173,1e-05
364100,1.24866,1e-05
364120,1.29433,1e-05
364140,1.20735,1e-05
364160,1.25945,1e-05
364180,1.4257,1e-05
364200,0.545361,1e-05
364220,1.69426,1e-05
364240,1.51626,1e-05
364260,1.29077,1e-05
364280,1.11023,1e-05
364300,0.87722,1e-05
364320,0.975212,1e-05
364340,1.20262,1e-05
364360,1.44888,1e-05
364380,1.40332,1e-05
364400,0.694908,1e-05
364420,1.14596,1e-05
364440,1.08337,1e-05
364460,1.30812,1e-05
364480,1.36765,1e-05
364500,1.34882,1e-05
364520,1.56673,1e-05
364540,1.47973,1e-05
364560,0.992181,1e-05
364580,1.33361,1e-05
364600,1.14028,1e-05
364620,1.33924,1e-05
364640,1.72736,1e-05
364660,1.03354,1e-05
364680,0.87673,1e-05
364700,1.5149,1e-05
364720,1.18039,1e-05
364740,1.45057,1e-05
364760,1.38653,1e-05
364780,1.26874,1e-05
364800,0.994178,1e-05
364820,0.800246,1e-05
364840,0.863993,1e-05
364860,1.55191,1e-05
364880,1.88717,1e-05
364900,1.39844,1e-05
364920,1.00854,1e-05
364940,1.34612,1e-05
364960,1.3052,1e-05
364980,1.376,1e-05
365000,1.31369,1e-05
365020,1.48199,1e-05
365040,1.17218,1e-05
365060,1.10355,1e-05
365080,0.8442,1e-05
365100,2.23724,1e-05
365120,1.15149,1e-05
365140,0.744088,1e-05
365160,1.32854,1e-05
365180,1.47469,1e-05
365200,1.03049,1e-05
365220,0.705336,1e-05
365240,1.22238,1e-05
365260,2.01194,1e-05
365280,0.877083,1e-05
365300,0.980618,1e-05
365320,1.41531,1e-05
365340,1.44665,1e-05
365360,1.21306,1e-05
365380,1.81822,1e-05
365400,1.31678,1e-05
365420,1.13284,1e-05
365440,1.12762,1e-05
365460,1.76616,1e-05
365480,1.24137,1e-05
365500,1.70297,1e-05
365520,1.30298,1e-05
365540,1.98517,1e-05
365560,1.57358,1e-05
365580,1.51201,1e-05
365600,1.6243,1e-05
365620,1.49849,1e-05
365640,1.58293,1e-05
365660,1.56039,1e-05
365680,1.80401,1e-05
365700,0.778231,1e-05
365720,1.67474,1e-05
365740,1.21401,1e-05
365760,1.37014,1e-05
365780,1.47935,1e-05
365800,0.910077,1e-05
365820,1.05087,1e-05
365840,1.68267,1e-05
365860,1.65362,1e-05
365880,1.38185,1e-05
365900,1.23893,1e-05
365920,1.2029,1e-05
365940,1.45827,1e-05
365960,0.923928,1e-05
365980,1.18318,1e-05
366000,1.82328,1e-05
366020,1.4361,1e-05
366040,1.16828,1e-05
366060,1.87841,1e-05
366080,1.28462,1e-05
366100,1.53263,1e-05
366120,1.3055,1e-05
366140,1.28541,1e-05
366160,1.4469,1e-05
366180,1.49714,1e-05
366200,2.02993,1e-05
366220,1.27137,1e-05
366240,1.06127,1e-05
366260,1.28531,1e-05
366280,1.14201,1e-05
366300,0.997144,1e-05
366320,1.36511,1e-05
366340,1.31824,1e-05
366360,1.46492,1e-05
366380,1.14428,1e-05
366400,2.02108,1e-05
366420,1.23528,1e-05
366440,0.977852,1e-05
366460,1.74884,1e-05
366480,0.923378,1e-05
366500,1.27716,1e-05
366520,1.00171,1e-05
366540,1.34835,1e-05
366560,0.84593,1e-05
366580,1.12506,1e-05
366600,0.98899,1e-05
366620,1.34043,1e-05
366640,0.908473,1e-05
366660,1.3075,1e-05
366680,1.19943,1e-05
366700,0.966042,1e-05
366720,1.51988,1e-05
366740,0.952037,1e-05
366760,1.80774,1e-05
366780,1.76333,1e-05
366800,0.954156,1e-05
366820,1.58327,1e-05
366840,0.809599,1e-05
366860,1.19039,1e-05
366880,1.42809,1e-05
366900,1.03017,1e-05
366920,1.72756,1e-05
366940,1.0835,1e-05
366960,1.23207,1e-05
366980,1.20633,1e-05
367000,1.21895,1e-05
367020,1.42551,1e-05
367040,1.54265,1e-05
367060,0.924194,1e-05
367080,2.10296,1e-05
367100,0.69406,1e-05
367120,1.39953,1e-05
367140,0.847321,1e-05
367160,0.908076,1e-05
367180,1.54223,1e-05
367200,1.80386,1e-05
367220,1.55709,1e-05
367240,1.236,1e-05
367260,1.61284,1e-05
367280,1.14601,1e-05
367300,1.27476,1e-05
367320,2.02957,1e-05
367340,0.99575,1e-05
367360,1.33291,1e-05
367380,1.4611,1e-05
367400,1.11815,1e-05
367420,1.41626,1e-05
367440,1.16662,1e-05
367460,0.877409,1e-05
367480,1.3164,1e-05
367500,1.42428,1e-05
367520,1.60981,1e-05
367540,1.53953,1e-05
367560,0.66944,1e-05
367580,1.29009,1e-05
367600,1.65789,1e-05
367620,1.5797,1e-05
367640,1.21087,1e-05
367660,0.837936,1e-05
367680,1.13185,1e-05
367700,1.45822,1e-05
367720,1.79235,1e-05
367740,1.43401,1e-05
367760,1.58408,1e-05
367780,1.95066,1e-05
367800,1.41301,1e-05
367820,1.3562,1e-05
367840,0.597828,1e-05
367860,1.0447,1e-05
367880,1.55301,1e-05
367900,1.2715,1e-05
367920,1.32183,1e-05
367940,1.23429,1e-05
367960,0.979257,1e-05
367980,1.67136,1e-05
368000,1.75412,1e-05
368020,1.18175,1e-05
368040,1.36682,1e-05
368060,1.2347,1e-05
368080,1.51896,1e-05
368100,0.754933,1e-05
368120,1.19788,1e-05
368140,0.832391,1e-05
368160,0.63196,1e-05
368180,1.34261,1e-05
368200,1.31054,1e-05
368220,1.6081,1e-05
368240,0.718822,1e-05
368260,1.89551,1e-05
368280,1.66117,1e-05
368300,0.755956,1e-05
368320,1.48113,1e-05
368340,1.0319,1e-05
368360,1.34864,1e-05
368380,1.68589,1e-05
368400,1.33274,1e-05
368420,1.4793,1e-05
368440,1.32526,1e-05
368460,1.30395,1e-05
368480,1.13212,1e-05
368500,1.11025,1e-05
368520,0.751168,1e-05
368540,0.99352,1e-05
368560,1.20143,1e-05
368580,1.63779,1e-05
368600,1.20573,1e-05
368620,1.4708,1e-05
368640,1.92753,1e-05
368660,1.83713,1e-05
368680,1.48756,1e-05
368700,1.50251,1e-05
368720,1.4368,1e-05
368740,1.35884,1e-05
368760,1.65793,1e-05
368780,1.68903,1e-05
368800,1.72558,1e-05
368820,1.29217,1e-05
368840,1.09133,1e-05
368860,1.92456,1e-05
368880,1.11702,1e-05
368900,1.11516,1e-05
368920,1.14931,1e-05
368940,1.08149,1e-05
368960,1.40486,1e-05
368980,0.996934,1e-05
369000,1.23589,1e-05
369020,1.34208,1e-05
369040,1.31717,1e-05
369060,1.2519,1e-05
369080,1.08844,1e-05
369100,1.44644,1e-05
369120,1.44949,1e-05
369140,1.26894,1e-05
369160,0.869369,1e-05
369180,0.954248,1e-05
369200,1.23251,1e-05
369220,0.40308,1e-05
369240,1.74124,1e-05
369260,1.52559,1e-05
369280,0.461728,1e-05
369300,0.768023,1e-05
369320,1.27958,1e-05
369340,1.04264,1e-05
369360,0.914785,1e-05
369380,1.14997,1e-05
369400,1.36348,1e-05
369420,0.826873,1e-05
369440,1.09442,1e-05
369460,1.54983,1e-05
369480,1.29917,1e-05
369500,1.15091,1e-05
369520,1.25638,1e-05
369540,1.61659,1e-05
369560,1.81545,1e-05
369580,1.3669,1e-05
369600,1.3064,1e-05
369620,1.18642,1e-05
369640,1.15414,1e-05
369660,0.537572,1e-05
369680,0.864583,1e-05
369700,1.14727,1e-05
369720,1.22405,1e-05
369740,1.0973,1e-05
369760,1.85026,1e-05
369780,0.453282,1e-05
369800,1.60048,1e-05
369820,1.0218,1e-05
369840,1.10808,1e-05
369860,1.68624,1e-05
369880,1.40745,1e-05
369900,1.69012,1e-05
369920,1.29491,1e-05
369940,1.45398,1e-05
369960,1.12744,1e-05
369980,1.06165,1e-05
370000,1.51184,1e-05
370020,1.14407,1e-05
370040,0.95895,1e-05
370060,1.87688,1e-05
370080,1.16982,1e-05
370100,1.05888,1e-05
370120,1.08349,1e-05
370140,1.71212,1e-05
370160,0.963337,1e-05
370180,1.96612,1e-05
370200,1.01907,1e-05
370220,1.22338,1e-05
370240,1.36872,1e-05
370260,1.58135,1e-05
370280,1.72701,1e-05
370300,1.41957,1e-05
370320,1.12374,1e-05
370340,1.27059,1e-05
370360,0.817674,1e-05
370380,1.20602,1e-05
370400,1.27145,1e-05
370420,1.40213,1e-05
370440,1.55147,1e-05
370460,1.27106,1e-05
370480,1.19099,1e-05
370500,1.0367,1e-05
370520,1.24376,1e-05
370540,1.03769,1e-05
370560,1.30067,1e-05
370580,1.71543,1e-05
370600,1.04534,1e-05
370620,1.78925,1e-05
370640,1.68957,1e-05
370660,1.38326,1e-05
370680,1.39399,1e-05
370700,1.67229,1e-05
370720,1.24133,1e-05
370740,1.24256,1e-05
370760,0.941682,1e-05
370780,1.56901,1e-05
370800,1.20768,1e-05
370820,1.09259,1e-05
370840,0.821012,1e-05
370860,1.76712,1e-05
370880,1.56697,1e-05
370900,1.6933,1e-05
370920,1.89327,1e-05
370940,1.0647,1e-05
370960,1.9545,1e-05
370980,0.897268,1e-05
371000,0.757842,1e-05
371020,1.3449,1e-05
371040,0.857428,1e-05
371060,1.14689,1e-05
371080,0.976835,1e-05
371100,1.15085,1e-05
371120,1.16651,1e-05
371140,1.08864,1e-05
371160,1.07939,1e-05
371180,1.27301,1e-05
371200,1.22091,1e-05
371220,1.52948,1e-05
371240,1.97234,1e-05
371260,1.26096,1e-05
371280,1.01389,1e-05
371300,1.29508,1e-05
371320,1.42279,1e-05
371340,1.24307,1e-05
371360,1.19414,1e-05
371380,0.722687,1e-05
371400,1.75893,1e-05
371420,1.14084,1e-05
371440,1.60985,1e-05
371460,0.856163,1e-05
371480,1.39531,1e-05
371500,0.871826,1e-05
371520,1.6415,1e-05
371540,0.924942,1e-05
371560,1.40099,1e-05
371580,1.45073,1e-05
371600,1.09795,1e-05
371620,1.60564,1e-05
371640,1.11896,1e-05
371660,1.074,1e-05
371680,0.720238,1e-05
371700,1.04961,1e-05
371720,1.71336,1e-05
371740,1.60933,1e-05
371760,1.11976,1e-05
371780,1.49465,1e-05
371800,1.53008,1e-05
371820,1.98488,1e-05
371840,1.45494,1e-05
371860,1.0966,1e-05
371880,1.23368,1e-05
371900,1.12539,1e-05
371920,1.15629,1e-05
371940,1.59336,1e-05
371960,1.35766,1e-05
371980,1.16518,1e-05
372000,0.796376,1e-05
372020,1.80068,1e-05
372040,0.819795,1e-05
372060,0.88936,1e-05
372080,0.778888,1e-05
372100,0.998352,1e-05
372120,1.1912,1e-05
372140,1.52672,1e-05
372160,1.46868,1e-05
372180,1.3638,1e-05
372200,0.700124,1e-05
372220,1.59643,1e-05
372240,1.41707,1e-05
372260,1.2553,1e-05
372280,1.35531,1e-05
372300,1.34154,1e-05
372320,1.0881,1e-05
372340,1.30331,1e-05
372360,1.57596,1e-05
372380,1.0385,1e-05
372400,0.825147,1e-05
372420,1.9299,1e-05
372440,1.43686,1e-05
372460,0.91811,1e-05
372480,1.11375,1e-05
372500,1.13004,1e-05
372520,1.14241,1e-05
372540,1.83281,1e-05
372560,1.17154,1e-05
372580,1.30708,1e-05
372600,1.71066,1e-05
372620,1.36878,1e-05
372640,1.19447,1e-05
372660,1.57191,1e-05
372680,1.00762,1e-05
372700,1.16695,1e-05
372720,1.53533,1e-05
372740,1.43687,1e-05
372760,1.14559,1e-05
372780,1.10942,1e-05
372800,1.2568,1e-05
372820,0.83112,1e-05
372840,1.17835,1e-05
372860,1.92081,1e-05
372880,1.17621,1e-05
372900,1.10071,1e-05
372920,1.27045,1e-05
372940,1.24445,1e-05
372960,1.91968,1e-05
372980,1.27645,1e-05
373000,1.3816,1e-05
373020,1.2228,1e-05
373040,1.85237,1e-05
373060,1.38521,1e-05
373080,1.57835,1e-05
373100,1.24854,1e-05
373120,1.81407,1e-05
373140,1.13877,1e-05
373160,1.91763,1e-05
373180,0.689363,1e-05
373200,1.10103,1e-05
373220,0.728995,1e-05
373240,1.38928,1e-05
373260,0.757503,1e-05
373280,1.50858,1e-05
373300,1.37707,1e-05
373320,0.794146,1e-05
373340,0.952948,1e-05
373360,0.866585,1e-05
373380,1.986,1e-05
373400,1.11883,1e-05
373420,1.34535,1e-05
373440,1.53721,1e-05
373460,1.78569,1e-05
373480,1.42417,1e-05
373500,1.69326,1e-05
373520,1.44392,1e-05
373540,1.06344,1e-05
373560,1.36903,1e-05
373580,1.22324,1e-05
373600,1.48785,1e-05
373620,1.3108,1e-05
373640,1.00633,1e-05
373660,1.18939,1e-05
373680,1.5197,1e-05
373700,1.23111,1e-05
373720,1.83162,1e-05
373740,1.45919,1e-05
373760,1.05097,1e-05
373780,0.906956,1e-05
373800,1.0443,1e-05
373820,1.31368,1e-05
373840,1.56166,1e-05
373860,1.58993,1e-05
373880,1.22005,1e-05
373900,1.64633,1e-05
373920,0.873852,1e-05
373940,1.6563,1e-05
373960,1.5041,1e-05
373980,0.837996,1e-05
374000,1.0554,1e-05
374020,1.3657,1e-05
374040,1.30803,1e-05
374060,0.872212,1e-05
374080,1.82699,1e-05
374100,0.957456,1e-05
374120,1.54543,1e-05
374140,1.77948,1e-05
374160,0.996478,1e-05
374180,1.04027,1e-05
374200,1.38721,1e-05
374220,0.937072,1e-05
374240,1.31451,1e-05
374260,1.63531,1e-05
374280,1.00436,1e-05
374300,2.27849,1e-05
374320,1.08599,1e-05
374340,1.06689,1e-05
374360,0.960719,1e-05
374380,1.4148,1e-05
374400,0.965404,1e-05
374420,1.27286,1e-05
374440,0.918049,1e-05
374460,1.59847,1e-05
374480,1.235,1e-05
374500,1.09169,1e-05
374520,1.51072,1e-05
374540,1.63281,1e-05
374560,0.857461,1e-05
374580,0.972406,1e-05
374600,1.54508,1e-05
374620,1.42237,1e-05
374640,1.86079,1e-05
374660,1.13066,1e-05
374680,1.11263,1e-05
374700,1.26695,1e-05
374720,1.54588,1e-05
374740,1.63773,1e-05
374760,1.2084,1e-05
374780,1.83277,1e-05
374800,1.49356,1e-05
374820,0.724825,1e-05
374840,1.35605,1e-05
374860,1.51062,1e-05
374880,0.91006,1e-05
374900,2.02401,1e-05
374920,1.5804,1e-05
374940,0.9101,1e-05
374960,1.34315,1e-05
374980,0.865683,1e-05
375000,0.906057,1e-05
375020,1.37196,1e-05
375040,1.65163,1e-05
375060,1.19568,1e-05
375080,1.52845,1e-05
375100,1.46799,1e-05
375120,1.56923,1e-05
375140,1.31793,1e-05
375160,1.0506,1e-05
375180,1.23738,1e-05
375200,1.645,1e-05
375220,1.20866,1e-05
375240,1.29833,1e-05
375260,1.0617,1e-05
375280,1.96305,1e-05
375300,1.87744,1e-05
375320,1.37355,1e-05
375340,0.975729,1e-05
375360,0.841051,1e-05
375380,1.35018,1e-05
375400,1.38859,1e-05
375420,1.67584,1e-05
375440,1.15661,1e-05
375460,0.924951,1e-05
375480,0.940978,1e-05
375500,1.62028,1e-05
375520,1.35404,1e-05
375540,0.768887,1e-05
375560,1.52483,1e-05
375580,1.30176,1e-05
375600,1.58627,1e-05
375620,1.73825,1e-05
375640,1.05652,1e-05
375660,1.69222,1e-05
375680,1.06311,1e-05
375700,1.51399,1e-05
375720,1.19441,1e-05
375740,1.10954,1e-05
375760,1.84356,1e-05
375780,1.82752,1e-05
375800,0.936496,1e-05
375820,1.10097,1e-05
375840,1.19487,1e-05
375860,1.24651,1e-05
375880,0.867762,1e-05
375900,1.22908,1e-05
375920,1.30322,1e-05
375940,1.04654,1e-05
375960,1.38019,1e-05
375980,1.00765,1e-05
376000,1.54358,1e-05
376020,1.43967,1e-05
376040,1.44818,1e-05
376060,1.55008,1e-05
376080,1.24556,1e-05
376100,0.748081,1e-05
376120,0.795366,1e-05
376140,1.28784,1e-05
376160,0.887481,1e-05
376180,1.40709,1e-05
376200,0.981311,1e-05
376220,1.28568,1e-05
376240,1.06703,1e-05
376260,1.33045,1e-05
376280,1.52512,1e-05
376300,1.55067,1e-05
376320,1.11554,1e-05
376340,1.83988,1e-05
376360,0.967532,1e-05
376380,1.76603,1e-05
376400,1.04051,1e-05
376420,0.988014,1e-05
376440,0.865094,1e-05
376460,1.54907,1e-05
376480,0.970438,1e-05
376500,2.0337,1e-05
376520,1.53554,1e-05
376540,1.41573,1e-05
376560,1.61686,1e-05
376580,1.64774,1e-05
376600,1.37621,1e-05
376620,1.14573,1e-05
376640,1.42833,1e-05
376660,1.28744,1e-05
376680,1.30347,1e-05
376700,1.33983,1e-05
376720,1.08782,1e-05
376740,1.24464,1e-05
376760,1.05152,1e-05
376780,1.60759,1e-05
376800,0.703551,1e-05
376820,0.938213,1e-05
376840,1.26844,1e-05
376860,1.20283,1e-05
376880,1.75147,1e-05
376900,1.10177,1e-05
376920,1.59301,1e-05
376940,0.893515,1e-05
376960,0.733748,1e-05
376980,1.15365,1e-05
377000,1.58615,1e-05
377020,0.979474,1e-05
377040,2.01367,1e-05
377060,1.15561,1e-05
377080,1.32387,1e-05
377100,0.83497,1e-05
377120,1.35824,1e-05
377140,0.847231,1e-05
377160,1.39507,1e-05
377180,1.32165,1e-05
377200,1.05732,1e-05
377220,1.44205,1e-05
377240,0.886982,1e-05
377260,1.08935,1e-05
377280,1.69118,1e-05
377300,1.14788,1e-05
377320,1.14304,1e-05
377340,1.3517,1e-05
377360,1.14518,1e-05
377380,2.07973,1e-05
377400,1.4117,1e-05
377420,0.979804,1e-05
377440,1.75736,1e-05
377460,1.07758,1e-05
377480,1.07509,1e-05
377500,0.857481,1e-05
377520,1.13845,1e-05
377540,1.64144,1e-05
377560,0.796298,1e-05
377580,1.39747,1e-05
377600,1.94273,1e-05
377620,1.07952,1e-05
377640,0.852328,1e-05
377660,2.15342,1e-05
377680,0.857083,1e-05
377700,0.993302,1e-05
377720,1.25976,1e-05
377740,1.07121,1e-05
377760,1.29586,1e-05
377780,1.56925,1e-05
377800,1.12516,1e-05
377820,1.25178,1e-05
377840,0.92855,1e-05
377860,1.33584,1e-05
377880,1.2793,1e-05
377900,1.54893,1e-05
377920,1.17047,1e-05
377940,1.01313,1e-05
377960,0.71501,1e-05
377980,1.50574,1e-05
378000,1.25549,1e-05
378020,1.31909,1e-05
378040,1.0558,1e-05
378060,1.1579,1e-05
378080,1.37642,1e-05
378100,1.527,1e-05
378120,1.22503,1e-05
378140,1.55246,1e-05
378160,0.816277,1e-05
378180,1.58638,1e-05
378200,1.18282,1e-05
378220,1.24466,1e-05
378240,1.58099,1e-05
378260,1.2564,1e-05
378280,1.3622,1e-05
378300,0.885924,1e-05
378320,1.45843,1e-05
378340,1.83166,1e-05
378360,1.09236,1e-05
378380,0.820948,1e-05
378400,0.979301,1e-05
378420,0.767202,1e-05
378440,1.34517,1e-05
378460,1.23281,1e-05
378480,1.62338,1e-05
378500,1.28684,1e-05
378520,1.17654,1e-05
378540,1.77606,1e-05
378560,1.207,1e-05
378580,1.59066,1e-05
378600,1.03617,1e-05
378620,0.729935,1e-05
378640,1.03114,1e-05
378660,0.809847,1e-05
378680,1.06539,1e-05
378700,1.13615,1e-05
378720,1.93418,1e-05
378740,1.74001,1e-05
378760,1.20394,1e-05
378780,2.01868,1e-05
378800,1.47371,1e-05
378820,0.773393,1e-05
378840,0.64089,1e-05
378860,1.20441,1e-05
378880,1.4239,1e-05
378900,1.35607,1e-05
378920,1.78651,1e-05
378940,1.44877,1e-05
378960,0.907323,1e-05
378980,1.31792,1e-05
379000,1.05007,1e-05
379020,1.14189,1e-05
379040,0.887524,1e-05
379060,1.25872,1e-05
379080,1.45995,1e-05
379100,1.68982,1e-05
379120,1.52848,1e-05
379140,1.49636,1e-05
379160,1.47297,1e-05
379180,1.04244,1e-05
379200,1.68219,1e-05
379220,1.12909,1e-05
379240,1.51014,1e-05
379260,1.00276,1e-05
379280,1.37684,1e-05
379300,0.59637,1e-05
379320,0.759128,1e-05
379340,0.889497,1e-05
379360,1.75434,1e-05
379380,1.44009,1e-05
379400,1.15508,1e-05
379420,1.90864,1e-05
379440,0.783549,1e-05
379460,0.847902,1e-05
379480,1.067,1e-05
379500,1.54265,1e-05
379520,1.10464,1e-05
379540,1.24291,1e-05
379560,0.927259,1e-05
379580,1.29521,1e-05
379600,1.15953,1e-05
379620,1.25969,1e-05
379640,1.2557,1e-05
379660,1.45856,1e-05
379680,1.3314,1e-05
379700,0.892406,1e-05
379720,1.13386,1e-05
379740,0.845541,1e-05
379760,0.931113,1e-05
379780,1.64883,1e-05
379800,1.59531,1e-05
379820,1.21649,1e-05
379840,0.850785,1e-05
379860,1.31869,1e-05
379880,0.909464,1e-05
379900,1.20641,1e-05
379920,0.751413,1e-05
379940,1.20305,1e-05
379960,0.952536,1e-05
379980,1.34677,1e-05
380000,1.12062,1e-05
380020,1.48,1e-05
380040,1.20451,1e-05
380060,1.46994,1e-05
380080,0.813475,1e-05
380100,2.01195,1e-05
380120,1.63901,1e-05
380140,1.70996,1e-05
380160,0.795627,1e-05
380180,1.06769,1e-05
380200,1.47954,1e-05
380220,0.809844,1e-05
380240,1.07028,1e-05
380260,1.84534,1e-05
380280,1.04393,1e-05
380300,1.00942,1e-05
380320,0.809609,1e-05
380340,1.63832,1e-05
380360,1.1082,1e-05
380380,1.10463,1e-05
380400,1.72242,1e-05
380420,1.34874,1e-05
380440,2.36074,1e-05
380460,1.82823,1e-05
380480,1.41355,1e-05
380500,0.996082,1e-05
380520,1.22419,1e-05
380540,1.22532,1e-05
380560,1.41028,1e-05
380580,1.77955,1e-05
380600,1.08822,1e-05
380620,1.07859,1e-05
380640,1.4324,1e-05
380660,1.88689,1e-05
380680,1.29148,1e-05
380700,0.684536,1e-05
380720,1.61473,1e-05
380740,1.48838,1e-05
380760,1.09621,1e-05
380780,0.970443,1e-05
380800,1.36286,1e-05
380820,1.12758,1e-05
380840,0.929077,1e-05
380860,1.07718,1e-05
380880,1.16436,1e-05
380900,1.2292,1e-05
380920,1.54483,1e-05
380940,0.940697,1e-05
380960,1.24928,1e-05
380980,1.73148,1e-05
381000,1.60534,1e-05
381020,0.779057,1e-05
381040,1.1098,1e-05
381060,1.4434,1e-05
381080,0.897993,1e-05
381100,1.16049,1e-05
381120,1.23433,1e-05
381140,1.59964,1e-05
381160,1.44087,1e-05
381180,0.88522,1e-05
381200,1.40247,1e-05
381220,0.956763,1e-05
381240,1.04147,1e-05
381260,1.02016,1e-05
381280,1.51823,1e-05
381300,1.67007,1e-05
381320,1.4153,1e-05
381340,0.998331,1e-05
381360,1.60791,1e-05
381380,1.36783,1e-05
381400,1.22164,1e-05
381420,0.872662,1e-05
381440,1.24631,1e-05
381460,2.11333,1e-05
381480,1.06397,1e-05
381500,0.806945,1e-05
381520,1.61501,1e-05
381540,0.9043,1e-05
381560,1.59677,1e-05
381580,2.14801,1e-05
381600,0.827468,1e-05
381620,0.958011,1e-05
381640,1.37118,1e-05
381660,0.945511,1e-05
381680,1.55155,1e-05
381700,1.14968,1e-05
381720,1.10613,1e-05
381740,1.38306,1e-05
381760,1.7323,1e-05
381780,2.46612,1e-05
381800,1.95591,1e-05
381820,0.741208,1e-05
381840,1.18295,1e-05
381860,1.39457,1e-05
381880,1.33904,1e-05
381900,1.29267,1e-05
381920,1.41911,1e-05
381940,1.42939,1e-05
381960,0.707249,1e-05
381980,1.18652,1e-05
382000,1.21706,1e-05
382020,1.67664,1e-05
382040,1.22411,1e-05
382060,1.84435,1e-05
382080,1.34932,1e-05
382100,1.06919,1e-05
382120,1.14708,1e-05
382140,1.06608,1e-05
382160,0.880189,1e-05
382180,0.644378,1e-05
382200,1.51165,1e-05
382220,2.24809,1e-05
382240,1.07078,1e-05
382260,0.917904,1e-05
382280,1.11513,1e-05
382300,1.35965,1e-05
382320,2.20046,1e-05
382340,1.40297,1e-05
382360,1.47639,1e-05
382380,0.934367,1e-05
382400,1.15568,1e-05
382420,1.49204,1e-05
382440,1.24337,1e-05
382460,1.05392,1e-05
382480,1.17462,1e-05
382500,0.928858,1e-05
382520,1.25937,1e-05
382540,1.1274,1e-05
382560,1.67263,1e-05
382580,1.22813,1e-05
382600,1.18207,1e-05
382620,1.33804,1e-05
382640,2.03026,1e-05
382660,1.26361,1e-05
382680,1.19188,1e-05
382700,0.96599,1e-05
382720,1.10102,1e-05
382740,1.25228,1e-05
382760,1.90931,1e-05
382780,1.36236,1e-05
382800,1.07517,1e-05
382820,1.09076,1e-05
382840,1.09525,1e-05
382860,1.56711,1e-05
382880,1.36828,1e-05
382900,1.56648,1e-05
382920,1.22893,1e-05
382940,0.748916,1e-05
382960,1.03943,1e-05
382980,1.44991,1e-05
383000,1.2735,1e-05
383020,0.885882,1e-05
383040,1.7798,1e-05
383060,1.53908,1e-05
383080,0.959119,1e-05
383100,1.47669,1e-05
383120,1.38005,1e-05
383140,1.74667,1e-05
383160,0.734567,1e-05
383180,1.401,1e-05
383200,0.831845,1e-05
383220,1.32309,1e-05
383240,1.19506,1e-05
383260,1.13174,1e-05
383280,1.21452,1e-05
383300,1.81118,1e-05
383320,1.36186,1e-05
383340,1.26008,1e-05
383360,1.24806,1e-05
383380,1.57609,1e-05
383400,1.03407,1e-05
383420,1.73036,1e-05
383440,1.33464,1e-05
383460,0.90214,1e-05
383480,1.11503,1e-05
383500,1.11728,1e-05
383520,1.55575,1e-05
383540,1.79033,1e-05
383560,1.32686,1e-05
383580,1.40442,1e-05
383600,1.30339,1e-05
383620,1.41522,1e-05
383640,1.41243,1e-05
383660,1.59132,1e-05
383680,1.34531,1e-05
383700,0.809442,1e-05
383720,1.23685,1e-05
383740,1.57182,1e-05
383760,1.14551,1e-05
383780,1.39857,1e-05
383800,0.845485,1e-05
383820,1.74678,1e-05
383840,1.19583,1e-05
383860,1.66939,1e-05
383880,0.644892,1e-05
383900,1.42135,1e-05
383920,1.18939,1e-05
383940,1.27964,1e-05
383960,1.00214,1e-05
383980,1.63831,1e-05
384000,1.31788,1e-05
384020,1.54195,1e-05
384040,0.65512,1e-05
384060,1.452,1e-05
384080,1.49108,1e-05
384100,1.56466,1e-05
384120,1.35883,1e-05
384140,0.695323,1e-05
384160,1.60644,1e-05
384180,1.11755,1e-05
384200,0.679117,1e-05
384220,1.5077,1e-05
384240,1.05132,1e-05
384260,1.0974,1e-05
384280,1.83468,1e-05
384300,1.3639,1e-05
384320,0.953874,1e-05
384340,1.08893,1e-05
384360,0.752332,1e-05
384380,0.965629,1e-05
384400,1.19829,1e-05
384420,1.00394,1e-05
384440,1.45274,1e-05
384460,1.38308,1e-05
384480,1.43909,1e-05
384500,1.03311,1e-05
384520,0.949055,1e-05
384540,1.87908,1e-05
384560,1.07222,1e-05
384580,0.901431,1e-05
384600,1.01153,1e-05
384620,1.56385,1e-05
384640,1.78573,1e-05
384660,1.76722,1e-05
384680,0.917897,1e-05
384700,1.14259,1e-05
384720,0.831593,1e-05
384740,1.36515,1e-05
384760,1.16622,1e-05
384780,1.37158,1e-05
384800,1.60057,1e-05
384820,0.991431,1e-05
384840,1.22199,1e-05
384860,1.28407,1e-05
384880,1.57933,1e-05
384900,1.21439,1e-05
384920,1.19964,1e-05
384940,0.71315,1e-05
384960,1.41993,1e-05
384980,1.25418,1e-05
385000,1.03745,1e-05
385020,1.11835,1e-05
385040,1.21117,1e-05
385060,1.31215,1e-05
385080,0.682561,1e-05
385100,1.73127,1e-05
385120,0.847731,1e-05
385140,0.891255,1e-05
385160,1.15338,1e-05
385180,1.02176,1e-05
385200,1.53675,1e-05
385220,0.975909,1e-05
385240,1.40809,1e-05
385260,1.62186,1e-05
385280,1.43209,1e-05
385300,1.546,1e-05
385320,1.08726,1e-05
385340,1.44812,1e-05
385360,1.63303,1e-05
385380,2.00355,1e-05
385400,1.29876,1e-05
385420,1.61914,1e-05
385440,1.09944,1e-05
385460,0.885499,1e-05
385480,1.31788,1e-05
385500,1.56209,1e-05
385520,1.80988,1e-05
385540,1.57109,1e-05
385560,1.49516,1e-05
385580,1.10313,1e-05
385600,1.69589,1e-05
385620,1.47488,1e-05
385640,1.30655,1e-05
385660,1.26566,1e-05
385680,1.27193,1e-05
385700,1.48285,1e-05
385720,1.01022,1e-05
385740,1.64932,1e-05
385760,0.883422,1e-05
385780,0.96012,1e-05
385800,1.47194,1e-05
385820,1.10433,1e-05
385840,1.0568,1e-05
385860,1.48247,1e-05
385880,1.42671,1e-05
385900,1.68455,1e-05
385920,1.99495,1e-05
385940,2.07582,1e-05
385960,1.38906,1e-05
385980,1.70042,1e-05
386000,1.39561,1e-05
386020,1.35843,1e-05
386040,1.61713,1e-05
386060,1.83174,1e-05
386080,1.61568,1e-05
386100,1.44871,1e-05
386120,0.998086,1e-05
386140,1.82045,1e-05
386160,1.27609,1e-05
386180,1.68152,1e-05
386200,1.38148,1e-05
386220,1.58619,1e-05
386240,0.902243,1e-05
386260,1.59589,1e-05
386280,1.33622,1e-05
386300,1.02728,1e-05
386320,1.19148,1e-05
386340,1.3407,1e-05
386360,1.10829,1e-05
386380,1.32134,1e-05
386400,1.57644,1e-05
386420,1.67788,1e-05
386440,0.983392,1e-05
386460,1.38807,1e-05
386480,1.30695,1e-05
386500,2.41205,1e-05
386520,0.839843,1e-05
386540,1.05546,1e-05
386560,1.17721,1e-05
386580,1.33024,1e-05
386600,1.2895,1e-05
386620,1.13665,1e-05
386640,2.01393,1e-05
386660,0.946815,1e-05
386680,1.33404,1e-05
386700,1.20498,1e-05
386720,0.982579,1e-05
386740,1.60557,1e-05
386760,1.21484,1e-05
386780,2.0209,1e-05
386800,0.986147,1e-05
386820,1.55335,1e-05
386840,1.47559,1e-05
386860,1.45905,1e-05
386880,1.33102,1e-05
386900,0.993034,1e-05
386920,1.78327,1e-05
386940,1.50112,1e-05
386960,1.04276,1e-05
386980,1.82188,1e-05
387000,1.3195,1e-05
387020,1.77771,1e-05
387040,1.09498,1e-05
387060,1.15744,1e-05
387080,1.55599,1e-05
387100,1.24381,1e-05
387120,1.67225,1e-05
387140,0.71504,1e-05
387160,1.57793,1e-05
387180,1.42785,1e-05
387200,0.820583,1e-05
387220,0.941262,1e-05
387240,1.30313,1e-05
387260,1.82151,1e-05
387280,1.27064,1e-05
387300,1.70806,1e-05
387320,1.17261,1e-05
387340,1.3925,1e-05
387360,1.5391,1e-05
387380,1.17967,1e-05
387400,1.57148,1e-05
387420,1.6968,1e-05
387440,1.5474,1e-05
387460,1.03068,1e-05
387480,1.37224,1e-05
387500,1.8019,1e-05
387520,0.950045,1e-05
387540,1.01024,1e-05
387560,1.60785,1e-05
387580,0.807789,1e-05
387600,0.973307,1e-05
387620,1.00845,1e-05
387640,1.46473,1e-05
387660,1.75084,1e-05
387680,0.900303,1e-05
387700,1.19314,1e-05
387720,1.55085,1e-05
387740,1.35329,1e-05
387760,1.19197,1e-05
387780,1.02346,1e-05
387800,0.967875,1e-05
387820,1.27835,1e-05
387840,0.952068,1e-05
387860,1.18903,1e-05
387880,1.82527,1e-05
387900,1.29547,1e-05
387920,1.10074,1e-05
387940,1.10131,1e-05
387960,1.0282,1e-05
387980,1.19872,1e-05
388000,0.992877,1e-05
388020,1.68535,1e-05
388040,1.41839,1e-05
388060,1.20478,1e-05
388080,0.600223,1e-05
388100,1.11356,1e-05
388120,1.05666,1e-05
388140,1.56193,1e-05
388160,1.25487,1e-05
388180,1.31527,1e-05
388200,1.59237,1e-05
388220,1.39671,1e-05
388240,1.55762,1e-05
388260,1.30848,1e-05
388280,1.51761,1e-05
388300,1.13551,1e-05
388320,0.912423,1e-05
388340,1.4558,1e-05
388360,1.46311,1e-05
388380,1.15537,1e-05
388400,0.988741,1e-05
388420,1.88296,1e-05
388440,1.38863,1e-05
388460,1.18932,1e-05
388480,1.20474,1e-05
388500,1.49757,1e-05
388520,1.58963,1e-05
388540,0.977935,1e-05
388560,1.24169,1e-05
388580,1.34912,1e-05
388600,1.3505,1e-05
388620,1.25742,1e-05
388640,1.36781,1e-05
388660,0.999389,1e-05
388680,1.22014,1e-05
388700,1.12717,1e-05
388720,1.06264,1e-05
388740,0.867923,1e-05
388760,1.23152,1e-05
388780,1.14697,1e-05
388800,1.37948,1e-05
388820,1.75581,1e-05
388840,1.44906,1e-05
388860,1.36955,1e-05
388880,1.00119,1e-05
388900,1.41205,1e-05
388920,1.09073,1e-05
388940,1.36674,1e-05
388960,1.70708,1e-05
388980,1.366,1e-05
389000,1.57687,1e-05
389020,1.20744,1e-05
389040,1.29803,1e-05
389060,1.18175,1e-05
389080,1.45546,1e-05
389100,1.52187,1e-05
389120,1.45615,1e-05
389140,0.961759,1e-05
389160,1.45569,1e-05
389180,0.889529,1e-05
389200,0.934885,1e-05
389220,1.07796,1e-05
389240,1.1747,1e-05
389260,0.542456,1e-05
389280,1.33986,1e-05
389300,1.12716,1e-05
389320,1.14845,1e-05
389340,1.57793,1e-05
389360,1.41612,1e-05
389380,1.05244,1e-05
389400,1.21507,1e-05
389420,1.91244,1e-05
389440,1.09582,1e-05
389460,1.39701,1e-05
389480,0.99695,1e-05
389500,1.62708,1e-05
389520,1.67276,1e-05
389540,1.76181,1e-05
389560,1.25126,1e-05
389580,1.36175,1e-05
389600,0.896354,1e-05
389620,1.52221,1e-05
389640,1.41402,1e-05
389660,0.729041,1e-05
389680,1.00428,1e-05
389700,1.55486,1e-05
389720,1.58838,1e-05
389740,1.36402,1e-05
389760,1.79782,1e-05
389780,1.0514,1e-05
389800,0.791283,1e-05
389820,1.40061,1e-05
389840,1.45555,1e-05
389860,0.726716,1e-05
389880,1.20546,1e-05
389900,1.59709,1e-05
389920,1.19343,1e-05
389940,0.962806,1e-05
389960,1.35765,1e-05
389980,1.50622,1e-05
390000,1.31576,1e-05
390020,0.78766,1e-05
390040,1.22254,1e-05
390060,1.23711,1e-05
390080,1.79298,1e-05
390100,0.929968,1e-05
390120,1.6774,1e-05
390140,0.546017,1e-05
390160,1.03166,1e-05
390180,1.25231,1e-05
390200,1.10115,1e-05
390220,0.710615,1e-05
390240,1.59544,1e-05
390260,1.48175,1e-05
390280,1.04262,1e-05
390300,1.2955,1e-05
390320,1.57045,1e-05
390340,1.30033,1e-05
390360,1.22504,1e-05
390380,1.55835,1e-05
390400,1.43471,1e-05
390420,1.50424,1e-05
390440,0.669726,1e-05
390460,1.3931,1e-05
390480,0.956708,1e-05
390500,1.80306,1e-05
390520,1.04952,1e-05
390540,1.57459,1e-05
390560,1.19724,1e-05
390580,0.7044,1e-05
390600,1.19116,1e-05
390620,1.37963,1e-05
390640,1.21848,1e-05
390660,1.18191,1e-05
390680,1.53568,1e-05
390700,1.05427,1e-05
390720,0.92481,1e-05
390740,1.39437,1e-05
390760,1.16528,1e-05
390780,1.11593,1e-05
390800,0.913206,1e-05
390820,1.24656,1e-05
390840,1.81731,1e-05
390860,2.1009,1e-05
390880,1.51152,1e-05
390900,0.794542,1e-05
390920,0.926439,1e-05
390940,1.34898,1e-05
390960,1.88793,1e-05
390980,1.49086,1e-05
391000,0.997865,1e-05
391020,1.25505,1e-05
391040,1.05148,1e-05
391060,1.58858,1e-05
391080,0.94283,1e-05
391100,1.5335,1e-05
391120,1.36326,1e-05
391140,1.26765,1e-05
391160,1.39935,1e-05
391180,1.25388,1e-05
391200,1.19931,1e-05
391220,1.46728,1e-05
391240,1.04076,1e-05
391260,2.08872,1e-05
391280,1.19895,1e-05
391300,1.49631,1e-05
391320,1.42128,1e-05
391340,1.07648,1e-05
391360,1.16765,1e-05
391380,1.79951,1e-05
391400,1.69189,1e-05
391420,1.53839,1e-05
391440,1.14774,1e-05
391460,1.04749,1e-05
391480,0.961603,1e-05
391500,1.72864,1e-05
391520,1.26146,1e-05
391540,1.19001,1e-05
391560,1.17295,1e-05
391580,1.34335,1e-05
391600,1.44282,1e-05
391620,1.48279,1e-05
391640,0.861869,1e-05
391660,0.859686,1e-05
391680,1.07813,1e-05
391700,1.71366,1e-05
391720,1.91925,1e-05
391740,1.37566,1e-05
391760,1.26898,1e-05
391780,1.07088,1e-05
391800,0.843582,1e-05
391820,1.50344,1e-05
391840,1.42473,1e-05
391860,0.800523,1e-05
391880,1.23661,1e-05
391900,1.71566,1e-05
391920,1.6746,1e-05
391940,1.18698,1e-05
391960,1.14859,1e-05
391980,1.50433,1e-05
392000,1.27743,1e-05
392020,1.04416,1e-05
392040,1.10986,1e-05
392060,1.21565,1e-05
392080,1.93625,1e-05
392100,1.70821,1e-05
392120,0.954078,1e-05
392140,1.45976,1e-05
392160,1.31643,1e-05
392180,1.35656,1e-05
392200,1.42083,1e-05
392220,1.48923,1e-05
392240,1.21939,1e-05
392260,1.20579,1e-05
392280,1.66737,1e-05
392300,1.10832,1e-05
392320,1.11756,1e-05
392340,0.811745,1e-05
392360,1.04226,1e-05
392380,1.66877,1e-05
392400,1.02633,1e-05
392420,1.7508,1e-05
392440,1.43756,1e-05
392460,1.62812,1e-05
392480,0.705194,1e-05
392500,1.01131,1e-05
392520,1.18693,1e-05
392540,1.66571,1e-05
392560,1.70501,1e-05
392580,1.82399,1e-05
392600,1.39537,1e-05
392620,1.75543,1e-05
392640,1.10939,1e-05
392660,1.21719,1e-05
392680,1.56153,1e-05
392700,0.96521,1e-05
392720,0.95231,1e-05
392740,0.777847,1e-05
392760,1.36169,1e-05
392780,1.57068,1e-05
392800,0.751626,1e-05
392820,0.743803,1e-05
392840,0.785359,1e-05
392860,1.63978,1e-05
392880,0.816733,1e-05
392900,0.739657,1e-05
392920,1.10937,1e-05
392940,0.993521,1e-05
392960,1.57768,1e-05
392980,1.54694,1e-05
393000,1.18571,1e-05
393020,0.757556,1e-05
393040,0.985347,1e-05
393060,1.31166,1e-05
393080,0.652795,1e-05
393100,1.28308,1e-05
393120,1.62836,1e-05
393140,0.986592,1e-05
393160,1.65353,1e-05
393180,1.21587,1e-05
393200,0.930151,1e-05
393220,1.0892,1e-05
393240,1.45067,1e-05
393260,1.59909,1e-05
393280,1.36962,1e-05
393300,2.01675,1e-05
393320,0.4273,1e-05
393340,1.06253,1e-05
393360,1.31488,1e-05
393380,1.05548,1e-05
393400,1.04149,1e-05
393420,1.4735,1e-05
393440,1.09233,1e-05
393460,1.68578,1e-05
393480,1.36464,1e-05
393500,1.23058,1e-05
393520,1.38897,1e-05
393540,1.33659,1e-05
393560,1.37406,1e-05
393580,0.643875,1e-05
393600,0.883945,1e-05
393620,1.2097,1e-05
393640,0.969668,1e-05
393660,0.809434,1e-05
393680,1.3918,1e-05
393700,1.76602,1e-05
393720,1.03873,1e-05
393740,1.35963,1e-05
393760,1.04153,1e-05
393780,1.25836,1e-05
393800,1.20043,1e-05
393820,1.37094,1e-05
393840,1.31481,1e-05
393860,1.59442,1e-05
393880,1.6522,1e-05
393900,1.08144,1e-05
393920,1.08804,1e-05
393940,0.682314,1e-05
393960,1.46225,1e-05
393980,1.3568,1e-05
394000,1.55065,1e-05
394020,1.64376,1e-05
394040,1.12155,1e-05
394060,1.37805,1e-05
394080,1.10233,1e-05
394100,1.33037,1e-05
394120,1.13831,1e-05
394140,2.19223,1e-05
394160,1.36926,1e-05
394180,1.11263,1e-05
394200,1.32627,1e-05
394220,1.39624,1e-05
394240,1.26979,1e-05
394260,0.807124,1e-05
394280,1.18314,1e-05
394300,1.15958,1e-05
394320,1.55234,1e-05
394340,1.08209,1e-05
394360,1.64365,1e-05
394380,1.12536,1e-05
394400,1.40429,1e-05
394420,1.00455,1e-05
394440,1.30608,1e-05
394460,1.03138,1e-05
394480,0.956684,1e-05
394500,1.27818,1e-05
394520,1.53721,1e-05
394540,1.43788,1e-05
394560,1.29032,1e-05
394580,1.29135,1e-05
394600,1.4522,1e-05
394620,1.27847,1e-05
394640,1.31849,1e-05
394660,1.09224,1e-05
394680,1.01239,1e-05
394700,1.91272,1e-05
394720,1.67365,1e-05
394740,0.886772,1e-05
394760,1.79141,1e-05
394780,0.763062,1e-05
394800,0.9672,1e-05
394820,1.07687,1e-05
394840,1.06977,1e-05
394860,1.00611,1e-05
394880,1.03306,1e-05
394900,1.44938,1e-05
394920,1.46097,1e-05
394940,1.59336,1e-05
394960,1.06802,1e-05
394980,1.0976,1e-05
395000,1.71442,1e-05
395020,1.01062,1e-05
395040,1.15465,1e-05
395060,1.64859,1e-05
395080,1.05373,1e-05
395100,0.72622,1e-05
395120,1.17354,1e-05
395140,1.44873,1e-05
395160,1.47226,1e-05
395180,1.18657,1e-05
395200,1.71658,1e-05
395220,1.23315,1e-05
395240,1.71976,1e-05
395260,1.52215,1e-05
395280,1.41336,1e-05
395300,1.50023,1e-05
395320,1.26443,1e-05
395340,1.34371,1e-05
395360,0.672006,1e-05
395380,1.17147,1e-05
395400,1.27747,1e-05
395420,0.912073,1e-05
395440,1.55553,1e-05
395460,0.6498,1e-05
395480,1.58626,1e-05
395500,1.28715,1e-05
395520,1.7337,1e-05
395540,1.00005,1e-05
395560,1.19186,1e-05
395580,0.828538,1e-05
395600,1.42829,1e-05
395620,1.50499,1e-05
395640,1.58804,1e-05
395660,0.591332,1e-05
395680,2.06834,1e-05
395700,1.05922,1e-05
395720,1.33785,1e-05
395740,1.34185,1e-05
395760,1.27006,1e-05
395780,1.23797,1e-05
395800,2.09265,1e-05
395820,1.19224,1e-05
395840,1.04609,1e-05
395860,1.5638,1e-05
395880,1.55942,1e-05
395900,1.40975,1e-05
395920,1.09238,1e-05
395940,1.085,1e-05
395960,1.41324,1e-05
395980,1.81805,1e-05
396000,1.30551,1e-05
396020,1.28489,1e-05
396040,1.42654,1e-05
396060,1.47574,1e-05
396080,1.69187,1e-05
396100,1.32289,1e-05
396120,1.49341,1e-05
396140,0.834015,1e-05
396160,0.493137,1e-05
396180,2.01402,1e-05
396200,1.42068,1e-05
396220,0.688044,1e-05
396240,1.2798,1e-05
396260,1.0839,1e-05
396280,1.66804,1e-05
396300,1.30548,1e-05
396320,1.99295,1e-05
396340,2.00334,1e-05
396360,1.54524,1e-05
396380,1.30145,1e-05
396400,1.44177,1e-05
396420,1.76699,1e-05
396440,1.44155,1e-05
396460,1.28203,1e-05
396480,1.0969,1e-05
396500,1.71687,1e-05
396520,1.68883,1e-05
396540,1.24348,1e-05
396560,1.31858,1e-05
396580,1.28142,1e-05
396600,1.13747,1e-05
396620,0.823718,1e-05
396640,1.13005,1e-05
396660,1.62753,1e-05
396680,1.26051,1e-05
396700,1.36922,1e-05
396720,0.653204,1e-05
396740,1.42227,1e-05
396760,1.03502,1e-05
396780,1.15736,1e-05
396800,1.86392,1e-05
396820,1.4506,1e-05
396840,1.35208,1e-05
396860,1.8524,1e-05
396880,1.23395,1e-05
396900,1.20703,1e-05
396920,0.779377,1e-05
396940,1.047,1e-05
396960,2.34384,1e-05
396980,1.72982,1e-05
397000,1.16732,1e-05
397020,1.19277,1e-05
397040,1.25645,1e-05
397060,1.34823,1e-05
397080,1.19651,1e-05
397100,1.31194,1e-05
397120,1.27663,1e-05
397140,0.727548,1e-05
397160,2.21886,1e-05
397180,1.11189,1e-05
397200,1.05384,1e-05
397220,1.0171,1e-05
397240,1.45975,1e-05
397260,1.264,1e-05
397280,1.01838,1e-05
397300,1.69766,1e-05
397320,1.31657,1e-05
397340,1.25538,1e-05
397360,1.06488,1e-05
397380,1.21788,1e-05
397400,1.38993,1e-05
397420,1.234,1e-05
397440,0.749961,1e-05
397460,1.55825,1e-05
397480,1.21792,1e-05
397500,1.60554,1e-05
397520,1.21088,1e-05
397540,1.0532,1e-05
397560,0.895419,1e-05
397580,1.41359,1e-05
397600,0.969084,1e-05
397620,0.966965,1e-05
397640,1.49226,1e-05
397660,1.16735,1e-05
397680,0.815147,1e-05
397700,1.25143,1e-05
397720,1.23044,1e-05
397740,1.89696,1e-05
397760,1.75867,1e-05
397780,1.58873,1e-05
397800,1.05389,1e-05
397820,1.92274,1e-05
397840,1.4089,1e-05
397860,1.15722,1e-05
397880,1.76106,1e-05
397900,1.1197,1e-05
397920,1.00947,1e-05
397940,0.815693,1e-05
397960,2.08613,1e-05
397980,1.22554,1e-05
398000,1.30544,1e-05
398020,1.24627,1e-05
398040,1.74223,1e-05
398060,1.01311,1e-05
398080,1.18846,1e-05
398100,1.37646,1e-05
398120,1.43962,1e-05
398140,1.2752,1e-05
398160,1.24907,1e-05
398180,1.35116,1e-05
398200,1.67565,1e-05
398220,1.39385,1e-05
398240,1.54054,1e-05
398260,0.84873,1e-05
398280,1.34266,1e-05
398300,1.46561,1e-05
398320,1.55498,1e-05
398340,1.29647,1e-05
398360,1.00129,1e-05
398380,1.04888,1e-05
398400,1.55622,1e-05
398420,1.35772,1e-05
398440,0.716855,1e-05
398460,1.39328,1e-05
398480,1.31296,1e-05
398500,0.978396,1e-05
398520,1.29972,1e-05
398540,0.483003,1e-05
398560,1.01218,1e-05
398580,0.924644,1e-05
398600,0.91115,1e-05
398620,1.30832,1e-05
398640,0.901641,1e-05
398660,0.898989,1e-05
398680,1.95202,1e-05
398700,1.07659,1e-05
398720,1.3136,1e-05
398740,1.21712,1e-05
398760,1.4864,1e-05
398780,1.24478,1e-05
398800,1.22778,1e-05
398820,0.952056,1e-05
398840,1.62647,1e-05
398860,1.3218,1e-05
398880,1.64495,1e-05
398900,1.39106,1e-05
398920,1.35306,1e-05
398940,0.757724,1e-05
398960,1.06972,1e-05
398980,1.213,1e-05
399000,1.59014,1e-05
399020,1.31364,1e-05
399040,0.736439,1e-05
399060,1.6982,1e-05
399080,1.31718,1e-05
399100,1.29409,1e-05
399120,1.05688,1e-05
399140,0.882475,1e-05
399160,1.43729,1e-05
399180,1.29817,1e-05
399200,1.52179,1e-05
399220,1.27905,1e-05
399240,1.32658,1e-05
399260,1.06982,1e-05
399280,1.26462,1e-05
399300,1.58086,1e-05
399320,1.18647,1e-05
399340,1.10899,1e-05
399360,0.907349,1e-05
399380,1.50458,1e-05
399400,1.16135,1e-05
399420,0.507721,1e-05
399440,1.2137,1e-05
399460,1.30914,1e-05
399480,1.54972,1e-05
399500,1.27515,1e-05
399520,1.53779,1e-05
399540,0.803629,1e-05
399560,1.63537,1e-05
399580,1.5716,1e-05
399600,0.930618,1e-05
399620,1.19465,1e-05
399640,1.20978,1e-05
399660,1.13708,1e-05
399680,1.16764,1e-05
399700,1.72964,1e-05
399720,0.586247,1e-05
399740,0.841595,1e-05
399760,0.816576,1e-05
399780,0.982462,1e-05
399800,0.923504,1e-05
399820,1.11368,1e-05
399840,1.12004,1e-05
399860,1.5126,1e-05
399880,1.6774,1e-05
399900,1.83554,1e-05
399920,1.09923,1e-05
399940,1.51064,1e-05
399960,1.17183,1e-05
399980,0.905665,1e-05
400000,1.12469,1e-06
400020,1.00543,1e-06
400040,1.62527,1e-06
400060,1.18795,1e-06
400080,1.61029,1e-06
400100,1.499,1e-06
400120,1.28849,1e-06
400140,1.01409,1e-06
400160,1.83739,1e-06
400180,1.04915,1e-06
400200,1.27458,1e-06
400220,1.36841,1e-06
400240,1.48043,1e-06
400260,1.22442,1e-06
400280,0.919131,1e-06
400300,1.60267,1e-06
400320,1.13851,1e-06
400340,0.991724,1e-06
400360,1.3407,1e-06
400380,1.34928,1e-06
400400,0.485175,1e-06
400420,1.95062,1e-06
400440,1.33818,1e-06
400460,1.73882,1e-06
400480,0.566873,1e-06
400500,1.03013,1e-06
400520,1.56367,1e-06
400540,1.99663,1e-06
400560,1.1604,1e-06
400580,1.23686,1e-06
400600,1.1142,1e-06
400620,1.29428,1e-06
400640,1.33471,1e-06
400660,1.17658,1e-06
400680,1.69732,1e-06
400700,1.40791,1e-06
400720,1.12636,1e-06
400740,1.01947,1e-06
400760,1.29839,1e-06
400780,1.53874,1e-06
400800,0.935772,1e-06
400820,1.35529,1e-06
400840,1.10084,1e-06
400860,1.00559,1e-06
400880,1.69275,1e-06
400900,1.07667,1e-06
400920,1.79478,1e-06
400940,1.22796,1e-06
400960,1.2947,1e-06
400980,1.33599,1e-06
401000,1.40538,1e-06
401020,1.19496,1e-06
401040,1.41553,1e-06
401060,1.29342,1e-06
401080,1.26521,1e-06
401100,1.32414,1e-06
401120,1.09546,1e-06
401140,1.05453,1e-06
401160,1.43111,1e-06
401180,0.858906,1e-06
401200,1.38637,1e-06
401220,1.29336,1e-06
401240,1.09547,1e-06
401260,1.64345,1e-06
401280,1.44911,1e-06
401300,1.51655,1e-06
401320,1.17831,1e-06
401340,1.72075,1e-06
401360,1.33737,1e-06
401380,1.10894,1e-06
401400,1.49776,1e-06
401420,1.10884,1e-06
401440,2.09368,1e-06
401460,1.00021,1e-06
401480,1.33552,1e-06
401500,1.29107,1e-06
401520,1.28171,1e-06
401540,1.39184,1e-06
401560,1.38448,1e-06
401580,1.29315,1e-06
401600,1.37435,1e-06
401620,1.23051,1e-06
401640,0.843734,1e-06
401660,1.05962,1e-06
401680,1.58733,1e-06
401700,1.3086,1e-06
401720,1.06216,1e-06
401740,1.33463,1e-06
401760,1.10783,1e-06
401780,1.29408,1e-06
401800,1.50973,1e-06
401820,1.39112,1e-06
401840,2.3345,1e-06
401860,1.35394,1e-06
401880,1.855,1e-06
401900,1.584,1e-06
401920,1.27955,1e-06
401940,1.28303,1e-06
401960,1.1877,1e-06
401980,1.2836,1e-06
402000,1.1379,1e-06
402020,1.62861,1e-06
402040,1.6077,1e-06
402060,1.16414,1e-06
402080,1.0851,1e-06
402100,1.37465,1e-06
402120,1.49988,1e-06
402140,1.70255,1e-06
402160,1.26111,1e-06
402180,1.18854,1e-06
402200,1.46389,1e-06
402220,1.66775,1e-06
402240,1.13316,1e-06
402260,1.42871,1e-06
402280,0.693763,1e-06
402300,0.879042,1e-06
402320,1.1583,1e-06
402340,1.3663,1e-06
402360,1.3744,1e-06
402380,1.35251,1e-06
402400,1.34306,1e-06
402420,1.40314,1e-06
402440,1.15585,1e-06
402460,1.11177,1e-06
402480,1.37813,1e-06
402500,1.40617,1e-06
402520,0.867735,1e-06
402540,1.23999,1e-06
402560,0.857635,1e-06
402580,0.895226,1e-06
402600,0.852933,1e-06
402620,1.28715,1e-06
402640,1.52966,1e-06
402660,1.45001,1e-06
402680,2.16276,1e-06
402700,1.42303,1e-06
402720,1.45631,1e-06
402740,0.932426,1e-06
402760,1.3344,1e-06
402780,1.05049,1e-06
402800,1.75784,1e-06
402820,1.41076,1e-06
402840,1.03039,1e-06
402860,1.06355,1e-06
402880,1.14888,1e-06
402900,1.2719,1e-06
402920,1.82521,1e-06
402940,0.802211,1e-06
402960,1.50539,1e-06
402980,1.26246,1e-06
403000,1.42275,1e-06
403020,0.924754,1e-06
403040,1.21285,1e-06
403060,1.53862,1e-06
403080,1.90491,1e-06
403100,1.87585,1e-06
403120,0.858136,1e-06
403140,1.19432,1e-06
403160,1.35277,1e-06
403180,1.2924,1e-06
403200,1.63338,1e-06
403220,1.21194,1e-06
403240,1.27217,1e-06
403260,1.04091,1e-06
403280,1.36815,1e-06
403300,1.51482,1e-06
403320,1.37097,1e-06
403340,1.02088,1e-06
403360,1.52938,1e-06
403380,2.17317,1e-06
403400,1.00555,1e-06
403420,1.21412,1e-06
403440,1.60761,1e-06
403460,1.26286,1e-06
403480,1.39966,1e-06
403500,1.47,1e-06
403520,0.985823,1e-06
403540,2.46706,1e-06
403560,1.13323,1e-06
403580,1.23484,1e-06
403600,1.01655,1e-06
403620,1.97141,1e-06
403640,0.925993,1e-06
403660,1.27554,1e-06
403680,1.11398,1e-06
403700,1.03079,1e-06
403720,1.29383,1e-06
403740,1.75467,1e-06
403760,1.21419,1e-06
403780,1.72273,1e-06
403800,1.19885,1e-06
403820,1.1595,1e-06
403840,1.05671,1e-06
403860,1.32022,1e-06
403880,1.15188,1e-06
403900,0.958463,1e-06
403920,0.956858,1e-06
403940,1.49441,1e-06
403960,1.79954,1e-06
403980,1.50651,1e-06
404000,1.85552,1e-06
404020,1.51564,1e-06
404040,1.82472,1e-06
404060,1.57965,1e-06
404080,1.03972,1e-06
404100,1.40728,1e-06
404120,0.923917,1e-06
404140,0.820451,1e-06
404160,1.02172,1e-06
404180,1.0744,1e-06
404200,1.04662,1e-06
404220,1.19266,1e-06
404240,1.08383,1e-06
404260,0.993559,1e-06
404280,1.49618,1e-06
404300,0.790731,1e-06
404320,1.13447,1e-06
404340,1.20084,1e-06
404360,1.0213,1e-06
404380,1.34777,1e-06
404400,1.7821,1e-06
404420,1.16068,1e-06
404440,1.58647,1e-06
404460,1.10104,1e-06
404480,0.936017,1e-06
404500,1.40331,1e-06
404520,1.09465,1e-06
404540,0.935102,1e-06
404560,1.00695,1e-06
404580,1.28158,1e-06
404600,1.43709,1e-06
404620,1.29717,1e-06
404640,1.34323,1e-06
404660,1.08854,1e-06
404680,1.06528,1e-06
404700,0.787111,1e-06
404720,1.59361,1e-06
404740,1.05606,1e-06
404760,1.05387,1e-06
404780,0.844734,1e-06
404800,0.879961,1e-06
404820,1.13377,1e-06
404840,1.07936,1e-06
404860,0.989678,1e-06
404880,1.47417,1e-06
404900,1.41525,1e-06
404920,0.799984,1e-06
404940,0.739837,1e-06
404960,1.63345,1e-06
404980,1.07888,1e-06
405000,1.41436,1e-06
405020,1.49551,1e-06
405040,1.54953,1e-06
405060,1.31677,1e-06
405080,1.30697,1e-06
405100,1.15818,1e-06
405120,1.38137,1e-06
405140,1.79105,1e-06
405160,1.41076,1e-06
405180,0.757406,1e-06
405200,1.1124,1e-06
405220,0.863072,1e-06
405240,1.10968,1e-06
405260,1.87758,1e-06
405280,2.15792,1e-06
405300,1.48559,1e-06
405320,2.13022,1e-06
405340,1.29942,1e-06
405360,1.31897,1e-06
405380,1.22693,1e-06
405400,1.25389,1e-06
405420,1.34625,1e-06
405440,1.19925,1e-06
405460,1.31412,1e-06
405480,0.946022,1e-06
405500,0.830348,1e-06
405520,1.15708,1e-06
405540,1.28833,1e-06
405560,1.50726,1e-06
405580,1.49004,1e-06
405600,1.71151,1e-06
405620,1.47969,1e-06
405640,1.66658,1e-06
405660,1.28901,1e-06
405680,1.04611,1e-06
405700,1.13352,1e-06
405720,1.53961,1e-06
405740,1.02497,1e-06
405760,1.21984,1e-06
405780,1.34504,1e-06
405800,1.51519,1e-06
405820,0.865819,1e-06
405840,1.92652,1e-06
405860,1.1613,1e-06
405880,1.21165,1e-06
405900,1.65505,1e-06
405920,1.54489,1e-06
405940,1.16817,1e-06
405960,1.57996,1e-06
405980,1.12333,1e-06
406000,0.936373,1e-06
406020,1.10928,1e-06
406040,1.41477,1e-06
406060,1.72255,1e-06
406080,1.41648,1e-06
406100,0.984567,1e-06
406120,0.879336,1e-06
406140,1.58066,1e-06
406160,1.04789,1e-06
406180,1.13836,1e-06
406200,0.848368,1e-06
406220,1.6015,1e-06
406240,1.60932,1e-06
406260,1.01931,1e-06
406280,0.999292,1e-06
406300,1.31158,1e-06
406320,1.35134,1e-06
406340,1.64145,1e-06
406360,1.73989,1e-06
406380,0.737729,1e-06
406400,1.83566,1e-06
406420,1.32668,1e-06
406440,1.74398,1e-06
406460,1.62281,1e-06
406480,1.23088,1e-06
406500,1.08449,1e-06
406520,0.941106,1e-06
406540,1.57894,1e-06
406560,1.46807,1e-06
406580,1.41918,1e-06
406600,1.24643,1e-06
406620,1.49307,1e-06
406640,1.7826,1e-06
406660,1.15736,1e-06
406680,1.04821,1e-06
406700,2.00274,1e-06
406720,0.759401,1e-06
406740,2.16626,1e-06
406760,1.36548,1e-06
406780,1.42661,1e-06
406800,1.40314,1e-06
406820,1.8409,1e-06
406840,1.08101,1e-06
406860,1.95579,1e-06
406880,0.798735,1e-06
406900,1.12999,1e-06
406920,1.5406,1e-06
406940,1.38772,1e-06
406960,1.39334,1e-06
406980,0.884155,1e-06
407000,1.16553,1e-06
407020,1.95431,1e-06
407040,1.34366,1e-06
407060,1.10458,1e-06
407080,1.4495,1e-06
407100,0.966247,1e-06
407120,0.930903,1e-06
407140,1.15163,1e-06
407160,0.910716,1e-06
407180,1.16864,1e-06
407200,1.80993,1e-06
407220,1.08524,1e-06
407240,1.16362,1e-06
407260,1.20487,1e-06
407280,1.54235,1e-06
407300,1.27246,1e-06
407320,1.35931,1e-06
407340,1.41956,1e-06
407360,1.34152,1e-06
407380,2.03812,1e-06
407400,0.921559,1e-06
407420,0.971325,1e-06
407440,0.620498,1e-06
407460,1.54496,1e-06
407480,1.47366,1e-06
407500,1.45537,1e-06
407520,0.899339,1e-06
407540,1.32204,1e-06
407560,1.18301,1e-06
407580,1.57321,1e-06
407600,0.920876,1e-06
407620,0.74697,1e-06
407640,1.64305,1e-06
407660,1.23174,1e-06
407680,0.747316,1e-06
407700,1.56179,1e-06
407720,1.37664,1e-06
407740,1.17669,1e-06
407760,1.56586,1e-06
407780,0.947393,1e-06
407800,1.42059,1e-06
407820,1.46057,1e-06
407840,1.54686,1e-06
407860,1.59769,1e-06
407880,1.15942,1e-06
407900,1.53766,1e-06
407920,1.28557,1e-06
407940,1.08889,1e-06
407960,1.08138,1e-06
407980,1.29215,1e-06
408000,1.04441,1e-06
408020,1.09435,1e-06
408040,0.74413,1e-06
408060,0.91263,1e-06
408080,1.04938,1e-06
408100,1.51689,1e-06
408120,1.15325,1e-06
408140,1.00905,1e-06
408160,1.03722,1e-06
408180,1.36598,1e-06
408200,1.2969,1e-06
408220,1.2569,1e-06
408240,1.54481,1e-06
408260,1.6895,1e-06
408280,1.44236,1e-06
408300,1.48366,1e-06
408320,1.18511,1e-06
408340,0.911018,1e-06
408360,1.75812,1e-06
408380,0.757635,1e-06
408400,1.43001,1e-06
408420,1.52768,1e-06
408440,1.51157,1e-06
408460,1.18972,1e-06
408480,1.28084,1e-06
408500,0.846668,1e-06
408520,0.689183,1e-06
408540,0.875477,1e-06
408560,1.54208,1e-06
408580,1.16868,1e-06
408600,1.16126,1e-06
408620,1.03089,1e-06
408640,0.755754,1e-06
408660,1.23284,1e-06
408680,1.58875,1e-06
408700,1.23505,1e-06
408720,1.79692,1e-06
408740,1.17984,1e-06
408760,1.67483,1e-06
408780,1.26826,1e-06
408800,0.728649,1e-06
408820,1.39351,1e-06
408840,0.941444,1e-06
408860,1.32529,1e-06
408880,1.18278,1e-06
408900,1.58963,1e-06
408920,1.8042,1e-06
408940,1.41876,1e-06
408960,1.286,1e-06
408980,1.3351,1e-06
409000,1.29995,1e-06
409020,0.913878,1e-06
409040,1.5181,1e-06
409060,1.172,1e-06
409080,1.42786,1e-06
409100,0.792929,1e-06
409120,1.3749,1e-06
409140,1.11274,1e-06
409160,1.08402,1e-06
409180,1.45115,1e-06
409200,1.42814,1e-06
409220,1.55888,1e-06
409240,1.38982,1e-06
409260,1.18075,1e-06
409280,1.13436,1e-06
409300,0.986094,1e-06
409320,1.04278,1e-06
409340,0.979225,1e-06
409360,1.20845,1e-06
409380,1.26642,1e-06
409400,0.994125,1e-06
409420,1.03308,1e-06
409440,1.18367,1e-06
409460,1.34858,1e-06
409480,1.2481,1e-06
409500,1.3659,1e-06
409520,0.936977,1e-06
409540,1.15503,1e-06
409560,1.26586,1e-06
409580,1.33907,1e-06
409600,0.911619,1e-06
409620,1.34006,1e-06
409640,1.10948,1e-06
409660,1.7303,1e-06
409680,1.47141,1e-06
409700,1.10051,1e-06
409720,1.39407,1e-06
409740,1.81093,1e-06
409760,1.13013,1e-06
409780,1.52065,1e-06
409800,0.817355,1e-06
409820,0.872259,1e-06
409840,0.896069,1e-06
409860,1.6228,1e-06
409880,1.13813,1e-06
409900,1.60606,1e-06
409920,1.43117,1e-06
409940,1.26129,1e-06
409960,1.61635,1e-06
409980,1.61398,1e-06
410000,1.34547,1e-06
410020,1.02017,1e-06
410040,1.50133,1e-06
410060,0.649813,1e-06
410080,1.86245,1e-06
410100,1.40971,1e-06
410120,0.643956,1e-06
410140,1.49178,1e-06
410160,0.595981,1e-06
410180,0.890411,1e-06
410200,0.813271,1e-06
410220,1.11793,1e-06
410240,1.62182,1e-06
410260,1.27109,1e-06
410280,1.15252,1e-06
410300,0.711497,1e-06
410320,1.72415,1e-06
410340,1.03646,1e-06
410360,1.55313,1e-06
410380,1.21552,1e-06
410400,1.36072,1e-06
410420,1.4088,1e-06
410440,1.21246,1e-06
410460,0.843707,1e-06
410480,1.5305,1e-06
410500,0.991483,1e-06
410520,1.0641,1e-06
410540,1.24121,1e-06
410560,0.862956,1e-06
410580,1.66776,1e-06
410600,0.966362,1e-06
410620,0.945715,1e-06
410640,1.20068,1e-06
410660,2.53789,1e-06
410680,1.70455,1e-06
410700,0.746207,1e-06
410720,1.99218,1e-06
410740,1.35799,1e-06
410760,1.47182,1e-06
410780,1.24578,1e-06
410800,1.42341,1e-06
410820,1.10047,1e-06
410840,0.607046,1e-06
410860,1.42637,1e-06
410880,0.794409,1e-06
410900,1.73625,1e-06
410920,1.6891,1e-06
410940,1.56713,1e-06
410960,1.22689,1e-06
410980,1.61732,1e-06
411000,1.29095,1e-06
411020,0.755761,1e-06
411040,1.44339,1e-06
411060,1.57663,1e-06
411080,1.55973,1e-06
411100,1.21891,1e-06
411120,1.12876,1e-06
411140,0.480896,1e-06
411160,1.08792,1e-06
411180,1.04368,1e-06
411200,1.50146,1e-06
411220,1.0461,1e-06
411240,0.930066,1e-06
411260,1.18599,1e-06
411280,1.09077,1e-06
411300,1.46448,1e-06
411320,0.969454,1e-06
411340,1.10619,1e-06
411360,1.66184,1e-06
411380,0.85764,1e-06
411400,1.14194,1e-06
411420,1.09098,1e-06
411440,0.973684,1e-06
411460,1.42372,1e-06
411480,1.29768,1e-06
411500,0.865838,1e-06
411520,1.86187,1e-06
411540,1.67756,1e-06
411560,1.79321,1e-06
411580,1.97804,1e-06
411600,1.12215,1e-06
411620,1.29643,1e-06
411640,1.56425,1e-06
411660,1.30813,1e-06
411680,1.64137,1e-06
411700,1.09086,1e-06
411720,1.34214,1e-06
411740,1.32267,1e-06
411760,1.76365,1e-06
411780,1.89864,1e-06
411800,1.24535,1e-06
411820,1.79871,1e-06
411840,1.38725,1e-06
411860,1.30281,1e-06
411880,1.90849,1e-06
411900,1.21222,1e-06
411920,1.14802,1e-06
411940,1.6234,1e-06
411960,0.520679,1e-06
411980,0.921116,1e-06
412000,1.66259,1e-06
412020,1.13328,1e-06
412040,1.70371,1e-06
412060,0.768027,1e-06
412080,1.63118,1e-06
412100,1.80255,1e-06
412120,1.16812,1e-06
412140,0.730637,1e-06
412160,1.44213,1e-06
412180,1.43435,1e-06
412200,0.760056,1e-06
412220,1.53511,1e-06
412240,1.54208,1e-06
412260,0.969249,1e-06
412280,1.10364,1e-06
412300,1.59009,1e-06
412320,1.41914,1e-06
412340,1.24934,1e-06
412360,1.02827,1e-06
412380,1.0474,1e-06
412400,1.21096,1e-06
412420,1.70875,1e-06
412440,1.42486,1e-06
412460,1.63354,1e-06
412480,1.53478,1e-06
412500,1.25023,1e-06
412520,1.64802,1e-06
412540,1.16935,1e-06
412560,1.32189,1e-06
412580,1.39383,1e-06
412600,1.05303,1e-06
412620,1.30267,1e-06
412640,1.53576,1e-06
412660,1.275,1e-06
412680,1.35037,1e-06
412700,1.27035,1e-06
412720,1.68951,1e-06
412740,1.10306,1e-06
412760,1.55312,1e-06
412780,1.30564,1e-06
412800,1.85361,1e-06
412820,1.44922,1e-06
412840,1.19189,1e-06
412860,1.38888,1e-06
412880,1.17419,1e-06
412900,1.36766,1e-06
412920,1.72114,1e-06
412940,1.30314,1e-06
412960,0.962103,1e-06
412980,1.32673,1e-06
413000,0.747408,1e-06
413020,1.37632,1e-06
413040,1.04855,1e-06
413060,1.78783,1e-06
413080,1.08818,1e-06
413100,1.12103,1e-06
413120,1.28726,1e-06
413140,1.419,1e-06
413160,0.852918,1e-06
413180,1.31951,1e-06
413200,0.713968,1e-06
413220,1.18115,1e-06
413240,0.919515,1e-06
413260,1.53425,1e-06
413280,1.12375,1e-06
413300,0.833281,1e-06
413320,2.02899,1e-06
413340,0.745513,1e-06
413360,0.927421,1e-06
413380,1.3648,1e-06
413400,1.61511,1e-06
413420,1.12087,1e-06
413440,0.592432,1e-06
413460,1.40244,1e-06
413480,1.56961,1e-06
413500,1.47796,1e-06
413520,1.92352,1e-06
413540,1.74257,1e-06
413560,1.29779,1e-06
413580,0.755483,1e-06
413600,0.925186,1e-06
413620,1.09994,1e-06
413640,1.54147,1e-06
413660,1.16595,1e-06
413680,1.17288,1e-06
413700,0.930993,1e-06
413720,1.47699,1e-06
413740,1.05321,1e-06
413760,1.15731,1e-06
413780,0.811081,1e-06
413800,1.40662,1e-06
413820,1.18375,1e-06
413840,1.36922,1e-06
413860,0.589198,1e-06
413880,1.10794,1e-06
413900,1.51566,1e-06
413920,1.05977,1e-06
413940,0.84711,1e-06
413960,1.10947,1e-06
413980,1.11267,1e-06
414000,1.13434,1e-06
414020,1.2429,1e-06
414040,1.02156,1e-06
414060,1.34879,1e-06
414080,1.67863,1e-06
414100,1.14112,1e-06
414120,1.1721,1e-06
414140,1.57329,1e-06
414160,1.40051,1e-06
414180,1.15912,1e-06
414200,1.46843,1e-06
414220,0.927123,1e-06
414240,1.11332,1e-06
414260,1.54635,1e-06
414280,1.34246,1e-06
414300,1.20384,1e-06
414320,1.82953,1e-06
414340,1.74896,1e-06
414360,1.16036,1e-06
414380,1.21067,1e-06
414400,1.1705,1e-06
414420,1.44643,1e-06
414440,1.45678,1e-06
414460,1.41014,1e-06
414480,1.27282,1e-06
414500,0.956893,1e-06
414520,1.21177,1e-06
414540,1.32839,1e-06
414560,1.43624,1e-06
414580,1.12567,1e-06
414600,0.859402,1e-06
414620,1.48894,1e-06
414640,1.08383,1e-06
414660,1.30913,1e-06
414680,1.11885,1e-06
414700,1.13259,1e-06
414720,0.997136,1e-06
414740,1.81204,1e-06
414760,0.893717,1e-06
414780,1.34155,1e-06
414800,1.07689,1e-06
414820,1.90661,1e-06
414840,0.866551,1e-06
414860,1.44355,1e-06
414880,1.22458,1e-06
414900,1.60867,1e-06
414920,1.54706,1e-06
414940,0.887018,1e-06
414960,1.01228,1e-06
414980,1.45676,1e-06
415000,1.52219,1e-06
415020,1.32783,1e-06
415040,1.8389,1e-06
415060,1.63513,1e-06
415080,1.32628,1e-06
415100,1.77865,1e-06
415120,1.35811,1e-06
415140,1.50179,1e-06
415160,1.5952,1e-06
415180,1.47424,1e-06
415200,1.08079,1e-06
415220,1.65082,1e-06
415240,1.13436,1e-06
415260,0.914572,1e-06
415280,1.15823,1e-06
415300,0.883563,1e-06
415320,1.27832,1e-06
415340,1.42904,1e-06
415360,1.46144,1e-06
415380,1.12426,1e-06
415400,1.1031,1e-06
415420,1.40734,1e-06
415440,1.59628,1e-06
415460,1.17347,1e-06
415480,1.48931,1e-06
415500,1.67642,1e-06
415520,1.53816,1e-06
415540,1.56704,1e-06
415560,1.42619,1e-06
415580,1.25453,1e-06
415600,1.79872,1e-06
415620,1.44659,1e-06
415640,0.791081,1e-06
415660,1.53225,1e-06
415680,1.09186,1e-06
415700,1.34011,1e-06
415720,1.31093,1e-06
415740,1.23451,1e-06
415760,0.983011,1e-06
415780,0.922294,1e-06
415800,1.16754,1e-06
415820,1.23492,1e-06
415840,1.23902,1e-06
415860,1.22266,1e-06
415880,1.38526,1e-06
415900,1.35112,1e-06
415920,1.85889,1e-06
415940,1.72428,1e-06
415960,1.39062,1e-06
415980,0.785832,1e-06
416000,1.64075,1e-06
416020,0.728075,1e-06
416040,1.36418,1e-06
416060,1.4663,1e-06
416080,1.53607,1e-06
416100,1.71344,1e-06
416120,1.0948,1e-06
416140,1.62244,1e-06
416160,0.807072,1e-06
416180,1.03794,1e-06
416200,1.51141,1e-06
416220,1.21581,1e-06
416240,1.55006,1e-06
416260,1.41535,1e-06
416280,1.36643,1e-06
416300,1.172,1e-06
416320,0.83073,1e-06
416340,0.940551,1e-06
416360,1.56515,1e-06
416380,0.860305,1e-06
416400,1.66682,1e-06
416420,1.03404,1e-06
416440,1.46945,1e-06
416460,1.26564,1e-06
416480,1.6737,1e-06
416500,1.86916,1e-06
416520,1.92443,1e-06
416540,1.0728,1e-06
416560,1.19411,1e-06
416580,1.64571,1e-06
416600,1.16283,1e-06
416620,1.12853,1e-06
416640,1.22847,1e-06
416660,1.36306,1e-06
416680,1.42113,1e-06
416700,1.52659,1e-06
416720,0.820109,1e-06
416740,1.72567,1e-06
416760,1.39552,1e-06
416780,1.60334,1e-06
416800,1.06497,1e-06
416820,1.35902,1e-06
416840,1.27439,1e-06
416860,1.23647,1e-06
416880,1.56273,1e-06
416900,1.20012,1e-06
416920,1.28493,1e-06
416940,0.866513,1e-06
416960,1.09495,1e-06
416980,1.59973,1e-06
417000,1.56525,1e-06
417020,1.05632,1e-06
417040,1.43809,1e-06
417060,1.28533,1e-06
417080,1.87632,1e-06
417100,1.45602,1e-06
417120,1.04292,1e-06
417140,1.52938,1e-06
417160,1.48488,1e-06
417180,1.15909,1e-06
417200,0.935673,1e-06
417220,1.31735,1e-06
417240,1.33031,1e-06
417260,1.97675,1e-06
417280,1.32103,1e-06
417300,0.643254,1e-06
417320,1.1755,1e-06
417340,1.35284,1e-06
417360,1.23399,1e-06
417380,1.13483,1e-06
417400,1.35849,1e-06
417420,1.56261,1e-06
417440,1.24643,1e-06
417460,1.45027,1e-06
417480,1.34623,1e-06
417500,0.869823,1e-06
417520,1.17346,1e-06
417540,1.12145,1e-06
417560,1.33174,1e-06
417580,1.18626,1e-06
417600,1.02474,1e-06
417620,1.45929,1e-06
417640,1.5614,1e-06
417660,0.844458,1e-06
417680,1.33279,1e-06
417700,1.4612,1e-06
417720,1.16452,1e-06
417740,1.04708,1e-06
417760,0.940231,1e-06
417780,0.671339,1e-06
417800,1.51462,1e-06
417820,1.17908,1e-06
417840,1.28842,1e-06
417860,1.60849,1e-06
417880,1.26251,1e-06
417900,1.5895,1e-06
417920,0.817949,1e-06
417940,1.35831,1e-06
417960,1.30228,1e-06
417980,0.840251,1e-06
418000,1.20262,1e-06
418020,1.25495,1e-06
418040,1.21046,1e-06
418060,1.07282,1e-06
418080,1.04086,1e-06
418100,1.51718,1e-06
418120,1.37539,1e-06
418140,1.20862,1e-06
418160,1.2851,1e-06
418180,1.53621,1e-06
418200,1.63254,1e-06
418220,0.986378,1e-06
418240,1.13106,1e-06
418260,0.699426,1e-06
418280,1.42337,1e-06
418300,1.20105,1e-06
418320,1.15652,1e-06
418340,1.54756,1e-06
418360,0.905119,1e-06
418380,1.59429,1e-06
418400,1.18858,1e-06
418420,1.04025,1e-06
418440,1.50707,1e-06
418460,0.962604,1e-06
418480,1.45028,1e-06
418500,1.49138,1e-06
418520,0.96413,1e-06
418540,1.41247,1e-06
418560,1.5894,1e-06
418580,1.52496,1e-06
418600,1.00155,1e-06
418620,0.843965,1e-06
418640,1.52459,1e-06
418660,0.978556,1e-06
418680,1.54418,1e-06
418700,0.797993,1e-06
418720,1.34365,1e-06
418740,1.65231,1e-06
418760,1.50756,1e-06
418780,0.940994,1e-06
418800,1.09922,1e-06
418820,0.56359,1e-06
418840,1.44608,1e-06
418860,0.940044,1e-06
418880,0.774576,1e-06
418900,1.52767,1e-06
418920,2.08293,1e-06
418940,1.1777,1e-06
418960,1.20223,1e-06
418980,1.69439,1e-06
419000,1.37382,1e-06
419020,1.04543,1e-06
419040,1.96933,1e-06
419060,1.51075,1e-06
419080,1.33217,1e-06
419100,0.870139,1e-06
419120,1.26203,1e-06
419140,0.8835,1e-06
419160,1.0648,1e-06
419180,1.23348,1e-06
419200,0.968989,1e-06
419220,1.02492,1e-06
419240,1.19168,1e-06
419260,1.75112,1e-06
419280,0.885885,1e-06
419300,1.51209,1e-06
419320,1.90215,1e-06
419340,1.24721,1e-06
419360,1.41727,1e-06
419380,1.90483,1e-06
419400,1.43511,1e-06
419420,1.31367,1e-06
419440,1.24519,1e-06
419460,1.31266,1e-06
419480,1.51919,1e-06
419500,1.08671,1e-06
419520,0.774981,1e-06
419540,1.70523,1e-06
419560,1.57264,1e-06
419580,1.05853,1e-06
419600,1.35274,1e-06
419620,0.698581,1e-06
419640,1.75775,1e-06
419660,1.17379,1e-06
419680,0.988626,1e-06
419700,1.43807,1e-06
419720,1.24394,1e-06
419740,1.90314,1e-06
419760,1.63317,1e-06
419780,1.29971,1e-06
419800,1.24385,1e-06
419820,1.93669,1e-06
419840,1.16916,1e-06
419860,1.07395,1e-06
419880,1.81494,1e-06
419900,1.77748,1e-06
419920,1.20496,1e-06
419940,0.977814,1e-06
419960,0.980953,1e-06
419980,1.70009,1e-06
420000,1.1256,1e-06
420020,1.26491,1e-06
420040,1.03622,1e-06
420060,0.602531,1e-06
420080,1.57708,1e-06
420100,1.16981,1e-06
420120,1.77139,1e-06
420140,1.11243,1e-06
420160,1.3839,1e-06
420180,0.872524,1e-06
420200,1.25335,1e-06
420220,1.36696,1e-06
420240,0.863249,1e-06
420260,1.3514,1e-06
420280,1.27828,1e-06
420300,1.43004,1e-06
420320,1.65255,1e-06
420340,1.45113,1e-06
420360,1.08046,1e-06
420380,1.35192,1e-06
420400,1.19485,1e-06
420420,1.36751,1e-06
420440,1.33187,1e-06
420460,1.00904,1e-06
420480,1.46809,1e-06
420500,1.07776,1e-06
420520,2.02335,1e-06
420540,1.76328,1e-06
420560,0.793137,1e-06
420580,1.45307,1e-06
420600,1.33148,1e-06
420620,1.14863,1e-06
420640,1.203,1e-06
420660,1.02448,1e-06
420680,1.14825,1e-06
420700,1.77793,1e-06
420720,1.03314,1e-06
420740,0.990183,1e-06
420760,1.33809,1e-06
420780,0.906157,1e-06
420800,0.917006,1e-06
420820,1.9095,1e-06
420840,1.28277,1e-06
420860,1.27992,1e-06
420880,1.57323,1e-06
420900,1.10356,1e-06
420920,1.3662,1e-06
420940,1.58157,1e-06
420960,1.15474,1e-06
420980,1.06431,1e-06
421000,1.52312,1e-06
421020,1.60337,1e-06
421040,1.02912,1e-06
421060,1.29581,1e-06
421080,1.21308,1e-06
421100,1.17206,1e-06
421120,1.35632,1e-06
421140,1.00463,1e-06
421160,1.58085,1e-06
421180,1.0384,1e-06
421200,1.33439,1e-06
421220,0.598977,1e-06
421240,1.38144,1e-06
421260,1.25301,1e-06
421280,1.27114,1e-06
421300,1.4617,1e-06
421320,1.46448,1e-06
421340,1.08602,1e-06
421360,1.74536,1e-06
421380,1.10931,1e-06
421400,2.12155,1e-06
421420,1.24972,1e-06
421440,1.5032,1e-06
421460,1.52619,1e-06
421480,0.926007,1e-06
421500,1.14291,1e-06
421520,0.841069,1e-06
421540,1.40212,1e-06
421560,1.23288,1e-06
421580,1.17851,1e-06
421600,1.08666,1e-06
421620,0.981422,1e-06
421640,1.15261,1e-06
421660,1.28683,1e-06
421680,1.35619,1e-06
421700,1.98508,1e-06
421720,1.80131,1e-06
421740,1.00495,1e-06
421760,1.70102,1e-06
421780,0.998961,1e-06
421800,1.4951,1e-06
421820,1.04924,1e-06
421840,1.16672,1e-06
421860,1.19963,1e-06
421880,0.80039,1e-06
421900,0.780435,1e-06
421920,0.576771,1e-06
421940,1.2806,1e-06
421960,1.76622,1e-06
421980,0.717029,1e-06
422000,0.786163,1e-06
422020,1.07719,1e-06
422040,1.48246,1e-06
422060,1.01648,1e-06
422080,1.42423,1e-06
422100,1.67495,1e-06
422120,1.14439,1e-06
422140,1.33991,1e-06
422160,1.5798,1e-06
422180,1.89841,1e-06
422200,1.15894,1e-06
422220,1.4607,1e-06
422240,1.04822,1e-06
422260,1.11889,1e-06
422280,1.37602,1e-06
422300,2.04578,1e-06
422320,0.539702,1e-06
422340,1.64015,1e-06
422360,1.30916,1e-06
422380,1.15428,1e-06
422400,1.44164,1e-06
422420,1.83172,1e-06
422440,1.07443,1e-06
422460,1.21629,1e-06
422480,1.01589,1e-06
422500,1.11027,1e-06
422520,1.42444,1e-06
422540,1.84809,1e-06
422560,0.920733,1e-06
422580,1.0366,1e-06
422600,1.68536,1e-06
422620,1.38675,1e-06
422640,1.75169,1e-06
422660,0.928125,1e-06
422680,1.31113,1e-06
422700,1.25618,1e-06
422720,0.964758,1e-06
422740,1.44243,1e-06
422760,1.40861,1e-06
422780,1.44575,1e-06
422800,0.905325,1e-06
422820,1.23025,1e-06
422840,1.05443,1e-06
422860,1.12687,1e-06
422880,0.57878,1e-06
422900,1.48254,1e-06
422920,0.799192,1e-06
422940,1.29245,1e-06
422960,1.00808,1e-06
422980,1.37644,1e-06
423000,0.648355,1e-06
423020,1.38468,1e-06
423040,1.93068,1e-06
423060,1.24116,1e-06
423080,1.19505,1e-06
423100,1.31467,1e-06
423120,1.37461,1e-06
423140,1.27448,1e-06
423160,1.1474,1e-06
423180,1.60582,1e-06
423200,0.89043,1e-06
423220,1.27572,1e-06
423240,1.23714,1e-06
423260,1.42951,1e-06
423280,1.02887,1e-06
423300,1.12482,1e-06
423320,2.12012,1e-06
423340,1.5435,1e-06
423360,1.47242,1e-06
423380,1.11077,1e-06
423400,1.95027,1e-06
423420,1.34112,1e-06
423440,1.2711,1e-06
423460,1.25901,1e-06
423480,1.29285,1e-06
423500,1.37207,1e-06
423520,1.13046,1e-06
423540,0.754492,1e-06
423560,1.1284,1e-06
423580,1.96889,1e-06
423600,1.23196,1e-06
423620,1.62677,1e-06
423640,1.13845,1e-06
423660,1.5612,1e-06
423680,1.24798,1e-06
423700,1.62048,1e-06
423720,0.765815,1e-06
423740,1.34232,1e-06
423760,0.980209,1e-06
423780,1.17609,1e-06
423800,1.78745,1e-06
423820,1.65662,1e-06
423840,1.43199,1e-06
423860,1.84612,1e-06
423880,1.07775,1e-06
423900,1.67965,1e-06
423920,1.18337,1e-06
423940,1.33427,1e-06
423960,1.14595,1e-06
423980,1.57293,1e-06
424000,1.32648,1e-06
424020,1.19389,1e-06
424040,1.34576,1e-06
424060,1.55911,1e-06
424080,1.11742,1e-06
424100,1.5288,1e-06
424120,1.51854,1e-06
424140,1.49035,1e-06
424160,1.02843,1e-06
424180,1.34549,1e-06
424200,1.67183,1e-06
424220,1.17995,1e-06
424240,1.53507,1e-06
424260,1.57312,1e-06
424280,1.17873,1e-06
424300,2.27202,1e-06
424320,2.05626,1e-06
424340,1.06183,1e-06
424360,1.1457,1e-06
424380,1.19331,1e-06
424400,1.67227,1e-06
424420,1.37401,1e-06
424440,0.991907,1e-06
424460,0.874414,1e-06
424480,1.08878,1e-06
424500,1.57348,1e-06
424520,1.79124,1e-06
424540,1.18629,1e-06
424560,1.60997,1e-06
424580,1.86922,1e-06
424600,0.767186,1e-06
424620,2.07817,1e-06
424640,2.03249,1e-06
424660,1.12642,1e-06
424680,0.983003,1e-06
424700,1.37045,1e-06
424720,1.30411,1e-06
424740,0.412971,1e-06
424760,1.37714,1e-06
424780,1.11682,1e-06
424800,1.13515,1e-06
424820,0.959492,1e-06
424840,1.2938,1e-06
424860,1.80219,1e-06
424880,0.681283,1e-06
424900,1.24445,1e-06
424920,1.43237,1e-06
424940,1.11346,1e-06
424960,1.02661,1e-06
424980,1.47747,1e-06
425000,0.823938,1e-06
425020,1.35129,1e-06
425040,1.29511,1e-06
425060,1.24886,1e-06
425080,1.02148,1e-06
425100,1.10304,1e-06
425120,1.28924,1e-06
425140,0.923503,1e-06
425160,1.41867,1e-06
425180,1.38932,1e-06
425200,0.812099,1e-06
425220,1.53309,1e-06
425240,1.36494,1e-06
425260,1.25339,1e-06
425280,1.44743,1e-06
425300,1.54712,1e-06
425320,1.45874,1e-06
425340,1.23992,1e-06
425360,1.73763,1e-06
425380,0.97863,1e-06
425400,1.33632,1e-06
425420,1.19352,1e-06
425440,1.33162,1e-06
425460,1.42144,1e-06
425480,1.46821,1e-06
425500,0.833437,1e-06
425520,1.01823,1e-06
425540,1.50042,1e-06
425560,0.716323,1e-06
425580,1.37521,1e-06
425600,1.36417,1e-06
425620,1.25105,1e-06
425640,0.91265,1e-06
425660,1.37023,1e-06
425680,1.62129,1e-06
425700,1.66661,1e-06
425720,1.51418,1e-06
425740,1.34142,1e-06
425760,1.12974,1e-06
425780,1.57183,1e-06
425800,1.43363,1e-06
425820,0.847751,1e-06
425840,0.869733,1e-06
425860,1.2273,1e-06
425880,1.62014,1e-06
425900,1.39117,1e-06
425920,1.41385,1e-06
425940,1.30746,1e-06
425960,1.50318,1e-06
425980,1.12382,1e-06
426000,1.24706,1e-06
426020,1.35491,1e-06
426040,1.6394,1e-06
426060,1.38733,1e-06
426080,1.36306,1e-06
426100,1.09882,1e-06
426120,1.09559,1e-06
426140,1.55776,1e-06
426160,0.952362,1e-06
426180,0.88549,1e-06
426200,0.785757,1e-06
426220,1.31095,1e-06
426240,1.72679,1e-06
426260,1.3678,1e-06
426280,1.92333,1e-06
426300,1.38023,1e-06
426320,1.53915,1e-06
426340,1.16151,1e-06
426360,1.04727,1e-06
426380,0.978364,1e-06
426400,1.50041,1e-06
426420,1.53375,1e-06
426440,1.13503,1e-06
426460,1.43157,1e-06
426480,1.22262,1e-06
426500,1.41736,1e-06
426520,2.88248,1e-06
426540,1.63002,1e-06
426560,0.964041,1e-06
426580,1.41187,1e-06
426600,1.55249,1e-06
426620,1.30582,1e-06
426640,0.715234,1e-06
426660,0.842988,1e-06
426680,1.53176,1e-06
426700,1.68412,1e-06
426720,1.49787,1e-06
426740,1.2806,1e-06
426760,0.995945,1e-06
426780,1.81783,1e-06
426800,1.64806,1e-06
426820,0.930675,1e-06
426840,1.52041,1e-06
426860,1.15723,1e-06
426880,1.24565,1e-06
426900,1.39877,1e-06
426920,1.26854,1e-06
426940,1.18151,1e-06
426960,1.71166,1e-06
426980,1.46385,1e-06
427000,1.41477,1e-06
427020,0.722284,1e-06
427040,1.33834,1e-06
427060,2.16672,1e-06
427080,1.19403,1e-06
427100,1.37527,1e-06
427120,1.06065,1e-06
427140,1.55163,1e-06
427160,1.55565,1e-06
427180,1.56223,1e-06
427200,1.0628,1e-06
427220,1.26001,1e-06
427240,1.18657,1e-06
427260,1.70442,1e-06
427280,1.80498,1e-06
427300,1.43114,1e-06
427320,1.7409,1e-06
427340,2.05093,1e-06
427360,2.10375,1e-06
427380,1.18604,1e-06
427400,0.940039,1e-06
427420,1.04061,1e-06
427440,0.838372,1e-06
427460,0.99001,1e-06
427480,1.33625,1e-06
427500,0.995835,1e-06
427520,1.12172,1e-06
427540,1.45605,1e-06
427560,1.58333,1e-06
427580,1.74347,1e-06
427600,1.1176,1e-06
427620,1.71173,1e-06
427640,0.846232,1e-06
427660,1.57564,1e-06
427680,1.44796,1e-06
427700,1.28277,1e-06
427720,2.13422,1e-06
427740,1.38139,1e-06
427760,1.79967,1e-06
427780,1.60399,1e-06
427800,0.875963,1e-06
427820,1.32067,1e-06
427840,1.34281,1e-06
427860,1.39102,1e-06
427880,1.44542,1e-06
427900,1.31058,1e-06
427920,1.03045,1e-06
427940,1.22809,1e-06
427960,1.17277,1e-06
427980,0.856291,1e-06
428000,1.62917,1e-06
428020,1.24849,1e-06
428040,0.797423,1e-06
428060,1.43054,1e-06
428080,1.19994,1e-06
428100,1.73097,1e-06
428120,1.63354,1e-06
428140,1.72923,1e-06
428160,1.64141,1e-06
428180,0.986589,1e-06
428200,1.03798,1e-06
428220,1.34478,1e-06
428240,1.12104,1e-06
428260,1.0183,1e-06
428280,1.77983,1e-06
428300,1.29187,1e-06
428320,1.2478,1e-06
428340,0.837575,1e-06
428360,1.37717,1e-06
428380,1.29495,1e-06
428400,1.55213,1e-06
428420,1.41132,1e-06
428440,0.992437,1e-06
428460,1.00238,1e-06
428480,1.28069,1e-06
428500,1.08125,1e-06
428520,1.65476,1e-06
428540,1.35227,1e-06
428560,0.876413,1e-06
428580,1.02352,1e-06
428600,1.381,1e-06
428620,1.14661,1e-06
428640,1.3679,1e-06
428660,1.83718,1e-06
428680,1.23917,1e-06
428700,1.33108,1e-06
428720,1.25051,1e-06
428740,1.75113,1e-06
428760,1.06131,1e-06
428780,1.05779,1e-06
428800,0.859443,1e-06
428820,0.998091,1e-06
428840,1.15025,1e-06
428860,1.40125,1e-06
428880,2.24878,1e-06
428900,1.04309,1e-06
428920,1.78188,1e-06
428940,1.60082,1e-06
428960,1.8372,1e-06
428980,1.31777,1e-06
429000,1.9344,1e-06
429020,1.16446,1e-06
429040,0.959808,1e-06
429060,1.18569,1e-06
429080,1.7905,1e-06
429100,1.16127,1e-06
429120,1.28823,1e-06
429140,1.36457,1e-06
429160,0.766999,1e-06
429180,0.536631,1e-06
429200,1.45763,1e-06
429220,1.743,1e-06
429240,0.857934,1e-06
429260,0.81072,1e-06
429280,1.72209,1e-06
429300,1.19059,1e-06
429320,1.55649,1e-06
429340,1.72297,1e-06
429360,1.24617,1e-06
429380,0.78821,1e-06
429400,1.76763,1e-06
429420,0.825546,1e-06
429440,1.55109,1e-06
429460,1.00805,1e-06
429480,1.0617,1e-06
429500,1.00692,1e-06
429520,1.35552,1e-06
429540,1.84786,1e-06
429560,1.43148,1e-06
429580,1.3432,1e-06
429600,1.65912,1e-06
429620,1.67721,1e-06
429640,1.3109,1e-06
429660,1.20378,1e-06
429680,1.35167,1e-06
429700,1.20559,1e-06
429720,1.09113,1e-06
429740,1.32796,1e-06
429760,1.57483,1e-06
429780,1.43135,1e-06
429800,1.08344,1e-06
429820,1.15604,1e-06
429840,1.20246,1e-06
429860,1.17205,1e-06
429880,1.16223,1e-06
429900,1.32287,1e-06
429920,1.30686,1e-06
429940,1.34612,1e-06
429960,1.39228,1e-06
429980,1.0718,1e-06
430000,1.18432,1e-06
430020,1.13783,1e-06
430040,1.22781,1e-06
430060,1.01142,1e-06
430080,1.05056,1e-06
430100,1.38739,1e-06
430120,0.737011,1e-06
430140,1.27055,1e-06
430160,1.82698,1e-06
430180,1.6204,1e-06
430200,0.544351,1e-06
430220,1.14195,1e-06
430240,1.50346,1e-06
430260,1.36295,1e-06
430280,1.08242,1e-06
430300,1.46635,1e-06
430320,1.65959,1e-06
430340,1.2988,1e-06
430360,1.61107,1e-06
430380,1.92651,1e-06
430400,1.28397,1e-06
430420,0.964111,1e-06
430440,1.40964,1e-06
430460,1.62356,1e-06
430480,1.53703,1e-06
430500,1.52658,1e-06
430520,0.907473,1e-06
430540,1.11353,1e-06
430560,1.52204,1e-06
430580,0.816113,1e-06
430600,1.71795,1e-06
430620,1.78593,1e-06
430640,1.00722,1e-06
430660,1.14092,1e-06
430680,1.1089,1e-06
430700,1.11313,1e-06
430720,0.845606,1e-06
430740,1.35153,1e-06
430760,1.35001,1e-06
430780,1.32891,1e-06
430800,1.44145,1e-06
430820,1.21309,1e-06
430840,1.89111,1e-06
430860,1.20902,1e-06
430880,1.09321,1e-06
430900,0.779827,1e-06
430920,1.69245,1e-06
430940,1.76786,1e-06
430960,1.36714,1e-06
430980,0.873252,1e-06
431000,1.55074,1e-06
431020,1.14375,1e-06
431040,1.17095,1e-06
431060,2.0337,1e-06
431080,0.982178,1e-06
431100,1.34532,1e-06
431120,1.72527,1e-06
431140,1.35654,1e-06
431160,1.29751,1e-06
431180,0.691353,1e-06
431200,0.895211,1e-06
431220,1.44966,1e-06
431240,1.55779,1e-06
431260,1.17521,1e-06
431280,1.0499,1e-06
431300,1.02225,1e-06
431320,1.07407,1e-06
431340,1.42734,1e-06
431360,0.848338,1e-06
431380,1.82101,1e-06
431400,1.04654,1e-06
431420,1.32076,1e-06
431440,0.989496,1e-06
431460,2.20229,1e-06
431480,0.930646,1e-06
431500,1.05476,1e-06
431520,1.52692,1e-06
431540,1.11951,1e-06
431560,1.49842,1e-06
431580,1.09546,1e-06
431600,1.59257,1e-06
431620,1.88015,1e-06
431640,1.27337,1e-06
431660,1.45268,1e-06
431680,1.19622,1e-06
431700,1.04032,1e-06
431720,1.51361,1e-06
431740,1.35514,1e-06
431760,1.24644,1e-06
431780,1.0461,1e-06
431800,1.17243,1e-06
431820,1.42599,1e-06
431840,1.26512,1e-06
431860,1.14531,1e-06
431880,1.62459,1e-06
431900,1.03063,1e-06
431920,1.22314,1e-06
431940,1.91243,1e-06
431960,1.27935,1e-06
431980,1.28298,1e-06
432000,1.76314,1e-06
432020,1.29863,1e-06
432040,1.48412,1e-06
432060,1.27452,1e-06
432080,1.2843,1e-06
432100,1.21268,1e-06
432120,1.41673,1e-06
432140,1.58487,1e-06
432160,1.45032,1e-06
432180,1.29459,1e-06
432200,0.873843,1e-06
432220,0.89465,1e-06
432240,1.20864,1e-06
432260,0.967538,1e-06
432280,1.56446,1e-06
432300,1.07005,1e-06
432320,1.59264,1e-06
432340,1.31617,1e-06
432360,0.747152,1e-06
432380,1.56392,1e-06
432400,1.1182,1e-06
432420,0.935892,1e-06
432440,1.21664,1e-06
432460,0.838047,1e-06
432480,1.09509,1e-06
432500,1.30039,1e-06
432520,1.36271,1e-06
432540,1.64338,1e-06
432560,0.898112,1e-06
432580,1.61206,1e-06
432600,1.13167,1e-06
432620,1.33504,1e-06
432640,1.70611,1e-06
432660,1.493,1e-06
432680,1.0882,1e-06
432700,1.67021,1e-06
432720,1.43801,1e-06
432740,1.24394,1e-06
432760,1.27721,1e-06
432780,1.85599,1e-06
432800,1.49134,1e-06
432820,1.15965,1e-06
432840,1.41524,1e-06
432860,1.48842,1e-06
432880,1.77028,1e-06
432900,0.797657,1e-06
432920,1.18317,1e-06
432940,1.05772,1e-06
432960,1.17745,1e-06
432980,1.60897,1e-06
433000,1.28197,1e-06
433020,0.999777,1e-06
433040,1.08336,1e-06
433060,1.4384,1e-06
433080,1.17755,1e-06
433100,1.0838,1e-06
433120,1.21564,1e-06
433140,0.806501,1e-06
433160,0.734043,1e-06
433180,0.754772,1e-06
433200,0.973134,1e-06
433220,0.777443,1e-06
433240,1.2106,1e-06
433260,0.914601,1e-06
433280,1.30664,1e-06
433300,1.1939,1e-06
433320,1.49276,1e-06
433340,1.25405,1e-06
433360,1.08014,1e-06
433380,1.50849,1e-06
433400,0.843199,1e-06
433420,1.52917,1e-06
433440,2.00487,1e-06
433460,0.980932,1e-06
433480,1.15663,1e-06
433500,1.14867,1e-06
433520,1.28163,1e-06
433540,1.37637,1e-06
433560,1.05534,1e-06
433580,0.845223,1e-06
433600,0.958394,1e-06
433620,1.33218,1e-06
433640,1.6172,1e-06
433660,0.87789,1e-06
433680,0.900917,1e-06
433700,1.29842,1e-06
433720,1.39145,1e-06
433740,1.66698,1e-06
433760,1.30611,1e-06
433780,1.38723,1e-06
433800,0.991923,1e-06
433820,1.12971,1e-06
433840,1.71822,1e-06
433860,1.3985,1e-06
433880,1.18272,1e-06
433900,1.57632,1e-06
433920,1.17782,1e-06
433940,1.27256,1e-06
433960,1.4267,1e-06
433980,1.54262,1e-06
434000,1.22777,1e-06
434020,1.80433,1e-06
434040,1.43378,1e-06
434060,1.22875,1e-06
434080,1.16075,1e-06
434100,1.46713,1e-06
434120,1.83655,1e-06
434140,1.66835,1e-06
434160,1.21755,1e-06
434180,1.49253,1e-06
434200,1.56856,1e-06
434220,0.99513,1e-06
434240,1.84572,1e-06
434260,1.23446,1e-06
434280,1.14088,1e-06
434300,1.58672,1e-06
434320,0.951524,1e-06
434340,0.80625,1e-06
434360,1.11622,1e-06
434380,1.61849,1e-06
434400,1.35703,1e-06
434420,1.57288,1e-06
434440,1.43641,1e-06
434460,1.3912,1e-06
434480,0.80585,1e-06
434500,1.07359,1e-06
434520,1.24698,1e-06
434540,1.57966,1e-06
434560,1.25395,1e-06
434580,1.36237,1e-06
434600,1.72949,1e-06
434620,1.22791,1e-06
434640,0.838151,1e-06
434660,1.42912,1e-06
434680,1.29826,1e-06
434700,1.20177,1e-06
434720,1.04631,1e-06
434740,1.35802,1e-06
434760,1.55372,1e-06
434780,1.40975,1e-06
434800,0.92164,1e-06
434820,1.35553,1e-06
434840,1.18829,1e-06
434860,1.4901,1e-06
434880,1.38667,1e-06
434900,0.834841,1e-06
434920,1.80986,1e-06
434940,0.991117,1e-06
434960,1.04507,1e-06
434980,1.00227,1e-06
435000,1.28695,1e-06
435020,1.07229,1e-06
435040,0.971983,1e-06
435060,1.62471,1e-06
435080,1.20161,1e-06
435100,1.06033,1e-06
435120,1.39407,1e-06
435140,1.28056,1e-06
435160,1.18455,1e-06
435180,1.22252,1e-06
435200,1.55155,1e-06
435220,0.892915,1e-06
435240,1.37398,1e-06
435260,1.58138,1e-06
435280,1.23798,1e-06
435300,1.48846,1e-06
435320,1.66525,1e-06
435340,1.15442,1e-06
435360,1.30339,1e-06
435380,1.45521,1e-06
435400,2.33687,1e-06
435420,1.76742,1e-06
435440,1.15437,1e-06
435460,1.07003,1e-06
435480,0.977433,1e-06
435500,1.43563,1e-06
435520,1.41898,1e-06
435540,1.34638,1e-06
435560,1.48827,1e-06
435580,0.689334,1e-06
435600,0.947319,1e-06
435620,1.02429,1e-06
435640,1.24824,1e-06
435660,1.65137,1e-06
435680,1.5385,1e-06
435700,1.61255,1e-06
435720,1.4112,1e-06
435740,1.0123,1e-06
435760,1.61679,1e-06
435780,1.2099,1e-06
435800,1.66059,1e-06
435820,1.5041,1e-06
435840,1.88214,1e-06
435860,0.671005,1e-06
435880,0.986269,1e-06
435900,1.41059,1e-06
435920,1.51182,1e-06
435940,1.68762,1e-06
435960,1.31968,1e-06
435980,1.00109,1e-06
436000,1.45807,1e-06
436020,1.86627,1e-06
436040,1.37519,1e-06
436060,1.07198,1e-06
436080,1.15343,1e-06
436100,1.02835,1e-06
436120,0.972295,1e-06
436140,1.06498,1e-06
436160,1.40604,1e-06
436180,1.4977,1e-06
436200,1.20258,1e-06
436220,1.04086,1e-06
436240,1.72122,1e-06
436260,1.78642,1e-06
436280,1.09888,1e-06
436300,1.62942,1e-06
436320,1.77506,1e-06
436340,1.2978,1e-06
436360,1.22139,1e-06
436380,1.42819,1e-06
436400,1.08696,1e-06
436420,1.03995,1e-06
436440,0.584572,1e-06
436460,1.30992,1e-06
436480,0.988098,1e-06
436500,1.93007,1e-06
436520,1.23586,1e-06
436540,1.45831,1e-06
436560,1.93902,1e-06
436580,1.37196,1e-06
436600,1.77656,1e-06
436620,1.5821,1e-06
436640,1.43145,1e-06
436660,1.33613,1e-06
436680,1.79853,1e-06
436700,1.23373,1e-06
436720,1.4025,1e-06
436740,0.989743,1e-06
436760,1.01634,1e-06
436780,1.60419,1e-06
436800,2.12869,1e-06
436820,1.67184,1e-06
436840,1.08308,1e-06
436860,1.02122,1e-06
436880,1.40167,1e-06
436900,1.47459,1e-06
436920,1.64655,1e-06
436940,0.493182,1e-06
436960,1.18208,1e-06
436980,1.02274,1e-06
437000,0.988454,1e-06
437020,1.08143,1e-06
437040,1.32965,1e-06
437060,1.27425,1e-06
437080,1.31166,1e-06
437100,1.47124,1e-06
437120,1.05807,1e-06
437140,1.63657,1e-06
437160,1.06347,1e-06
437180,0.930272,1e-06
437200,1.23494,1e-06
437220,1.18284,1e-06
437240,1.56274,1e-06
437260,0.670851,1e-06
437280,1.14994,1e-06
437300,1.11454,1e-06
437320,1.35855,1e-06
437340,1.80928,1e-06
437360,1.26762,1e-06
437380,1.10904,1e-06
437400,1.27046,1e-06
437420,1.33218,1e-06
437440,1.27136,1e-06
437460,1.56381,1e-06
437480,1.8942,1e-06
437500,1.47467,1e-06
437520,1.43568,1e-06
437540,1.34988,1e-06
437560,1.40843,1e-06
437580,1.09178,1e-06
437600,1.14523,1e-06
437620,0.942783,1e-06
437640,1.06856,1e-06
437660,1.24417,1e-06
437680,1.19696,1e-06
437700,1.37845,1e-06
437720,1.03585,1e-06
437740,0.97518,1e-06
437760,1.51171,1e-06
437780,1.36545,1e-06
437800,0.955893,1e-06
437820,1.38785,1e-06
437840,0.899926,1e-06
437860,1.15028,1e-06
437880,1.45743,1e-06
437900,1.26342,1e-06
437920,1.66388,1e-06
437940,1.18288,1e-06
437960,0.958174,1e-06
437980,1.31538,1e-06
438000,0.993547,1e-06
438020,2.37252,1e-06
438040,1.60811,1e-06
438060,1.61303,1e-06
438080,1.72973,1e-06
438100,0.811669,1e-06
438120,1.5969,1e-06
438140,1.53174,1e-06
438160,1.32371,1e-06
438180,1.62952,1e-06
438200,0.75825,1e-06
438220,1.59894,1e-06
438240,0.782911,1e-06
438260,1.09027,1e-06
438280,0.917625,1e-06
438300,1.40643,1e-06
438320,1.4178,1e-06
438340,1.27204,1e-06
438360,1.32073,1e-06
438380,1.01674,1e-06
438400,1.29118,1e-06
438420,0.743077,1e-06
438440,1.21211,1e-06
438460,1.28668,1e-06
438480,1.19651,1e-06
438500,1.67416,1e-06
438520,1.44363,1e-06
438540,1.05149,1e-06
438560,1.12722,1e-06
438580,1.26335,1e-06
438600,1.05828,1e-06
438620,1.11248,1e-06
438640,0.875021,1e-06
438660,1.02803,1e-06
438680,1.32045,1e-06
438700,1.40408,1e-06
438720,1.58389,1e-06
438740,0.999131,1e-06
438760,1.0271,1e-06
438780,1.61286,1e-06
438800,1.33096,1e-06
438820,1.2832,1e-06
438840,1.08429,1e-06
438860,1.42235,1e-06
438880,1.17761,1e-06
438900,1.15161,1e-06
438920,0.821259,1e-06
438940,2.44543,1e-06
438960,1.28693,1e-06
438980,1.04125,1e-06
439000,1.26636,1e-06
439020,1.82366,1e-06
439040,1.31509,1e-06
439060,1.16515,1e-06
439080,1.50132,1e-06
439100,1.34657,1e-06
439120,1.02169,1e-06
439140,1.98292,1e-06
439160,0.878942,1e-06
439180,0.912749,1e-06
439200,1.39912,1e-06
439220,1.45948,1e-06
439240,1.28093,1e-06
439260,0.951447,1e-06
439280,0.981076,1e-06
439300,0.869897,1e-06
439320,1.79646,1e-06
439340,1.00213,1e-06
439360,1.75323,1e-06
439380,1.25481,1e-06
439400,0.961257,1e-06
439420,1.20696,1e-06
439440,2.02685,1e-06
439460,1.48051,1e-06
439480,1.39387,1e-06
439500,1.89216,1e-06
439520,1.42523,1e-06
439540,1.33225,1e-06
439560,1.21975,1e-06
439580,1.17416,1e-06
439600,0.899655,1e-06
439620,1.26364,1e-06
439640,1.15345,1e-06
439660,1.82278,1e-06
439680,1.24092,1e-06
439700,1.13406,1e-06
439720,1.39321,1e-06
439740,1.21149,1e-06
439760,1.18432,1e-06
439780,1.17225,1e-06
439800,1.30511,1e-06
439820,1.42723,1e-06
439840,0.950584,1e-06
439860,1.08624,1e-06
439880,1.49413,1e-06
439900,1.62587,1e-06
439920,1.27246,1e-06
439940,0.653762,1e-06
439960,1.6567,1e-06
439980,1.0089,1e-06
440000,1.32419,1e-06
440020,1.10179,1e-06
440040,1.31705,1e-06
440060,1.48423,1e-06
440080,0.849026,1e-06
440100,0.916002,1e-06
440120,1.22506,1e-06
440140,1.07128,1e-06
440160,1.72035,1e-06
440180,1.05689,1e-06
440200,1.1411,1e-06
440220,1.61371,1e-06
440240,1.45097,1e-06
440260,1.14899,1e-06
440280,1.73285,1e-06
440300,1.24259,1e-06
440320,0.963966,1e-06
440340,1.97351,1e-06
440360,1.26279,1e-06
440380,1.52015,1e-06
440400,1.00749,1e-06
440420,1.42698,1e-06
440440,1.73207,1e-06
440460,0.757282,1e-06
440480,1.13994,1e-06
440500,1.1308,1e-06
440520,0.732208,1e-06
440540,1.18202,1e-06
440560,1.28888,1e-06
440580,1.17148,1e-06
440600,1.18793,1e-06
440620,1.26355,1e-06
440640,1.23137,1e-06
440660,1.33576,1e-06
440680,1.7326,1e-06
440700,0.624079,1e-06
440720,1.87774,1e-06
440740,1.4899,1e-06
440760,0.857952,1e-06
440780,1.30516,1e-06
440800,1.60534,1e-06
440820,1.2946,1e-06
440840,1.33189,1e-06
440860,1.4532,1e-06
440880,1.43039,1e-06
440900,1.34689,1e-06
440920,1.513,1e-06
440940,1.40382,1e-06
440960,1.72816,1e-06
440980,1.32715,1e-06
441000,1.14337,1e-06
441020,1.32659,1e-06
441040,1.50947,1e-06
441060,1.14571,1e-06
441080,1.52168,1e-06
441100,1.42849,1e-06
441120,1.276,1e-06
441140,1.37641,1e-06
441160,1.30442,1e-06
441180,1.2881,1e-06
441200,1.40464,1e-06
441220,2.2176,1e-06
441240,1.20146,1e-06
441260,1.30156,1e-06
441280,1.84053,1e-06
441300,1.24233,1e-06
441320,1.94657,1e-06
441340,1.29539,1e-06
441360,1.69682,1e-06
441380,0.691501,1e-06
441400,1.82094,1e-06
441420,1.21486,1e-06
441440,1.66372,1e-06
441460,1.23426,1e-06
441480,1.11966,1e-06
441500,0.753766,1e-06
441520,1.29463,1e-06
441540,1.92733,1e-06
441560,1.78659,1e-06
441580,2.00004,1e-06
441600,1.65689,1e-06
441620,1.36804,1e-06
441640,1.21792,1e-06
441660,1.2407,1e-06
441680,1.4675,1e-06
441700,1.53891,1e-06
441720,0.861166,1e-06
441740,1.25087,1e-06
441760,1.51693,1e-06
441780,1.15209,1e-06
441800,1.33748,1e-06
441820,1.15959,1e-06
441840,1.14756,1e-06
441860,1.16737,1e-06
441880,0.99568,1e-06
441900,1.21622,1e-06
441920,1.90624,1e-06
441940,1.22892,1e-06
441960,0.858403,1e-06
441980,1.0885,1e-06
442000,1.86269,1e-06
442020,0.849993,1e-06
442040,0.754626,1e-06
442060,1.39622,1e-06
442080,1.12885,1e-06
442100,1.4862,1e-06
442120,1.59658,1e-06
442140,0.868994,1e-06
442160,1.06838,1e-06
442180,0.920428,1e-06
442200,1.24923,1e-06
442220,1.62598,1e-06
442240,1.14051,1e-06
442260,1.57223,1e-06
442280,1.36889,1e-06
442300,0.962108,1e-06
442320,0.903377,1e-06
442340,1.17147,1e-06
442360,1.39131,1e-06
442380,1.40725,1e-06
442400,1.38286,1e-06
442420,1.41691,1e-06
442440,2.00622,1e-06
442460,1.25625,1e-06
442480,1.35743,1e-06
442500,1.76921,1e-06
442520,1.27519,1e-06
442540,1.49278,1e-06
442560,0.643493,1e-06
442580,1.42089,1e-06
442600,1.14918,1e-06
442620,1.46241,1e-06
442640,1.00899,1e-06
442660,1.75177,1e-06
442680,0.867755,1e-06
442700,1.06808,1e-06
442720,1.47729,1e-06
442740,0.844108,1e-06
442760,1.6754,1e-06
442780,1.30457,1e-06
442800,1.6659,1e-06
442820,2.20393,1e-06
442840,0.938425,1e-06
442860,1.02726,1e-06
442880,1.81829,1e-06
442900,1.33256,1e-06
442920,1.38668,1e-06
442940,1.54119,1e-06
442960,1.35294,1e-06
442980,1.47572,1e-06
443000,1.62776,1e-06
443020,1.01284,1e-06
443040,1.69865,1e-06
443060,1.31698,1e-06
443080,1.41899,1e-06
443100,1.34698,1e-06
443120,1.03509,1e-06
443140,1.15227,1e-06
443160,1.8762,1e-06
443180,1.04385,1e-06
443200,1.25583,1e-06
443220,1.30042,1e-06
443240,1.609,1e-06
443260,0.999679,1e-06
443280,1.08548,1e-06
443300,1.26676,1e-06
443320,0.729841,1e-06
443340,1.36288,1e-06
443360,1.64985,1e-06
443380,1.38348,1e-06
443400,0.907961,1e-06
443420,0.562377,1e-06
443440,1.28392,1e-06
443460,1.06757,1e-06
443480,1.33644,1e-06
443500,0.94277,1e-06
443520,1.33121,1e-06
443540,1.13151,1e-06
443560,1.43176,1e-06
443580,0.897501,1e-06
443600,1.38462,1e-06
443620,0.939273,1e-06
443640,1.53106,1e-06
443660,0.978963,1e-06
443680,1.20731,1e-06
443700,1.44723,1e-06
443720,1.50813,1e-06
443740,0.773033,1e-06
443760,1.48658,1e-06
443780,2.15345,1e-06
443800,1.30794,1e-06
443820,1.59348,1e-06
443840,1.54235,1e-06
443860,1.25139,1e-06
443880,1.29912,1e-06
443900,1.46212,1e-06
443920,1.30971,1e-06
443940,1.47528,1e-06
443960,1.19423,1e-06
443980,1.47597,1e-06
444000,1.50489,1e-06
444020,1.08323,1e-06
444040,0.963483,1e-06
444060,1.0861,1e-06
444080,0.974616,1e-06
444100,1.0931,1e-06
444120,0.962009,1e-06
444140,1.32347,1e-06
444160,1.19636,1e-06
444180,1.474,1e-06
444200,1.65932,1e-06
444220,0.976936,1e-06
444240,1.61941,1e-06
444260,1.42599,1e-06
444280,1.50975,1e-06
444300,1.29389,1e-06
444320,1.03173,1e-06
444340,1.33013,1e-06
444360,1.65008,1e-06
444380,1.32912,1e-06
444400,1.77644,1e-06
444420,1.35133,1e-06
444440,1.2151,1e-06
444460,1.51864,1e-06
444480,1.2345,1e-06
444500,1.18964,1e-06
444520,1.08991,1e-06
444540,1.55968,1e-06
444560,0.903135,1e-06
444580,1.02842,1e-06
444600,1.48059,1e-06
444620,1.19102,1e-06
444640,1.2121,1e-06
444660,1.48562,1e-06
444680,0.829023,1e-06
444700,1.34854,1e-06
444720,1.53264,1e-06
444740,1.37232,1e-06
444760,0.976194,1e-06
444780,1.32509,1e-06
444800,0.815728,1e-06
444820,1.09518,1e-06
444840,1.01528,1e-06
444860,1.64615,1e-06
444880,0.732192,1e-06
444900,1.28761,1e-06
444920,1.1394,1e-06
444940,1.22595,1e-06
444960,1.42646,1e-06
444980,0.936806,1e-06
445000,1.57188,1e-06
445020,1.24599,1e-06
445040,1.3786,1e-06
445060,1.00147,1e-06
445080,1.18783,1e-06
445100,1.13492,1e-06
445120,0.967299,1e-06
445140,0.77889,1e-06
445160,1.8153,1e-06
445180,1.1074,1e-06
445200,1.06335,1e-06
445220,0.876922,1e-06
445240,0.984248,1e-06
445260,1.46906,1e-06
445280,1.42976,1e-06
445300,1.33588,1e-06
445320,1.29756,1e-06
445340,1.28004,1e-06
445360,1.39537,1e-06
445380,1.29418,1e-06
445400,1.54883,1e-06
445420,1.07226,1e-06
445440,1.3555,1e-06
445460,1.45351,1e-06
445480,1.17205,1e-06
445500,1.14226,1e-06
445520,1.58193,1e-06
445540,0.818488,1e-06
445560,1.57595,1e-06
445580,0.989065,1e-06
445600,0.927102,1e-06
445620,0.788504,1e-06
445640,1.30383,1e-06
445660,1.61807,1e-06
445680,1.08607,1e-06
445700,1.36852,1e-06
445720,0.663555,1e-06
445740,0.87473,1e-06
445760,1.79967,1e-06
445780,1.50091,1e-06
445800,1.4602,1e-06
445820,1.43849,1e-06
445840,1.19332,1e-06
445860,1.5368,1e-06
445880,0.68916,1e-06
445900,0.828292,1e-06
445920,0.920251,1e-06
445940,1.35926,1e-06
445960,1.29059,1e-06
445980,1.05133,1e-06
446000,1.05892,1e-06
446020,1.38362,1e-06
446040,1.39537,1e-06
446060,1.40986,1e-06
446080,1.27458,1e-06
446100,1.19375,1e-06
446120,0.955064,1e-06
446140,1.7548,1e-06
446160,1.31195,1e-06
446180,1.12051,1e-06
446200,1.11861,1e-06
446220,0.738144,1e-06
446240,0.618867,1e-06
446260,1.02642,1e-06
446280,0.896233,1e-06
446300,1.72322,1e-06
446320,1.27074,1e-06
446340,1.30005,1e-06
446360,1.24452,1e-06
446380,1.28397,1e-06
446400,1.20797,1e-06
446420,1.37125,1e-06
446440,1.40251,1e-06
446460,1.0426,1e-06
446480,1.46434,1e-06
446500,1.38282,1e-06
446520,1.5737,1e-06
446540,0.976543,1e-06
446560,1.27222,1e-06
446580,0.834213,1e-06
446600,1.24514,1e-06
446620,0.938142,1e-06
446640,1.35289,1e-06
446660,0.887022,1e-06
446680,1.24932,1e-06
446700,1.23048,1e-06
446720,1.34167,1e-06
446740,1.66162,1e-06
446760,1.64405,1e-06
446780,0.725897,1e-06
446800,1.41895,1e-06
446820,1.69414,1e-06
446840,0.939883,1e-06
446860,1.54036,1e-06
446880,1.27711,1e-06
446900,1.14327,1e-06
446920,1.04397,1e-06
446940,1.2149,1e-06
446960,1.13349,1e-06
446980,1.529,1e-06
447000,0.75911,1e-06
447020,0.971262,1e-06
447040,0.966925,1e-06
447060,2.51388,1e-06
447080,1.4041,1e-06
447100,1.19814,1e-06
447120,1.30922,1e-06
447140,1.20209,1e-06
447160,1.18994,1e-06
447180,1.83888,1e-06
447200,1.24765,1e-06
447220,1.19619,1e-06
447240,0.837274,1e-06
447260,1.95585,1e-06
447280,1.46489,1e-06
447300,1.28545,1e-06
447320,0.984139,1e-06
447340,1.11701,1e-06
447360,1.31647,1e-06
447380,1.60952,1e-06
447400,1.46918,1e-06
447420,0.80949,1e-06
447440,1.30063,1e-06
447460,1.10602,1e-06
447480,1.0176,1e-06
447500,1.02002,1e-06
447520,1.49576,1e-06
447540,0.827113,1e-06
447560,0.729041,1e-06
447580,1.08176,1e-06
447600,1.25129,1e-06
447620,1.26069,1e-06
447640,0.673151,1e-06
447660,1.65408,1e-06
447680,0.874238,1e-06
447700,2.06692,1e-06
447720,1.35286,1e-06
447740,1.29308,1e-06
447760,1.05372,1e-06
447780,1.16765,1e-06
447800,1.64322,1e-06
447820,0.838086,1e-06
447840,0.893338,1e-06
447860,0.995529,1e-06
447880,0.815883,1e-06
447900,1.46078,1e-06
447920,0.889523,1e-06
447940,1.07099,1e-06
447960,1.42029,1e-06
447980,1.20156,1e-06
448000,1.16279,1e-06
448020,1.30071,1e-06
448040,1.81064,1e-06
448060,1.22249,1e-06
448080,1.31814,1e-06
448100,0.938783,1e-06
448120,0.952466,1e-06
448140,1.1677,1e-06
448160,1.29102,1e-06
448180,1.24537,1e-06
448200,1.31068,1e-06
448220,1.17359,1e-06
448240,1.30806,1e-06
448260,1.04476,1e-06
448280,1.08171,1e-06
448300,1.11297,1e-06
448320,1.14131,1e-06
448340,1.05017,1e-06
448360,1.81956,1e-06
448380,1.46673,1e-06
448400,1.03027,1e-06
448420,1.11756,1e-06
448440,0.939587,1e-06
448460,0.598369,1e-06
448480,1.07956,1e-06
448500,1.34297,1e-06
448520,1.25701,1e-06
448540,1.46301,1e-06
448560,1.26243,1e-06
448580,1.83996,1e-06
448600,1.87071,1e-06
448620,1.53453,1e-06
448640,1.25036,1e-06
448660,1.08496,1e-06
448680,1.10524,1e-06
448700,1.24312,1e-06
448720,1.0303,1e-06
448740,1.06208,1e-06
448760,0.856705,1e-06
448780,1.31986,1e-06
448800,1.25885,1e-06
448820,1.29049,1e-06
448840,1.08926,1e-06
448860,1.07745,1e-06
448880,1.09819,1e-06
448900,1.37675,1e-06
448920,1.67147,1e-06
448940,0.525831,1e-06
448960,0.940417,1e-06
448980,1.18715,1e-06
449000,1.17884,1e-06
449020,1.37795,1e-06
449040,1.9893,1e-06
449060,0.693477,1e-06
449080,1.29123,1e-06
449100,1.30156,1e-06
449120,1.36953,1e-06
449140,1.3679,1e-06
449160,0.783893,1e-06
449180,0.633645,1e-06
449200,1.48068,1e-06
449220,1.3502,1e-06
449240,0.875757,1e-06
449260,1.62877,1e-06
449280,0.782966,1e-06
449300,1.00882,1e-06
449320,0.924848,1e-06
449340,1.18325,1e-06
449360,1.6579,1e-06
449380,0.903967,1e-06
449400,1.64337,1e-06
449420,1.14598,1e-06
449440,1.08857,1e-06
449460,1.06304,1e-06
449480,1.0664,1e-06
449500,1.37651,1e-06
449520,0.915229,1e-06
449540,1.28023,1e-06
449560,0.958601,1e-06
449580,1.35512,1e-06
449600,1.37127,1e-06
449620,0.99442,1e-06
449640,1.35314,1e-06
449660,1.60752,1e-06
449680,1.67264,1e-06
449700,1.1502,1e-06
449720,1.80135,1e-06
449740,0.939495,1e-06
449760,1.62974,1e-06
449780,1.07979,1e-06
449800,1.11646,1e-06
449820,1.25745,1e-06
449840,0.985344,1e-06
449860,0.751311,1e-06
449880,1.3851,1e-06
449900,1.54032,1e-06
449920,1.33696,1e-06
449940,1.34478,1e-06
449960,1.42109,1e-06
449980,0.994513,1e-06


==> fig/server_test.csv <==
iteration,loss,accuracy
1000,6.8996,0.00136


==> fig/server_train.csv <==
iteration,loss
20,6.9272
40,6.9440
80,6.9343
100,6.8911
140,6.9067
160,6.9212
200,6.9145
220,6.8943
260,6.856
280,6.8991
320,6.90
340,6.8960
380,6.9003
400,6.9059
440,6.9087
460,6.9090
500,6.9364
520,6.8992
560,6.8980
580,6.8953
620,6.8793
640,6.8762
680,6.8643
700,6.8760
740,6.8743
760,6.8604
800,6.8510
820,6.8286
860,6.8185
880,6.8
920,6.845
940,6.8131
980,6.8527
1000,6.8700
1040,6.8354
1060,6.7807
1100,6.7122
1120,6.8514
1160,6.8653
1180,6.7692
1220,6.7599
1240,6.8451
1280,6.7035
1300,6.7943
1340,6.7314
1360,6.7769
1400,6.7678
1420,6.4352
1460,6.8857
1480,6.8630
1520,6.8716
1540,6.8796
1580,6.8032
1600,6.6670
1640,87.336
1660,87.336
1680,87.336


==> text/asyncgd.txt <==
\section{Baseline Setup}
\label{sec:design}
In this section, we present a solution space for scaling SGD on distributed
memory systems. We first present a distributed memory implementation of {\em
Vanilla SGD} (simply referred as SGD for rest of the paper).  SGD provides a
baseline for performance and accuracy comparisons with GossipGraD.
Table~\ref{table:modeling} shows the symbols used for time-space complexity
analysis of the proposed approaches.

\begin{table}[!t] 
\centering
\begin{tabular}{|c|c|c|c|c|}
\hline
& Method & Symbol\\
\hline 
1 & Input Dataset & $X$\\   
2 & Batch size & $b$\\   
3 & Number of Processes & $p$ \\  
4 & Network Latency & $l$    \\
5 & Network Bandwidth & $\frac{1}{G}$    \\
6 & Set of Layers & $L = {L_0 .. L_{n - 1}}$    \\
\hline
\end{tabular}\\  
\caption{Symbols used for GossipGraD and Other Approaches}
\label{table:modeling}  
\end{table}

\subsection{Distributed Memory SGD}
These are several design choices for scaling SGD on distributed memory systems.
Specifically, to maintain equivalence to the sequential algorithm, a strong
scaling approach may be useful. Considering a batch size ($b$), the overall
work for ($p$) processes is expected to be $\Theta\left(\frac{b}{p} +
||L||\log{p}\right)$, where $||L||$ is the overall size of the synaptic weights
in a DNN, and an all-to-all reduction is conducted among all MPI processes.
The $\log{p}$ term is obtained due to the time-complexity of the reduction tree
typically implemented as a binomial/k-nomial tree in distributed systems. For
weak-scaling, we expect the time complexity to be $\Theta(b + ||L||\log{p})$,
since the work/process remains constant.  Figure~\ref{fig:vanilla_sgd} shows an
example of distributed memory SGD with AlexNet topology.

\begin{figure}[hptb]
	\centering
	\includegraphics[width=0.8\columnwidth]{./fig/vanilla_sgd.pdf}
	\caption{Pictorial representation for SGD using AlexNet
	example. Data parallelism is used by replicating the AlexNet model
	across all compute nodes. All-to-all reduction is executed after
	back-propagation is complete (indicated by the green color on all layers). If each node contains multiple GPUs (or other devices), all-to-all reductions are multiple levels are executed} 
	\label{fig:vanilla_sgd}
\end{figure}

\subsubsection{Multi-GPU Implementation Details}
Multiple GPUs on a compute node are commonplace in modern systems such as
NVIDIA DGX-1 architecture.  We leverage the
NVIDIA-Caffe~\cite{caffe-nvidia}, which uses NVIDIA Collective Communication Library
(NCCL)~\cite{NCCL} and its high performance implementations of
all-to-all reduction and other collective communication primitives. 

\subsubsection{Multi-Node Xeon Implementation Details}
Our distributed memory implementation of SGD for Intel Xeon based multi-core systems is conducted using
MPI~\cite{mpi1,mpi2}.  Similar implementations have been proposed by other approaches
such as FireCaffe and S-Caffe~\cite{firecaffe,scaffe}.  However, unlike FireCaffe, we maintain
strict equivalence to the default sequential SGD  by conducting an
\texttt{MPI\_Allreduce} at the end of each batch. FireCaffe instead
communicates once every few batches and hence does not maintain the equivalance. 
A natural advantage of using MPI is performance portability --
which is an important consideration for the proposed approaches. 
For implementation on Xeon systems, we use Intel-Caffe as the baseline.
While Intel-Caffe also provides a distributed SGD
implementation, it uses parameter server, and hence it is not equivalent to the default SGD algorithm.
%Hence, we extend single node Intel-Caffe for distributed memory implementation
%using MPI. 

\subsubsection{Multi-Node, Multi-GPU Implementation Details}
For multi-node multi-GPU systems (where each node may have one or more GPUs
such as presented in section~\ref{sec:exp}), we use NCCL based all-to-all
reduction within a node, and MPI implementation of all-to-all reduction across
multiple compute nodes. The publicly available multi-node implementations of
Caffe -- such as OSU-Caffe -- are not optimized for NCCL, and conduct an
all-to-all reduction of gradients during back-propagation itself. Other
implementations such as Inspur Caffe, MXNET provide parameter-server based
implementation.  Hence, we extend NVIDIA-Caffe which contains NCCL optimization
and leverage it for implementing SGD, Asynchronous SGD and GossipGraD.

\subsection{Scaling Limitations of SGD: Possible Solutions}
An advantage of distributed SGD is its strict equivalence to the sequential SGD
algorithm. However, the communication complexity -- bounded by
$\Theta(\log(p))$ -- becomes a limiting factor at scale.  Hence, it is
important to consider alternate techniques to scale SGD on large scale systems.
One possibility is to communicate to fewer processes -- possibly to exactly one
process after each batch. This reduces the communication complexity from
$\Theta\log(p)$ to $O(1)$. In section~\ref{sec:gossipgrad}, we consider design
approaches for GossipGraD which achieves this objective.

Another (complimentary) possibilty is to design {\em Asynchronous SGD and GossipGraD}.  We point to an
observation in DL algorithms that increasing number of hidden layers does not
imply an increase in overall number of neurons (and hence synapses).  For
example, AlexNet has seven layers with 60 million parameters, while GoogleNet
has $\approx$ 12x lesser number of parameters with much larger number of hidden
layers. Recently introduced topologies such as ResNets have proposed using 1000
layers for datasets such as ImageNet-1K and CIFAR-10/100.  With increasing
number of hidden layers, it is possible to consider a technique such that each
layer conducts {\em layer-wise SGD}. Specifically, during the
back-propagation step -- at which the weights of a DNN are updated --
layer-wise SGD would provide a method to overlap an all-to-all
reduction of the gradients on each layer {\em asynchronously}, before moving to the next layer in
back-propagation. This is evident from Algorithm~\ref{alg:bp}. Similar considerations are feasible for GossipGraD, as 
presented later in section~\ref{sec:asyncgd}.

\input{text/gossipgrad}
\section{Asynchronous SGD (AGD)}
\label{sec:asyncgd}
An important observation from Layer-Wise GossipGraD is that the gradients for
each layer are ready for diffusion before the gradients for preceding layers
are computed. Hence, it is possible to overlap the computation of gradients for
preceding layers by communicating gradients of the current layer.  This is
particularly useful for deep networks -- such as considered in this paper --
where the communication may be overlapped with computation.  We consider
asynchronous implementations of SGD -- Asynchronous Gradient Descent (AGD) and
GossipGraD.  For communication exchange, the primary difference between AGD and
GossipGraD is the communication primitive -- all-to-all reduction for AGD and
point-to-point communication for GossipGraD.  To maintain equivalence to
sequential SGD, AGD considers asynchronicity within a batch. We also expect
that with increasing number of layers -- which is a trend in DNN -- we expect
that GossipGraD and AGD would be able to fill the communication pipeline, and
provide increasingly more overlap in comparison to vanilla SGD. 
\ABHINAV{talk about S-Caffe and differences from it}
\begin{figure}[hptb]
\centering
\includegraphics[width=0.9\columnwidth]{./fig/palagrad_nbcl.pdf}
\caption{Pictorial representation for GossipGraD  and AGD implementation using
non-blocking MPI operations. Color-coding is used to
distinguish whether the gradients for a layer have not started,
completed or in progress.}
\label{fig:palagrad_nbcl}
\end{figure}

\subsection{Distributed Memory Implementation using MPI Non-Blocking Primitives}
A natural consideration for implementing GossipGraD is by leveraging
non-blocking MPI collective operations for AGD (such as
\texttt{MPI\_Iallreduce}), which is a non-blocking all-to-all reduction
primitive. For GossipGraD, the implementation would use non-blocking send and
receive primitive.  We implement AGD by initiating the request for non-blocking
all-to-all reduction and GossipGraD by initiating non-blocking send/receive, as
soon as a layer is ready (Figure~\ref{fig:palagrad_nbcl} shows a pictorial
representation). A non-blocking MPI request returns a handle, which may be used
for making progress (by using \texttt{MPI\_Test}) or ensuring completion (by
using \texttt{MPI\_Wait}). To maximize the available overlap, our
implementation generates the communication requests and executes an
\texttt{MPI\_WaitAll} function, after the gradients for all the layers have
been
computed.

\subsection{Distributed Memory Implementation using Asynchronous Progress Thread}
A critical problem with non-blocking point-to-point and collective operations is that it requires MPI
runtimes to make asynchronous progress/hardware support. However, this is not
necessarily available in all implementations.  At the same time, blocking
operations (such as \texttt{MPI\_Allreduce}) are heavily optimized
by vendors, since they are used in many large scale applications.  

An important observation in the neural network topologies is the size of the
model exchange. For example, GoogleNet has 60M parameters (240MBytes of data
transfer) overall. Most of the layers need to communicate more than 1MBytes of
data -- which is much greater than the size of {\em rendezvous threshold} in
MPI implementations. Hence, we expect that the large majority of communication
will use rendezvous protocol, which necessiates asynchronous communication
progress. Several researchers have proposed MPI implementations to support
asynchronous progress -- although they may not be available in practice. 

Hence, ee propose
an approach which allows use blocking point-to-point and collective operations by using an
asynchronous thread. Specifically, once the gradients for a layer are
generated, the main compute thread {\em enqueues} a pointer to the gradients on
a {\em communication queue}. The asynchronous thread dequeues from the
communication queue and issues a blocking point-to-point/all-to-all reduction operation. Figure~\ref{fig:palagrad_design} provides a pictorial representation of the asynchronous implementation.

\begin{figure}[hptb]
	\centering
	\includegraphics[width=0.9\columnwidth]{./fig/palagrad_design.pdf}
	\caption{GossipGraD implementation using blocking collectives with asynchronous communication threads. Main thread enqueues the gradients, which are dequeued by the communication thread}
	\label{fig:palagrad_design}
\end{figure}
There are several important considerations in this implementation: 1) The
thread contention is insignificant, since there is one thread which is
enqueuing the gradients, and a communication thread, which is dequeing for
point-to-point/all-to-all reduction, 2) the implementation requires multi-threading MPI --
which have become readily available on most platforms.


